Multi-Stage Linear Decision Rules for Stochastic Control of Natural Gas Networks with Linepack

The disturbances from variable and uncertain renewable generation propagate from power systems to natural gas networks, causing gas network operators to adjust gas supply nominations to ensure operational security. To alleviate expensive supply adjustments, we develop control policies to leverage instead the flexibility of linepack -- the gas stored in pipelines -- to balance stochastic gas extractions. These policies are based on multi-stage linear decision rules optimized on a finite discrete horizon to guide controllable network components, such as compressors and valves, towards feasible operations. Our approach offers several control applications. First, it treats the linepack as a main source of flexibility to balance disturbances from power systems without substantial impacts on nominal gas supply. Second, these policies can be optimized to minimize the variability (due to intermittency of renewables) and variance (due to their uncertainty) of network state variables, such as pressures. Finally, it enables topology optimization to decouple network parts and prevent uncertainty propagation through the network. This is demonstrated using illustrative numerical experiments.

==> PSCC_2022_code/data/case_48/gas_edge.csv <==
edge,n_s,n_r,w,K_h,b,kappa_max,kappa_min,s,psi_o
1,1,2,1.3023,0.172882442,0,0,0,0,0
2,3,4,1.9474,0.077314897,0,0,0,0,0
3,4,7,1.8238,0.039179347,0,0,0,0,0
4,5,6,0.6032,0.08815353,0,0,0,0,0
5,6,7,1.8238,0.08815353,0,0,0,0,0
6,7,8,4.1012,0.156717387,0,0,0,0,0
7,9,11,1.3023,0.172882442,0,0,0,0,0
8,10,11,4.1012,0.156717387,0,0,0,0,0
9,11,12,8.3042,0.691529768,0,0,0,0,0
10,13,14,1.3023,0.172882442,0,0,0,0.05,0
11,14,19,1.3023,0.077314897,0,0,0,0,0
12,15,19,1.3023,0.039179347,0,0,0,0,0
13,19,20,1.3023,0.08815353,0,0,0,0.05,0
14,13,17,2.8505,0.08815353,0,0,0,0.05,0
15,17,16,1.3023,0.156717387,0,0,0,0.05,0
16,17,18,2.8505,0.172882442,0,0,0,0.05,0
17,18,20,2.8505,0.156717387,0,0,0,0.05,0
18,25,26,1.3023,0.691529768,0,0,0,0.05,0
19,26,27,1.5487,0.172882442,0,0,0,0.05,0
20,26,28,1.3023,0.077314897,0,0,0,0,0
21,29,30,0.6441,0.08815353,0,0,0,0,0
22,30,31,0.6092,0.08815353,0,0,0,0,0
23,32,31,0.6441,0.156717387,0,0,0,0,0
24,33,32,0.6441,0.172882442,0,0,0,0,0
25,44,33,0.6441,0.156717387,0,0,0,0,0
26,29,34,0.6092,0.691529768,0,0,0,0,0
27,34,35,0.6441,0.172882442,0,0,0,0,0
28,35,36,0.6441,0.077314897,0,0,0,0,0
29,36,43,0.6441,0.039179347,0,0,0,0,0
30,28,37,0.6092,0.08815353,0,0,0,0,0
31,37,38,0.6092,0.08815353,0,0,0,0.05,0
32,38,39,0.6092,0.156717387,0,0,0,0.05,0
33,39,40,0.6092,0.172882442,0,0,0,0.05,0
34,41,40,0.6092,0.156717387,0,0,0,0.05,0
35,42,41,0.6092,0.691529768,0,0,0,0,0
36,43,42,0.6441,0.172882442,0,0,0,0,0
37,45,44,1.4341,0.039179347,0,0,0,0.05,0
38,45,47,3.8938,0.08815353,0,0,0,0,0
39,46,45,2.7427,0.08815353,0,0,0,0.05,0
40,22,23,2.7427,0.156717387,0,0,0,0.05,0
41,23,24,2.7533,0.172882442,0,0,0,0.05,0
42,2,9,1.3023,0.172882442,0.02,500,0,0,0
43,8,10,1.3023,0.172882442,0.02,500,0,0,0
44,12,13,1.3023,0.172882442,0.02,500,0,0,0
45,20,21,1.3023,0.172882442,0.02,500,0,0,0
46,21,22,1.3023,0.172882442,0.02,500,0,0,0
47,20,48,1.3023,0.172882442,0.02,500,0,0,0
48,48,25,1.3023,0.172882442,0.02,500,0,0,0
49,24,46,1.3023,0.172882442,0.02,500,0,0,0
50,28,29,0.6092,0.039179347,-0.02,0,-500,0,0
51,44,43,0.6441,0.077314897,-0.02,0,-500,0,0


==> PSCC_2022_code/data/case_48/gas_node.csv <==
node,demand,presh_init,presh_max,presh_min
1,0,1150.00,1500,50
2,0,853.03,1500,50
3,0,950.00,1500,50
4,0,912.22,1500,50
5,0,914.23,1500,50
6,0,851.99,1500,50
7,0,823.28,1500,50
8,0,758.11,1500,50
9,400,1013.30,1500,50
10,0,963.78,1500,50
11,100,911.99,1500,50
12,0,887.21,1500,50
13,0,1034.10,1500,50
14,0,957.15,1500,50
15,0,876.82,1500,50
16,50,944.92,1500,50
17,0,945.70,1500,50
18,0,856.56,1500,50
19,0,873.45,1500,50
20,0,737.35,1500,50
21,0,796.32,1500,50
22,0,941.54,1500,50
23,200,852.36,1500,50
24,0,787.63,1500,50
25,550,904.75,1500,50
26,0,844.41,1500,50
27,50,843.79,1500,50
28,0,794.32,1500,50
29,0,730.84,1500,50
30,30,717.02,1500,50
31,30,716.78,1500,50
32,0,722.58,1500,50
33,300,728.34,1500,50
34,300,712.76,1500,50
35,300,704.80,1500,50
36,30,702.28,1500,50
37,0,734.97,1500,50
38,30,670.39,1500,50
39,30,652.58,1500,50
40,30,652.55,1500,50
41,30,659.10,1500,50
42,40,674.21,1500,50
43,40,702.22,1500,50
44,40,749.12,1500,50
45,100,781.83,1500,50
46,200,819.21,1500,50
47,180,780.46,1500,50
48,0,833.19,1500,50


==> PSCC_2022_code/data/case_48/gas_prod.csv <==
node,p_max,p_min,c2,c1
1,750,0,0.1,25
2,0,0,0,0
3,400,0,0.1,25
4,400,0,0.085,21.25
5,400,0,0.085,21.25
6,400,0,0.085,21.25
7,400,0,0.085,21.25
8,0,0,0,0
9,0,0,0,0
10,0,0,0,0
11,0,0,0,0
12,0,0,0,0
13,0,0,0,0
14,0,0,0,0
15,350,0,0.08,20
16,0,0,0,0
17,0,0,0,0
18,350,0,0.08,20
19,0,0,0,0
20,450,0,0.09,22.5
21,0,0,0,0
22,0,0,0,0
23,0,0,0,0
24,0,0,0,0
25,0,0,0,0
26,0,0,0,0
27,0,0,0,0
28,0,0,0,0
29,0,0,0,0
30,0,0,0,0
31,0,0,0,0
32,450,0,0.082,20.5
33,0,0,0,0
34,0,0,0,0
35,0,0,0,0
36,0,0,0,0
37,400,0,0.095,23.75
38,0,0,0,0
39,0,0,0,0
40,0,0,0,0
41,0,0,0,0
42,0,0,0,0
43,0,0,0,0
44,0,0,0,0
45,0,0,0,0
46,0,0,0,0
47,0,0,0,0
48,0,0,0,0

==> PSCC_2022_code/data/demand_factor.csv <==
dem_factor
0.67
0.63
0.6
0.59
0.59
0.6
0.74
0.86
0.95
0.96
0.96
0.95
0.95
0.95
0.93
0.93
0.99
1
1
0.96
0.91
0.83
0.73
0.63

==> PSCC_2022_code/data/gas_uncertainty.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32.557775876432714,6.485463540548045,1.868513077050727,5.870974316306655,16.213658743166825,4.671282600501507,14.677435684450709,6.485463540533106,1.8685130770215082,5.870974316317083,2.269912273964338,0.6539796133492392,2.054841045786998
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.064705472790365e-5,6.3737836234662004e-6,9.808258639712827e-6,2.853405939835661e-7,1.5934459064478685e-5,2.452064659317891e-5,7.133515090092556e-7,6.373783623474456e-6,9.808258639736357e-6,2.853405939836371e-7,2.2308242538095967e-6,3.4328905083074616e-6,9.986919651628996e-8
14.735732393456393,1.1385374131498498,3.2973665833903913,0.720423442519928,2.8463436311462433,8.243416549198981,1.8010587060223393,1.1385374131500654,3.2973665833908647,0.7204234425195176,0.3984880498919872,1.1540782587220868,0.252148160323785
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8.781122503430819,1.2339035608704543,1.6409118338366413,0.03547592802374564,3.0847588965273336,4.10227957751805,0.08868981857712503,1.2339035608705575,1.6409118338366426,0.03547592802374489,0.4318662464494853,0.5743191418451606,0.012416575381040669
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.516145637047663,0.5789217072499593,0.9431074903101054,0.10203773632732842,1.4473042791047617,2.3577687354821943,0.25509435345512693,0.5789217072500294,0.9431074903101806,0.10203773632728892,0.20262259169881397,0.330087615642548,0.03571320204675247
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23.478032579782944,3.15960702030921,4.452271301840337,0.10105879715359414,7.899017540267307,11.13067823957101,0.25264699301570726,3.1596070203094615,4.45227130184059,0.1010587971535951,1.1058624557632568,1.558294953846695,0.03537057874966329
20.50889109477633,2.6595211973966326,3.941462531444185,0.1045755718954343,6.648802983527256,9.853656314160892,0.261438928661915,2.6595211973968405,3.941462531444516,0.10457557189543189,0.9308324184424678,1.3795118849106385,0.03660145042840477
23.12303265363184,2.7796799946834096,-0.82672209193814,-0.01767856976702748,6.9491999485344556,-2.0668052553788137,-0.04419645271873565,2.7796799946835673,-0.8267220919349425,-0.017678569767395066,0.972888009490886,-0.28935271956179753,-0.006187487107242387
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55.33771155907356,-3.7499265192666194,2.5402223268745585,0.2259896362469663,-9.374816284001277,6.35055580938474,0.5649740910154557,-3.749926519253346,2.5402223268956847,0.22598963623735724,-1.3124742808717607,0.8890778130780965,0.07909637210577704
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> PSCC_2022_code/data/gen_data.csv <==
index,node,P_max,P_min,C_0,C,C_2,C_start,C_down,Ramp,ngfpp_y1_n0,ngBusNum,gas_pwr_eff,ng_C_OM
1,1,100,10,0,41,0.205,500,20,20,0,0,0,0
2,4,100,10,0,41,0.205,500,20,20,0,0,0,0
3,6,100,10,0,41,0.205,500,20,20,0,0,0,0
4,8,100,10,0,41,0.205,500,20,20,0,0,0,0
5,10,550,55,0,35,0.35,500,20,330,1,45,0.16,3.5
6,12,185,18.5,0,35,0.35,500,20,111,1,33,0.16,3.5
7,15,100,10,0,35,0.35,500,20,60,1,36,0.16,3.5
8,18,100,10,0,41,0.205,500,20,20,0,0,0,0
9,19,100,10,0,41,0.205,500,20,20,0,0,0,0
10,24,100,10,0,41,0.205,500,20,20,0,0,0,0
11,25,320,32,0,35,0.35,500,20,192,1,31,0.16,3.5
12,26,414,41.4,0,35,0.35,500,20,248.4,1,30,0.16,3.5
13,27,100,10,0,41,0.205,500,20,20,0,0,0,0
14,31,107,10.7,0,172.85699,0,500,20,21.4,0,0,0,0
15,32,100,10,0,41,0.205,500,20,20,0,0,0,0
16,34,100,10,0,41,0.205,500,20,20,0,0,0,0
17,36,100,10,0,41,0.205,500,20,20,0,0,0,0
18,40,100,10,0,41,0.205,500,20,20,0,0,0,0
19,42,100,10,0,41,0.205,500,20,20,0,0,0,0
20,46,119,11.9,0,82.631604,0,500,20,23.8,0,0,0,0
21,49,304,30.4,0,34.9019584,0,500,20,60.8,0,0,0,0
22,54,148,14.8,0,50.833284,0,500,20,29.6,0,0,0,0
23,55,100,10,0,41,0.205,500,20,20,0,0,0,0
24,56,100,10,0,41,0.205,500,20,20,0,0,0,0
25,59,255,25.5,0,36.4516055,0,500,20,51,0,0,0,0
26,61,260,26,0,35,0.35,500,20,156,1,40,0.16,3.5
27,62,100,10,0,41,0.205,500,20,20,0,0,0,0
28,65,491,49.1,0,35,0.35,500,20,294.6,1,39,0.16,3.5
29,66,492,49.2,0,35,0.35,500,20,295.2,1,38,0.16,3.5
30,69,805.2,80.52,0,35,0.35,500,20,483.12,1,25,0.16,3.5
31,70,100,10,0,41,0.205,500,20,20,0,0,0,0
32,72,100,10,0,41,0.205,500,20,20,0,0,0,0
33,73,100,10,0,41,0.205,500,20,20,0,0,0,0
34,74,100,10,0,41,0.205,500,20,20,0,0,0,0
35,76,100,10,0,41,0.205,500,20,20,0,0,0,0
36,77,100,10,0,41,0.205,500,20,20,0,0,0,0
37,80,577,57.7,0,32.0964588,0,500,20,115.4,0,0,0,0
38,85,100,10,0,41,0.205,500,20,20,0,0,0,0
39,87,104,10.4,0,280,0,500,20,20.8,0,0,0,0
40,89,707,70.7,0,31.6474715,0,500,20,141.4,0,0,0,0
41,90,100,10,0,41,0.205,500,20,20,0,0,0,0
42,91,100,10,0,41,0.205,500,20,20,0,0,0,0
43,92,100,10,0,41,0.205,500,20,20,0,0,0,0
44,99,100,10,0,41,0.205,500,20,20,0,0,0,0
45,100,352,35.2,0,33.96824,0,500,20,70.4,0,0,0,0
46,103,140,14,0,55,0,500,20,28,0,0,0,0
47,104,100,10,0,41,0.205,500,20,20,0,0,0,0
48,105,100,10,0,41,0.205,500,20,20,0,0,0,0
49,107,100,10,0,41,0.205,500,20,20,0,0,0,0
50,110,100,10,0,41,0.205,500,20,20,0,0,0,0
51,111,136,13.6,0,57.777808,0,500,20,27.2,0,0,0,0
52,112,100,10,0,41,0.205,500,20,20,0,0,0,0
53,113,100,10,0,41,0.205,500,20,20,0,0,0,0
54,116,100,10,0,41,0.205,500,20,20,0,0,0,0

==> PSCC_2022_code/data/load_factor.csv <==
dem_factor
0.67
0.63
0.6
0.59
0.59
0.6
0.74
0.86
0.95
0.96
0.96
0.95
0.95
0.95
0.93
0.93
0.99
1
1
0.96
0.91
0.83
0.73
0.63

==> PSCC_2022_code/data/wind.csv <==
1.557142857
1.414285714
1.057142857
0.914285714
0.864285714
1.05
0.985714286
1.485714286
0.7
1.057142857
1.092857143
1.078571429
1.092857143
1.164285714
1.557142857
1.592857143
1.65
1.7
1.592857143
1.2
1.271428571
1.307142857
1.292857143
1.485714286

==> PSCC_2022_code/results/det_linepack.csv <==
1.0,0.7406819502790889
2.0,0.9165433621248581
3.0,0.9575735715965119
4.0,1.0
5.0,0.5374107287110573


==> PSCC_2022_code/results/det_pres_reg.csv <==
1.0,0.1355425366287728
2.0,0.18432689394326848
3.0,0.29488614365988314
4.0,0.4362497829263793
5.0,0.9812193046001149


==> PSCC_2022_code/results/det_pressure.csv <==
1.0,0.7615899750472848
2.0,0.916905273318338
3.0,0.9519231468119115
4.0,1.0
5.0,0.5094503068148106


==> PSCC_2022_code/results/gas_coms_results.csv <==
1.0,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551,0.7512391512486551
2.0,0.7869530582967688,0.7962090158861633,0.7886328121249238,0.784355691267774,0.782137730774756,0.7718197144414972,0.7897084708010078,0.7937663921303921,0.7926096750168928,0.7863704184529766,0.7878881984120357,0.7988564930504376,0.7803452216398193,0.7786915160857971,0.7756949162732691,0.7965901672718715,0.7862705542559384,0.7832989053089112,0.7709199412254013,0.7871076200754057,0.7952638423252242,0.7876993302981483,0.7874338358090082,0.805341296768493,0.7944919005693813,0.7879273097900992,0.7874614413640855,0.7988115413097227,0.7719827747178524,0.7908755771293481,0.7811135514612378,0.7876371171636664,0.7965513254373296,0.7849669735026776,0.7813372909361261,0.7861861394779062,0.7827236223351258,0.8021089183320952,0.7879060080597721,0.7789221364723299,0.7849243886979689,0.7896217079384297,0.7921746383592322,0.7908462702149308,0.7933104616920036,0.781546595291142,0.7758606652221711,0.7835531429539073,0.7774038613968857,0.779883172869982,0.7803411346962831,0.7884630956014456,0.785992820884622,0.7815800354673991,0.7833763583484215,0.801771838710995,0.7858358351789175,0.7916541654042137,0.7957701485866184,0.7790925421249858,0.7872648225040897,0.7966400791361361,0.7855371606727922,0.7755972388258355,0.7828603098371183,0.7826846788679024,0.7714799727884457,0.7802864973990554,0.7773735679912998,0.7680130074437357,0.7913916963011787,0.7894614437469459,0.7908408274025105,0.7752484433027835,0.7950393921074737,0.7860566351661722,0.7974370635708983,0.7893591216750855,0.7875449892256053,0.7920847878239194,0.7921677022987548,0.7856564669007118,0.7813432010510704,0.7803242671422375,0.7799923759224544,0.7826344747017002,0.7861678202462068,0.7936947357825925,0.7872971719021747,0.7855446094140147,0.7991305442473386,0.7810065471049035,0.7891789395941945,0.7845737450338264,0.8021624923422871,0.7990416772086236,0.7826522760256918,0.7757485949539153,0.7899474191276034,0.775680018001651,0.7899324296735702,0.7893571296271671,0.7840041746164251,0.7809378038188144,0.7728793170939343,0.7902713896850226,0.7854483683741464,0.7845703438701334,0.7793464434794196,0.7748322527880934,0.7905624283880207,0.7846264154577746,0.7704348577919673,0.7794560772611027,0.7810986447334564,0.7752382209035075,0.7799327686857587,0.8025204735190691,0.7731600094209343,0.7899957434808127,0.786710660096236,0.7945886872735595,0.7951641439623075,0.7788809866893478,0.7657159024531036,0.7895058437072948,0.7935164929629477,0.7891760989308809,0.7854743777718609,0.7839109541481722,0.7850509902475337,0.7875666950615391,0.7935263876833669,0.7897542445054682,0.7729387369083106,0.7934688539657628,0.7869375184288628,0.7839191808125731,0.7841431994901242,0.7819347927449234,0.7806600802785053,0.7837894492369442,0.7838415920720418,0.788822563640958,0.7942420196767601,0.7872119607468074,0.7837933755012325,0.7939342941902655,0.7745345104773601,0.783116107721262,0.7975980513748575,0.7782647023407173,0.7923924981181723,0.7807803174774324,0.7837654176819431,0.7777324370998423,0.7766077953897182,0.78404186443922,0.7772619476924073,0.7898561689214674,0.7716414751840492,0.7891013347508083,0.7974833407749169,0.7833707170070018,0.7970572465101795,0.794373905079539,0.7977622465886407,0.7895027093947183,0.7797683795755552,0.7854357955311366,0.772407663311736,0.7958309514660615,0.7743538336417496,0.8020492625236126,0.7919998128171775,0.7726227533940612,0.7807024357755957,0.7947394822479265,0.7877702202371096,0.7796183634107289,0.7737706245815872,0.782364074601289,0.7778540306144198,0.7978313951007712,0.7832373057363381,0.7706167901076356,0.7883957020722381,0.782185621731219,0.7876603802908947,0.7796602899912902,0.8019048589320104,0.7823025423503464,0.77715478910337,0.7814468739524737,0.764361059218629,0.7800733443371969,0.7931191093441227,0.7883584640425911,0.7978613439545428,0.7837269572837016,0.787271194479288,0.7934303037192898,0.7944514065399976,0.7865922378962963,0.78408275838081,0.7687760554529092,0.8022572541974603,0.7880310280895875,0.7932723518679443,0.782554134015114,0.7838294517505412,0.7905994305207658,0.7849288116715826,0.7881081030027944,0.7961213081712383,0.7937298653836398,0.7942719988697636,0.783137281252108,0.7908084601205257,0.7874945886214016,0.7828672850066003,0.7837377275329986,0.7880176796568233,0.7890719884219063,0.7837890244719312,0.8002257450025548,0.7912275389703557,0.7788444758362089,0.7911846903457397,0.7878054533237664,0.7743052164405123,0.7852736981399421,0.7886990408056395,0.7950622047949392,0.7965117448561999,0.7901717956804808,0.7905429500025529,0.7829211146907489,0.7898952784882397,0.7889437547837043,0.7789887250401367,0.7980076667660126,0.7871223435709839,0.7801002736826369,0.7993814710345368,0.791680986193195,0.802357440232546,0.7974907612400307,0.7978508981617574,0.8049542835360968,0.7836075996224167,0.7787588725039176,0.7944691631639125,0.8086651649293539,0.7855138750396465,0.7725220404596185,0.7762454217418894,0.7962250404293455,0.7916859131797738,0.7840493497976112,0.773475219905795,0.7747513188995303,0.7862831951863904,0.7906618712168577,0.7900384131857493,0.7958559161818809,0.7801933717897961,0.7856329295334856,0.7864334940946925,0.78832966977645,0.7940661783017808,0.7828569810844517,0.8067094640849856,0.7778665333569749,0.8007592206832241,0.7852487824934751,0.7789719041905724,0.7794137598277948,0.7928804508447899,0.7914984852960232,0.7981794283832362,0.7822472880366528,0.7874527206587665,0.7874470729258772,0.7861178839822273,0.7951012912151141,0.779141170562285,0.7845834483969277,0.7941466984864499,0.7771165150817317,0.7985505019020871,0.792746722613988,0.7873373575873708,0.784661281165684,0.792638558394038,0.7841583262189213,0.7955013517505526,0.7807123445535563,0.7762615178151675,0.7689437255128115,0.7829230621609351,0.782225833580426,0.7896002633903412,0.7981110714233675,0.7945608421074971,0.7924949707924543,0.788824631162292,0.7873302345125316,0.7873062260813433,0.7851238185497125,0.8022987732326613,0.7971103023314741,0.7852398320347227,0.774944924757201,0.7790946120373525,0.7989832805778139,0.7812320283001318,0.7938368779911612,0.793273024040238,0.7896895051618529,0.8011864316715613,0.783365763604806,0.782694662833103,0.7818736638550281,0.7909278725613328,0.7787791994827973,0.7814183580158164,0.7898733018252413,0.8003485678196643,0.7958869805937622,0.7983675639932761,0.7837064076671691,0.7757156694814755,0.7854195244951341,0.7885683363911875,0.7821960635302853,0.7802686893487834,0.7946751895048216,0.7807914192227623,0.7860235098039114,0.7816205941484002,0.799832628802355,0.7786491060255667,0.7976896138528832,0.7898242465849515,0.7745175539601534,0.7794141819548919,0.7775891892003294,0.788395175049067,0.791605430998933,0.7957022303319046,0.7937133503920547,0.7755155260454963,0.7787229743139298,0.7815937799639032,0.7759592932312507,0.794429037058139,0.7946133982864073,0.7762722780160644,0.7815040649532374,0.7786706736661002,0.791351787472402,0.7910807411642465,0.7830373269744387,0.8029957910608508,0.785226039924803,0.7800907203944714,0.7950468912826997,0.7862771831269654,0.7803396547227563,0.7912581072348782,0.7797869747880285,0.7935050884206688,0.7800234167982029,0.7848260121888001,0.7890584023377848,0.7826634967981859,0.8083876297568572,0.7970617827138666,0.7737294493241456,0.7834880859742975,0.7870263742174085,0.7852559202259808,0.8015630188500877,0.7755316423587062,0.8019670160179134,0.7914590471978155,0.8046959416361403,0.7857871911233029,0.7997431652342214,0.7899450877700565,0.7919762847955267,0.787985898672449,0.777533195213078,0.8012827287379893,0.781748177555495,0.7801822360570114,0.7960428935443981,0.7931943519118976,0.8011974478534983,0.7757241030643811,0.7982509098617755,0.7807158979847808,0.8044168992359136,0.7807020162162502,0.7924544243579446,0.7910563156284567,0.7889731302382355,0.7924107818067988,0.7935708750335335,0.7761972583124327,0.7713094149722066,0.787289630462182,0.7828514458163014,0.7994978977571189,0.7883799390949021,0.7702624616373884,0.7965563753403094,0.7727894392049267,0.7839425254120235,0.8000248093857806,0.7814332682814459,0.7810292374882579,0.7916864774196748,0.7944209922286906,0.7768941205010889,0.7914251228078889,0.7841451010315177,0.8017896549636702,0.7927649071454533,0.7836996268269031,0.7948232380820318,0.7857047022808791,0.7937199597796253,0.7769670417061393,0.7911437419859402,0.78886236798675,0.7663968949532908,0.7791678755324075,0.7922063685751609,0.7948982263650807,0.7844015715823824,0.7803806016354031,0.7903084935712049,0.7868854257500693,0.7850519348645719,0.7775724646297423,0.7933862489286078,0.7875947492438989,0.7980781349200776,0.7812157608813768,0.795332200539192,0.7836406926809985,0.791858588114185,0.7857778667640057,0.7821269157646787,0.7774783721571256,0.7786401490151243,0.7877120868243189,0.7879468087623638,0.7907180283029477,0.7811716331722148,0.7861949184411035,0.7899053641252926,0.8007169531681224,0.7975046612196952,0.7791770497819531,0.7870760426743075,0.788870889012804,0.7777047155697095,0.7849838037825998,0.7966822336610778,0.7917660230954995,0.7851507924639851,0.794184510175201,0.7768287240502185,0.792519080157449,0.7949248679308123,0.7872085670178499,0.7782009173141617,0.7683832107605808,0.7917385237667718,0.7747559610012071,0.7798835279125671,0.7938293948765394,0.7898038251321837,0.7866279162008332,0.7820370057888083,0.7836970416459881,0.7958338525758483,0.7917374148692912,0.7811351536274288,0.7968802159505247,0.781844344344438,0.7914513061246563,0.7938143245199383,0.7822092001061022,0.7881125692585818,0.79648488335463,0.7808232163213051,0.7853105646759094,0.7902331207278775,0.787363471313533,0.7799650564874759,0.7867099130184715,0.7777620824217102,0.7754126490202116,0.77951676192952,0.7811075113401992,0.7991143995307652,0.7901526409789772,0.7900442652861023,0.7759600242030362,0.7896396101709909,0.7935766602028852,0.7852876060301217,0.7786581798023909,0.7823841765999016,0.786974323930419,0.7809964755953884,0.7904184016771264,0.7878639156350656,0.7919711548754523,0.7853715744558728,0.7770999422989571,0.791615800733504,0.8078805140235631,0.7961028955685004,0.7830918527573104,0.7867690383284315,0.7806858213849702,0.7922971045542926,0.8038931609184281,0.7888261800176325,0.7849096387237762,0.8005093999643532,0.7955812422817775,0.8003810767499464,0.7820003124149658,0.8013473739600794,0.7927236020064377,0.7793688706138795,0.787134863474266,0.7856947054470571,0.7834177833596272,0.7699598006372627,0.7789705127446084,0.7889292759183109,0.7875017999216597,0.7859689330505496,0.7849592526385211,0.7970872196112002,0.7838938613693227,0.7771968250698255,0.794310932817781,0.7811246751931118,0.7992812433986225,0.785572379289094,0.7968265239242851,0.7893400790982071,0.8032328151498282,0.7850413382491249,0.7896949221865264,0.7940433619387848,0.7710348077980446,0.7932883625271386,0.8034315819860416,0.7892441472527773,0.7823861031324248,0.7938834225500441,0.7747877590764389,0.7713533299435829,0.7812832323866009,0.7828283824605439,0.7828144593198535,0.789404204896316,0.7904442318353075,0.8008211023919671,0.7840013726894436,0.7776299458159123,0.7822546061725875,0.79315430284848,0.7822243613859673,0.783227050844221,0.7825795459734372,0.7845296025824832,0.7817159992805293,0.7848695624045202,0.7729239089160975,0.8004382238411244,0.7898572608547516,0.7931338069824869,0.7971256816917994,0.7720625721357907,0.7891929363992377,0.7943426808102582,0.7918218975948207,0.7911937962239618,0.7871515429310986,0.7898119761583609,0.7944314351878916,0.7948041514774816,0.7760750697463642,0.7893760780832957,0.7925317800956915,0.7742012087767177,0.7840016541068278,0.7894062163442205,0.7925381622945128,0.7903618036398413,0.7748174159402429,0.7924244744358868,0.7884059851461236,0.7816741359131747,0.771809451540502,0.7911459176263106,0.8012748683507893,0.7934802228961697,0.7787564524547111,0.7964852995966817,0.7841298639660803,0.7845581828060414,0.7891796022489542,0.7906785955673855,0.7836106511405144,0.7955756971586799,0.7879346982727113,0.7963297750675611,0.7842372319317751,0.7911229967567291,0.7896392198576812,0.7841481799805164,0.7900420088320382,0.7871533797616482,0.7858952649949551,0.7857936574052439,0.7796265160506507,0.7790971804289353,0.7881649797221767,0.8001316638423936,0.7906133816190063,0.7975662426473177,0.8065810221863774,0.7903545569660018,0.791477744600766,0.7749565856395803,0.7981300170203247,0.7817446637310285,0.7731549845028117,0.7820327396746013,0.7843048508168002,0.79375701658909,0.7936958530801654,0.7826138492603403,0.7946900555096815,0.787773665248264,0.7884650855545194,0.7884574743679382,0.8022375931820653,0.7897927472770513,0.7996657265172956,0.7880691974922306,0.787015234747587,0.7869835035508543,0.7904449990937558,0.7857084385156534,0.791517021574269,0.787761003456942,0.7868224233137,0.7863320626654127,0.7897376446086952,0.7967101707009826,0.7906080012481944,0.7837411071336587,0.7873014936803793,0.7890443715226354,0.7824118803170456,0.7872344313176036,0.7802373946457111,0.7787160278072964,0.7788785269573574,0.7952843004852881,0.7776062979063408,0.7873763608431253,0.7955280743661303,0.7895750747178277,0.7939262951955827,0.7799673938504931,0.7844326724117111,0.7924516477844663,0.7846134343577736,0.7870959917656323,0.7773661845234308,0.7878654444820559,0.7796470842345372,0.7902928230198394,0.790553793991954,0.7854006762757839,0.7779361419307793,0.780992032075185,0.7798093619322981,0.7905332379429088,0.7913621191192463,0.7916232191901176,0.7788513786379946,0.7786591023277879,0.7878910877105855,0.7958153995004806,0.7853858683535336,0.7938964880299143,0.7845313801760894,0.775227166210862,0.7874871564690089,0.7890804291515326,0.780187589354532,0.7865912655203167,0.7883285979582723,0.7799444745036864,0.7870132061610574,0.7864863624922712,0.7917291687967969,0.7904959602279212,0.7865963788796868,0.784885952713102,0.7814434242651771,0.787877236394412,0.7813104884070896,0.783867955638533,0.7896136833249521,0.775543056775692,0.7901290546544051,0.7933586313017454,0.783364095182184,0.7882335871249023,0.7878576330607049,0.7831814055172082,0.7937913987815677,0.8038489403394026,0.8026229001670168,0.8007033761943643,0.781883054431209,0.8060892432233808,0.7901734741467186,0.7980205560062351,0.7788748776401956,0.786119835742575,0.7898338452885018,0.7876028093963073,0.7872634138359075,0.7736964981557707,0.7763828163985315,0.7765251589808091,0.7851854213771857,0.7864066020033552,0.785306179518055,0.7965192364111987,0.7877029824726571,0.8060203997990497,0.786655415498696,0.7817603074632291,0.7944094451834909,0.7797178269911574,0.7910604320778013,0.7842030614271555,0.7946797504312818,0.7853414196840086,0.7881166971900044,0.7901621202180205,0.7970262346583236,0.7909739774145421,0.7831861696865882,0.7996458827970686,0.7812447814980493,0.789663586249469,0.7938980419031137,0.7799871264361108,0.781013561794421,0.7860789860988566,0.7863435245172286,0.7761097242412087,0.7775027485860669,0.7818915813229512,0.7759543217448115,0.7902063045332614,0.7812293583360728,0.7970372431356428,0.7770349066494796,0.7903791121147815,0.7833190805094536,0.7794375270336985,0.7990850365389537,0.7926893409599834,0.7836981764320107,0.7942860400876962,0.8006282611545381,0.7933848661456047,0.7894838256659926,0.7966186513517716,0.7856197642322816,0.7779643745437024,0.7817159291062178,0.7841580857353949,0.7777086734610632,0.775232334138809,0.7731042662143356,0.7745720729633413,0.7907080704147144,0.7913628619492553,0.7785342472950549,0.7895751088410353,0.7804593761530605,0.7816636479871014,0.7851907924422885,0.7857117090320912,0.7708294608587224,0.7817625263706774,0.7879833267895452,0.7897946688596298,0.7870468892259088,0.7805770730619099,0.7855940163981328,0.7820063176636429,0.7917648516638234,0.7993035488084237,0.7673177631114422,0.7973020565280466,0.7952210406732404,0.7848218736620458,0.7791512555097295,0.7932732737533672,0.7891908818965259,0.7981074131133283,0.7840219664430668,0.7913076525608443,0.8015286483434546,0.7841153164783512,0.7877738389199413,0.7623074122345004,0.7947723031741164,0.7750028523389222,0.7727173210556605,0.7846846468372926,0.808264611420688,0.7903081573582214,0.7980130509630375,0.7911169816928285,0.7954968114399651,0.7874660543452021,0.7713855648196729,0.777030000250016,0.7986516975644105,0.768432965584395,0.7975919637414893,0.7872191673067452,0.7822837827794024,0.7831587587214183,0.7798776630150471,0.8041998903638924,0.7822826530326371,0.7934371466740937,0.7982374973549689,0.8003617161107633,0.7955621980680934,0.7738613049498462,0.7755245582435206,0.7899634184973923,0.7754716722367223,0.7952178268804996,0.7964738010849416,0.7803383441411883,0.7806909720131031,0.7913370760287431,0.7748243056659151,0.7771635942026829,0.8064432138021979,0.784089269242123,0.7669866676905424,0.7815939020666836,0.7932890245287328,0.7863267230887165,0.7880031790760393,0.805653954605921,0.785613151154009,0.7883063096744447,0.7867590164631578,0.7865926424340343,0.7922084201276459,0.7880306439904265,0.7847720081317902,0.7828990909775171,0.7872939089410091,0.7660509769550647,0.7834906766953672,0.793936410587492,0.7874794804293277,0.79326695611579,0.776573582248832,0.7928903885417555,0.7935799128647707,0.7765419917288682,0.7844646355103804,0.812244271873451,0.7985383174276762,0.7833796618363983,0.7799267982698813,0.7699364465422793,0.785963935106692,0.7894340306506031,0.7992283500264946,0.7807650714165304,0.7827575435081939,0.7810500133159746,0.7903339282958763,0.7734756395986251,0.7863268735477029,0.7755228268066676,0.787395240617876,0.793076493399562,0.7911446507948615,0.7942187950462397,0.7789383089459869,0.7829191449122208,0.7999684076911479,0.7922483301948895,0.7830750581494239,0.7755945641968343,0.7913402029073847,0.8005955463864756,0.7967638609295521,0.777847810462333,0.7770650893300939,0.7787117991883755,0.7806676278561203,0.7934098748576992,0.8003406766193605,0.7831771011327665,0.8002017296684538,0.7924594565202295,0.7904196705369557,0.7864850248160024,0.7820344662643145,0.7919250673760655,0.7857002996326576,0.7948493846902904,0.7748569275839461,0.7859554807536848,0.7920147182900651,0.7863640876432733,0.7858604788802163,0.7873473518261556,0.778598881576484,0.7841870446654473,0.7973482565557996,0.8116131531509486,0.782966855388039,0.7879441591861279,0.7895123417747327,0.7955228091040004,0.7721033612741187,0.7818549352579536,0.7786080207356791,0.7864383808870907,0.7847454259927001,0.7929578158753605,0.7896950012791787,0.7679840373975743,0.7862033134154128,0.7783004483958583,0.7908683736061505,0.7831104728009002,0.8046025651200439,0.7920041810665991,0.8024613197415871,0.7778464919609773,0.7991822665846259,0.7720928060891007,0.7811455423447038,0.7925040756943155,0.7877037893207423,0.7820779824045021,0.8042474610465767,0.7878877889674817,0.7883425936142229,0.7876120442344993,0.8038220625310452,0.7882670592439981,0.7917032002471305,0.7821976137378253,0.7728919704179561,0.7769731495644838,0.8004297017816617,0.7698212526167182,0.7882900437339196,0.7940338095487063,0.7839620460177208,0.8001442733109553,0.8016973577178228,0.8011073425184575,0.7831735484834145,0.7753878162223354,0.787586850947594
3.0,0.8762378257943726,0.901410021582194,0.9098582316699352,0.8617286666633031,0.8783551154877167,0.8887280001442747,0.8563122185325621,0.9046564557708971,0.9199934249096905,0.8559271219041653,0.8680608029549078,0.8983649021717324,0.9089741910179624,0.8562739886154297,0.8572173044910242,0.8863814969718948,0.8567953107309588,0.8744946501719958,0.8374870748888543,0.8572826460545675,0.8412758358770427,0.9129978851426512,0.8872925521000307,0.8844956098817006,0.8839708782508324,0.9128270824666158,0.8434026427972261,0.8574883552220961,0.8822855282686358,0.8545825284719559,0.8873388220456025,0.8695401599992085,0.8672999837004316,0.8430628752102401,0.8871907079547016,0.8646967600837783,0.8672636351757242,0.890057429327757,0.873931637547112,0.8777439159778242,0.8483557463353377,0.8901628733513459,0.8292824586716342,0.855319735968885,0.8786043719554791,0.8507703260596942,0.8765021064205131,0.8221499011354502,0.8647906328988153,0.8884642149111128,0.8581393548060259,0.8775370527433822,0.8559749204315135,0.8659167079167859,0.8762985081977324,0.9159541777658943,0.8625914303706325,0.9043117743486591,0.8664230819285234,0.8441618455286201,0.8847622699153082,0.90018928044326,0.8555126902422655,0.8558187721674897,0.8578259650734825,0.8848683280088852,0.8622288073563936,0.8985731626829615,0.8407510066129211,0.8545074644348433,0.8770888147419719,0.9135105545791907,0.8871872506320833,0.8963255026352321,0.8889362682387905,0.9033332410645007,0.8861590921892186,0.8582696525846124,0.8926924568789034,0.9157409361264464,0.8784063457069881,0.846632666704783,0.8498417448999992,0.8559247174184688,0.821536024210591,0.8632842563212523,0.8950821428555722,0.8616173366342632,0.852852694583448,0.89225283542333,0.881842495782979,0.868512382405131,0.8777272470719792,0.8606746180034749,0.8738221022501385,0.9112076998973253,0.8564427274547429,0.8709074203085402,0.8790129343276225,0.8597354771754012,0.8769777334047656,0.8480920961384828,0.8561870091245877,0.8829278526222214,0.8286279174970879,0.8969451852810584,0.8901441176078483,0.866821672399994,0.8718726924636974,0.8223793755216069,0.8640925015076409,0.8507586562274252,0.8131377623235049,0.8925344636375735,0.8443146763712005,0.8523274136823258,0.8381201904794688,0.885551360273833,0.8567656015065419,0.9126723793465111,0.8575055023093878,0.890812181865579,0.8647628846412652,0.8626109401148636,0.8571849696701922,0.8271305052661108,0.9187292083800846,0.8935231123580826,0.885254159058528,0.8617489615101663,0.8561855015602645,0.9058093890906431,0.8597037762149554,0.8686669662743887,0.8560199034273075,0.9209037842059725,0.8619840959497657,0.8798812856558182,0.8342692160954022,0.8740216465507376,0.88708955945103,0.8804869491818,0.8629432100246938,0.8897063120647448,0.9030063215909455,0.891649398926998,0.8742911209330709,0.8769472275284632,0.845955125086666,0.9051006803568717,0.9376269479731361,0.8603675056419213,0.8531879548082065,0.8416968926619376,0.8635341615823955,0.8955052387915332,0.8295850729570448,0.9206412914579177,0.8606021670439862,0.8762030727498334,0.8773084486492684,0.8636891849783239,0.8748174923796388,0.8874011666891256,0.8969951893068191,0.8980911209596337,0.900023651497465,0.8689686718830094,0.8933953572972179,0.8795455520881821,0.8912978826203937,0.8146236120141965,0.8636858553005546,0.8676964684018871,0.8499952908152265,0.8625728390566765,0.8708005797992037,0.864656464295742,0.8932298567669273,0.8782668604432933,0.8573316535981035,0.8623801016395557,0.8509819578655191,0.8964068689329785,0.8816920413556727,0.864842135693081,0.8668082486842806,0.8839991853577672,0.8669892646911229,0.8406471893400962,0.8721623067558806,0.8358472320870711,0.8731730058421617,0.8832889308703261,0.8266787558804,0.889395003102502,0.8710646768552551,0.8965958381487776,0.8618054497050296,0.8481504913925595,0.8986306857609839,0.8699663146249448,0.8880581286700039,0.8754446248026153,0.8561582707717756,0.8583700444854423,0.9103304198811641,0.8959764674088762,0.8858683220666952,0.8575143046313513,0.8612663696914646,0.9151968504422554,0.8837490161143511,0.8821002448980529,0.8786718296489135,0.8833284712174585,0.8771038009357408,0.8584126708131937,0.8695923687423749,0.8644296557448917,0.8521180379357082,0.8681389012130766,0.8554617814362135,0.8482552794919987,0.8599435192333491,0.8903641651668669,0.8991103239775907,0.90202002663892,0.879471950561442,0.8795594334785257,0.8659131007152208,0.8981079030561412,0.8421305833777081,0.9055789936086771,0.9178070924218229,0.8694083299957273,0.8630406219827496,0.876409653272165,0.8663708838921748,0.89858759756296,0.8722791646480321,0.8844680152715031,0.8904263418416044,0.9223662642251127,0.9022414544731319,0.8746889439575057,0.9180775927430956,0.8765022781714417,0.9082721631616214,0.879983799899474,0.8605473419982119,0.8507323213537477,0.8752589742774045,0.8684511201970784,0.8854798119351285,0.8951613900883917,0.847795611939808,0.9074594750743834,0.842560727032973,0.8747138476976811,0.8914794717336993,0.8081690058524192,0.8698085924566893,0.8760389982845591,0.8806489070271547,0.887347674879474,0.8871524895117029,0.8333513706209251,0.860603322276249,0.9054330120763981,0.8966341224298756,0.9201599162877745,0.8858841030480152,0.8663892708452324,0.9178744523558517,0.9026372446342493,0.8654572763877056,0.9065495246000412,0.8853010422648421,0.8802000533081016,0.8976402975622565,0.8470947173369127,0.8685245227039606,0.8623726937251297,0.8239314345813765,0.8890555958330589,0.8731548024365786,0.8406636126275655,0.8982427684402954,0.8648926536042075,0.9111448938284071,0.8896429590461281,0.8578239200916793,0.8807764747130356,0.8661327426696817,0.8840761699664026,0.8972887597602762,0.882242896942163,0.8330115658108401,0.8629585168930067,0.8894359616108845,0.8706964674922157,0.8875856338261554,0.9066086345257253,0.8511703004899152,0.910070764641489,0.8924273391634017,0.8877970001820369,0.9182545676137114,0.9088614265049075,0.9273949406961549,0.8773032375045059,0.8924202701544321,0.8483085929056381,0.8704080290056107,0.8966283611980713,0.8385741928377506,0.8983218543540704,0.9083187259208263,0.8739724452223487,0.8973225900271601,0.8754094243691645,0.8498617325235148,0.8416538934704245,0.8874632383296593,0.8207940502620473,0.857924834951345,0.8981679935342296,0.8898880202004747,0.8430565742633908,0.9036455250234018,0.8571835509200713,0.8662407919878217,0.8511395902445765,0.894572544642397,0.8557510192009532,0.8945193292759668,0.8827354633484973,0.8765391453979279,0.8649972775879131,0.881546951235743,0.8534383257129398,0.861493287017661,0.9115444036679404,0.8808965560367944,0.8737038295165332,0.8468942082385461,0.8871378969194149,0.9355122469057918,0.8958068282073974,0.9015277004381311,0.8386162235992203,0.8578707350484908,0.8684091525797636,0.8624801938947726,0.8943904113272532,0.9103749161574811,0.873381572906151,0.8987071438028887,0.8806190349605716,0.8331426570137545,0.8851902689619656,0.8628400622530045,0.87606327905929,0.9185695035207118,0.8906498081382976,0.8605453214775688,0.8844125649068066,0.886887442238572,0.8703784893439201,0.8564153428770526,0.8985573718930268,0.8653555912848603,0.8618814497041517,0.8595253609562654,0.8755787441446559,0.8750692982420764,0.9004768209682128,0.8697235139916961,0.8744561785691666,0.8954036541250002,0.8385788427116794,0.9158791598989855,0.8989882559256029,0.8711690924730221,0.865755665411317,0.8859713856450343,0.8830405495336182,0.8833489139432896,0.8932035519675843,0.8644652257139194,0.8702415830320505,0.9013415712267301,0.8810414104909607,0.8369587112162268,0.8595113759558057,0.8340462318686311,0.8741045146425536,0.8787994571549599,0.8798252589916715,0.889456632082156,0.844086908390154,0.8423231702988762,0.9096279196446622,0.8604892317461403,0.8397907478539369,0.8530848995369037,0.8915519791933,0.9068349266625747,0.8985474707963721,0.8605295169447834,0.8659114917219186,0.8648068169472504,0.83187557392405,0.8922145227058925,0.8797920454149515,0.862322724068857,0.9040565199550412,0.8494792506925741,0.8385198855553839,0.9164360903188352,0.8850491139784017,0.8549804965108411,0.8879822144593454,0.9081913791502666,0.8342777056369655,0.8576581609242678,0.8736822539962255,0.85340151446792,0.8835386919752564,0.8447908542358555,0.8879828311327804,0.8431207676695832,0.8937910094034488,0.8870058787415781,0.8263762184975694,0.8975622172221249,0.8540854958557407,0.8785086939943749,0.9143400448001546,0.8992100186057479,0.8661383493447418,0.8403327149739859,0.8844687435252367,0.8740307831758662,0.8747242477570554,0.8437516849606752,0.8985014205891684,0.8802875764052874,0.8868220284474458,0.8201126550295224,0.9242369943061365,0.8487711229561504,0.8944616498609008,0.8515106298009139,0.8913583079263461,0.8952841966401751,0.8530951989360859,0.8961523747828786,0.9259595427247586,0.8994134243232087,0.8897138678299561,0.8717948033072964,0.8625835523576011,0.8611886181595905,0.8960345605814422,0.8805241124136024,0.8703574809538607,0.8985700719899392,0.8605856486050955,0.8791031659060051,0.894362312050856,0.8606266515224512,0.8643647657019732,0.9263842898952807,0.8763730873785276,0.8662949255942859,0.9094155489657265,0.8588086414723365,0.8548381618913341,0.8503096398231432,0.8571675349515371,0.8723759470461718,0.8520331297437107,0.8722939880911397,0.8730950377139151,0.9156339742848456,0.8368340840089186,0.8634541886114133,0.8688488702856562,0.8567294525195461,0.8633588016403724,0.8571942967534817,0.8850380124600391,0.9252608919664739,0.8645797645222076,0.8695149203378438,0.9096580383708265,0.8711002651981214,0.8786912771219271,0.8580169840963136,0.9175641901884491,0.8947200824322448,0.8544962573022414,0.8802771822977354,0.8809931709283585,0.8812051873428607,0.8774313909274756,0.9020770593859782,0.8842739052466149,0.9209171608112753,0.8736367287885727,0.8919570641500087,0.8579749591553326,0.915060861800864,0.8616996380011209,0.8764512242838314,0.8749723680206933,0.8795089695250903,0.8941292214029679,0.8841098564832837,0.8812167009301677,0.9027103256672518,0.9237246888922099,0.8512474677111334,0.9156949052330677,0.8982605892712491,0.9008934954434626,0.8522085777845604,0.89289869293873,0.8736443944805978,0.8816394473144529,0.8768859633110986,0.8899038462628783,0.8654522836785915,0.8777598927007219,0.8707538035041781,0.8690115851488807,0.8774659072840069,0.8380686531305741,0.9097370138902815,0.835995151672188,0.9035365731830115,0.8739259606977829,0.8678313526357445,0.8633579305466306,0.8500264529899271,0.8867792903794911,0.8580776455190089,0.8962233055366734,0.8587117749238797,0.8480352737187468,0.8830944246646081,0.8878169227893804,0.873492871812536,0.8691880154576633,0.8762060411877642,0.8575681347484896,0.8927073733705534,0.8928683733793529,0.8566933881622585,0.8692607376722722,0.8392445659024809,0.8825824032017493,0.8916357694668071,0.9072325193070515,0.8748215734165272,0.8950604810029908,0.8531262935106821,0.8886081610425223,0.8437048983686136,0.8267999312905431,0.8714130250141534,0.8562528507124403,0.8955116175332684,0.8885679187995595,0.892397938791098,0.9008500927665496,0.8647066057923867,0.8146985042683228,0.8408684462279847,0.8634863380755501,0.8607723759417854,0.8728082066181712,0.8536934895793324,0.8997172936907175,0.9016694525834273,0.8373301598929273,0.8862051562808616,0.893956166516093,0.914786616247335,0.8804046357896491,0.8553001441145294,0.8479874551381323,0.8642895679015914,0.8646674786371916,0.857911732408389,0.8996994057789658,0.8866304718710837,0.8901129845050886,0.8842187570716334,0.8907912700529727,0.8664829392474674,0.880030037959784,0.8304599305209016,0.9030305143628107,0.8963602887525302,0.8595760048516786,0.8606345702785713,0.9083139202597506,0.865493123982846,0.867078791397449,0.8883162703760641,0.8894460322573777,0.8596648334587674,0.8907648904305927,0.884531862922647,0.8614984056598988,0.8713914057741521,0.8619202770524675,0.8604788270256449,0.8743713968665416,0.875337273156979,0.8512866335149819,0.8857350484944568,0.8679771236637764,0.8809972670262145,0.8615928194899353,0.8688131554316987,0.8640765973227779,0.8638190089291113,0.9057442508143402,0.8430312162068442,0.8898288390530288,0.8530382558353726,0.8901033666884295,0.864053040676358,0.8760600887808141,0.8611605909553411,0.9179015138901815,0.8635449840231929,0.8809512647592667,0.8553224468442888,0.9044585998663341,0.8860872756928365,0.8757808981181789,0.8790515508521186,0.8746467972964252,0.8670433168614545,0.8376616547641467,0.883100071130027,0.8617425138969523,0.8868757836118673,0.8531585111649905,0.8884127977920349,0.8636164116623152,0.8511363644967791,0.8570535060077461,0.8824175209535623,0.8805627441015634,0.8793666906298686,0.8401088827857786,0.9127931345742805,0.8662135091308008,0.9254131069866969,0.8943312822582322,0.8566119932308995,0.8947682101694742,0.8876911381370864,0.859882756126895,0.8526827335312452,0.8672843654962147,0.878773109537565,0.8784337973530018,0.851615428912868,0.8935061585848765,0.8896697701674041,0.8722467370861936,0.8818960919785866,0.8721596098774143,0.8747971949256619,0.8732037289163,0.8642976128866736,0.8762701954140856,0.8851214215398184,0.8432231998684515,0.883762125898958,0.8811170815261473,0.899236971190678,0.8646112919634023,0.880042253597709,0.8870491357455986,0.8499030810453116,0.8750082857442514,0.9180751472852072,0.8655539954231852,0.8935029655519757,0.86665978910591,0.8927809930159015,0.8404584259939916,0.8608963489555589,0.8993644596486677,0.8816127080475236,0.8904277434673216,0.8632457011973639,0.8684345320195631,0.8928432155760646,0.8562735719462715,0.8147989697926571,0.8855194642278174,0.8576390304220534,0.8840175112232652,0.850996797447313,0.8849437551302294,0.8308397849093474,0.8835053955629637,0.8910810913587182,0.8348467066014634,0.8638604997533832,0.8606884262999815,0.9048565548037207,0.8965589028041925,0.9000238394821076,0.8567633194645676,0.8343191376838546,0.894471232108095,0.8775819836006215,0.8657302752392513,0.8819217935516395,0.8463451827040795,0.8848013034703186,0.9163318882879133,0.9066562389024346,0.888404188080154,0.877292230698569,0.8685006777112789,0.8807226806073718,0.8903283630205778,0.9188888252056918,0.8974116617824706,0.8822417653524437,0.8960587486644266,0.8706012865157357,0.9024621773594563,0.862852517894523,0.8828797208243179,0.8708524062908382,0.8766080938478586,0.9148601093111574,0.8673026923496683,0.8428225834006391,0.8703890198269085,0.8555229573057272,0.8599249318076244,0.8454190181166317,0.8760930643042637,0.864607327049388,0.8962433003295446,0.903261817344794,0.8817556288136933,0.8411534172773711,0.8233363209893915,0.9010354006658581,0.889021881962407,0.8800461220974818,0.8643491333983192,0.9044057319874702,0.8480461275222678,0.8492431485244156,0.9255840600937202,0.8991230715858627,0.899870713472285,0.8710860481267289,0.8591532548825388,0.8854935718180317,0.8612127923841281,0.8595125714545789,0.882288261777593,0.8477961127074541,0.8848929894445828,0.8711493252584535,0.8473118641097744,0.8701527532021998,0.8903316347334411,0.8816621807365912,0.8780224717178252,0.8526028474461892,0.8519941443342932,0.8322398588022812,0.8877318316683538,0.8889828294809131,0.879134422295278,0.8990929666655717,0.8927796116927554,0.8884216639610301,0.8606452969751862,0.8860323326968129,0.8927760141778438,0.8891136958273971,0.8672648956533239,0.9020347974423765,0.8615741383796437,0.8701142241955812,0.8473020639669503,0.8760504047245798,0.8940327106063347,0.8617848006222473,0.881281111198303,0.8536662521243124,0.861718800390093,0.8900661302113426,0.8753567736424362,0.9086228986257409,0.8736802852185747,0.8953170176311228,0.8733100132304862,0.894629939334075,0.9178770850316395,0.8684941091539715,0.8733243065190751,0.877821147991059,0.880012295844843,0.9214501170675866,0.879450978273647,0.8671927827183596,0.9105239371436461,0.857858395685566,0.8749467042269574,0.8890240417395138,0.9056170797149448,0.8556054309459828,0.8355425767745247,0.8866124278629992,0.8574951434163596,0.9041689543435454,0.8490009388367661,0.8945146271674264,0.827026673215474,0.874277773424746,0.864086026881861,0.8709604546065393,0.8565055710461105,0.8702092685650765,0.8625019875868629,0.8948956710311337,0.8852512230700178,0.879722378982585,0.9054001713279378,0.847321537357174,0.8613644933576023,0.8727597534881926,0.8620124122525168,0.9369198614271321,0.8832879628235365,0.8774838789634039,0.866612278765432,0.8717489845658902,0.8985615196818827,0.8587943699547249,0.9194802004740822,0.8909460423372632,0.8875543447855473,0.8638122639597396,0.8843124106425453,0.866935613519369,0.8537984313505175,0.8640464328774494,0.9097055339849207,0.8755440716288695,0.8766778103820697,0.8769163785054109,0.9046972462490026,0.8663531502051169,0.8609229786267494,0.8634346622725589,0.8634345400789293,0.8232223631416207,0.8724393788593144,0.8687609146594152,0.8495134442980822,0.8373440825130126,0.8700133192248894,0.8603009368270494,0.8681818815065601,0.8426569323881571,0.8772405003996067,0.8660136203057132,0.8785462285698031,0.8789049308437358,0.8768113975466926,0.8627099659067196,0.8442639079811699,0.8811782261396092,0.9060464961550274,0.8837831727114972,0.8785308249235881,0.8368932452906472,0.8832305216037225,0.8695368975762472,0.8791718693690771,0.8761642513534651,0.9046425293056813,0.8493547501594694,0.911912654591234,0.8458586394212307,0.854819883673264,0.8825586549293185,0.8873622462067812,0.8942636198790673,0.8903581013229767,0.8742060026282892,0.884922668753689,0.8215883779169553,0.8950597289853843,0.9007965635961662,0.8933054598075502,0.8988038637353575,0.9009090185558093,0.9227498497987245,0.9027614189843487,0.8884208051321026,0.861127254068387,0.8862266572448664,0.9133866576807521,0.847016128870143,0.8684803139733885,0.8801544271707018,0.8723153378334777,0.8710774592769547,0.8635291109574841,0.8187767942902577,0.8498296539274296,0.8493655345043696,0.9034279675088258,0.8829518842723307,0.8733055271334381,0.910042941406523,0.8761917714696684,0.8890717895588213,0.8783693375205903,0.8988982468547185,0.9209602983021686,0.8362346299683473,0.87424475413774,0.858115197945136,0.8600756082921998,0.8867004456231296,0.8860962696976571,0.8881814176195804,0.8863718120513623,0.847615433700234,0.893100022196945,0.8935123429763245,0.8866084063363686,0.8760969201092998,0.8963883867976584,0.8470719575493914,0.8900075765983472,0.873552449640207,0.8731337742504388,0.8240216423475765,0.8938152947948913,0.892686657182052,0.8762426747449136,0.866862198030944,0.8178658776215787,0.8836918112970304,0.8482970983292727,0.8470289001964003,0.880489085958598,0.9223366637721736,0.8787579510986065,0.9211562737366077,0.8797467793949346,0.838666077778309,0.8699588113530113,0.8432654666626025,0.8735958615882459,0.8766648689253466,0.8838736968832163,0.8941844266967052,0.8999604386255071,0.9007856564184121,0.8437084370630257,0.8680208206874588,0.8221768626405352,0.8566873784263711,0.8763706270372187,0.8862096733577363,0.8741813666273158,0.8785490702694829,0.8773907794270184,0.8760811054167363,0.8805721468830384,0.871060698505564,0.8543083759303055,0.9131755605765802,0.9111625166962937,0.8341033892774147,0.8950600203489086,0.9011626122228171
4.0,0.9119517328424821,0.9512733967983213,0.9528818678311048,0.901224939416841,0.9127095817152776,0.9228709400484828,0.8868352014816975,0.9383575476852586,0.9624595865625307,0.8955244215452186,0.8945274284928406,0.9302207264406844,0.938030615507299,0.8840178835242128,0.8884454276438759,0.9144258516257869,0.8999888989446835,0.9082921372600122,0.8908465718530015,0.9018375868174494,0.8855556546019104,0.9594061747729034,0.9250836160907101,0.8941692436478982,0.9160296012022187,0.9611263270195324,0.8836431259558782,0.8900028317186449,0.9034295630825078,0.9005579412161705,0.9125313741125708,0.9043545028856858,0.8945972251980939,0.889705605626915,0.921746829991478,0.8951191589467186,0.895938246380143,0.931975057931971,0.9110679116971886,0.9119638730985736,0.8842396483170146,0.9196943871020326,0.8612317667332192,0.8950406244009605,0.916661925603314,0.8784076076827764,0.902771551631379,0.8496248492272162,0.8948900596010488,0.927240760122278,0.8942199599424122,0.9069065690732854,0.883192112589957,0.8968263820587539,0.9075009717669978,0.9642100947908553,0.8970849766883998,0.9478239226979461,0.9030614243573293,0.8815305825438895,0.9354817619568032,0.9272051009836092,0.8931429228035018,0.888452658690818,0.8998811904196844,0.9158617860344682,0.900480922290325,0.9331387820768243,0.8766919890554098,0.8814850866840289,0.9199916036217213,0.9663288442458717,0.9195199982621449,0.9265374765097576,0.9155096584305613,0.9223326694278512,0.913802774209224,0.8851140321682006,0.9328719008063348,0.9425258968513319,0.9070963670258623,0.8742778782527038,0.8867354859991351,0.8853200929953939,0.8526330698069989,0.9101691615770914,0.9206619782753801,0.8959215298474374,0.9075237942884665,0.9360605244721675,0.9128891610675566,0.9065244796903236,0.9111233651837729,0.8999512291321923,0.9117922719073196,0.9559019837214936,0.8981086879175503,0.8977446385113561,0.9127961681941392,0.8858372357554986,0.9103335912306503,0.9001583674592588,0.9021378895073487,0.9238201600853745,0.8612179690517977,0.9332293955630387,0.9311681494482773,0.8992002125922195,0.914041252456037,0.8615265210530779,0.9058317425337331,0.88329526278237,0.8593125256318428,0.9210500036503836,0.8801467857125129,0.8882743770199714,0.869942992672367,0.9306520626493924,0.8891252603968739,0.9496088680622125,0.8865278411792871,0.9058465327079707,0.8956709362028404,0.8944309895047265,0.8814083549721303,0.8720112784830342,0.9543421192437282,0.9179989153088504,0.9186330029488006,0.894301046017478,0.8902397554470495,0.9322682110884111,0.9071810860790724,0.9141061083920049,0.9031395915659148,0.9527428289407202,0.9045358587802761,0.9241562029644129,0.8780078067302085,0.9224155550736977,0.915877941338903,0.9246910695119073,0.9157424938551081,0.9319457575993073,0.9354814124962808,0.922127265816112,0.9032886805218738,0.9127047474936306,0.8816991821147199,0.958780125602781,0.9727136695991755,0.8967513516094956,0.8913124099911536,0.8803526846114521,0.898066706171762,0.9194617959302133,0.869188177447839,0.9533551406772058,0.8904706508122531,0.9347198654603757,0.9274608194311881,0.8924734690429941,0.9080854247826204,0.9319095318917907,0.9278856865332814,0.9395003525985339,0.9454559315158316,0.9151134774308722,0.912091291141256,0.9035852178646323,0.9257502940375273,0.853631770580109,0.9017166036497404,0.9130246477310722,0.877256664104199,0.8898786183532409,0.9018740684000228,0.9169289691307856,0.9355486091937527,0.903712452530859,0.9038153619422883,0.8954441739745579,0.8885587512289458,0.9422317171217811,0.9254477093968749,0.9147110811202949,0.9135147018837931,0.9314035599546937,0.9115774022831135,0.8777528138812967,0.9120699767867809,0.8668944685918928,0.9235767584892701,0.9196574777121647,0.85391468256583,0.9282359361527094,0.9064084805942056,0.9436800092648714,0.8858475787716222,0.8676034123556491,0.9479576771138928,0.8930937670576546,0.9208447914611954,0.9175361210102772,0.8865660879815536,0.8977974274227334,0.9458711414513943,0.9271555115694935,0.9259583291315368,0.9067049976251105,0.9023539063041605,0.9510917287348802,0.9218529629477697,0.9128522491658151,0.902401066722496,0.9135453620052076,0.9054886391938503,0.8786313172393251,0.8995853302155481,0.8813811537487353,0.8818414305210432,0.893921089195347,0.8879529606762595,0.8854866438102686,0.9203889613899588,0.9241775783274245,0.9357010920535034,0.940601294886447,0.9037308362389822,0.9180021646785379,0.9164376187169252,0.9323586075847011,0.8666549534844362,0.9465176744559887,0.9569679364024278,0.8953036926355786,0.889502905985102,0.9150796415196354,0.8961479576917766,0.924687999816451,0.905651447387325,0.9178438995427591,0.9262791531843395,0.9624308200398525,0.9429266840906142,0.9157536792082276,0.9466786349062236,0.9169889139095776,0.9661871788344789,0.9016898657448151,0.9138877539506972,0.8959685988786338,0.8991583884238712,0.9004022003097032,0.918021440720809,0.9413134714082443,0.882798000920853,0.9634808294155934,0.887176644393934,0.8882869465888181,0.9313484246404566,0.840579460533356,0.9126137504542858,0.8988396946911428,0.9154137860835714,0.9173940088172562,0.9324168871180157,0.8760592441031052,0.8869014247008117,0.9416652994709407,0.9330506471920315,0.9448855427192275,0.9167586365311746,0.9160431106562277,0.9484041214028769,0.9494093822386943,0.8885914334230646,0.9405478949123316,0.9158240808217111,0.9251280981896007,0.9403333549809162,0.8769956050645732,0.8970295515746765,0.9026063149694501,0.8391904602957102,0.9311209616541647,0.9054141933738605,0.8838308592416652,0.9415554492730374,0.9059151312625403,0.9562636929104052,0.9297333254868299,0.9028790732478049,0.9134273486552766,0.9170865835260403,0.9290205076015023,0.9336840323319006,0.9171612124887024,0.8655408341605084,0.9000087026022072,0.9071011435242565,0.8885390147740363,0.9142583409569429,0.9460071077568987,0.879522178519991,0.956901510754077,0.9373722902150896,0.9248730668885989,0.9350108120073967,0.9393742517902797,0.9532569653597055,0.9122696330808774,0.9320319678561677,0.8903854033953785,0.9170856076440791,0.9263920260787559,0.8829504496609342,0.9430378840144629,0.9480298238345811,0.9173418694916913,0.9302292419287531,0.9084133617827242,0.8727325201995175,0.8717358699036376,0.9266632910526881,0.8446883857029259,0.8982859107087475,0.9439164666748987,0.9290611040545386,0.8781921058886594,0.9213869905017177,0.8741937497511917,0.9122043388132731,0.879712355587841,0.9471107345114133,0.87854893846485,0.9250560722960708,0.9301522889521685,0.9042922705342603,0.8985741626678965,0.9232892835641131,0.9009621466510691,0.9036645433820999,0.9645461132716487,0.9102314032439418,0.9011556619914531,0.8829094638345097,0.9241484782909698,0.9741052986950884,0.9137806107904051,0.9491008566079425,0.8897529392358908,0.908351944624756,0.9160882077286947,0.9098940459832306,0.9308623624394666,0.9433929604044258,0.9118103184642795,0.9347357551079913,0.9129990132801945,0.8769566263401919,0.9243885479950686,0.8799244143313671,0.9077478690140742,0.9485574463883755,0.9241082564183805,0.9052075092753122,0.9177201927841567,0.928056633775739,0.9118187739768625,0.8899834919530467,0.925937085369188,0.8909087612864214,0.8910765652876171,0.9077270819927767,0.9088836948188549,0.9142939998797138,0.9513283541378748,0.9039330885788811,0.906935511416393,0.9204705165968189,0.8739104374414332,0.9511419254534792,0.943678490481261,0.9071662724482762,0.9085846078981573,0.9171482135990099,0.9171658661890878,0.9197409196235529,0.9254926245296776,0.9042810062766267,0.8912354062941785,0.9324258970113437,0.9086956939986156,0.8690852031943828,0.8991021953827704,0.864957921559928,0.9141212064961265,0.9209270611926971,0.9097919035581487,0.9381299507517451,0.8805308242970972,0.8825910887962098,0.9511602237691116,0.8993446863674099,0.8773827089469887,0.8879417924256893,0.9300906513742889,0.9546712817643391,0.9245613279531971,0.8953934913888226,0.9057943649655223,0.9043771431367911,0.8578361170154374,0.917550966453573,0.9151285156178594,0.8972925928218355,0.9308690616165374,0.8778436703833238,0.8578634921378883,0.9703957483663781,0.9161922485811504,0.8819557763777841,0.9232479534147496,0.9522103792981611,0.8692975693557137,0.8987974493341185,0.9244259745503383,0.8894311386700336,0.9165546207188062,0.8859412966935502,0.9411236465593553,0.8731285088784019,0.9301284907584135,0.9264964181789056,0.876368362169915,0.9285712231311917,0.8941915460446486,0.9121218691455187,0.9314613707953636,0.9278658248679588,0.9177579405340224,0.8917819743011158,0.9131976416481085,0.9191438720999444,0.9140820297116841,0.895609227911353,0.940379745467652,0.9212720074155342,0.920657478280037,0.8560774502567239,0.951321453986001,0.88203758137934,0.9402353714899577,0.8859054367658187,0.9319357608887451,0.9432261631994268,0.8737972836265459,0.9320045349075468,0.9505453350930202,0.9379152134801164,0.9342763897327767,0.902136177765998,0.8989606729977453,0.888978013685625,0.9394680802040499,0.918103853873714,0.9004446039260453,0.9368785247623741,0.9015789329632884,0.9170179488598869,0.9160955503503772,0.895886400652299,0.8795849601214317,0.9756374686378709,0.9277893195663036,0.8865697536507803,0.9446143398667983,0.9056617532689695,0.8893395130158045,0.8900194931533298,0.8821068412565627,0.9157487671080846,0.9007632378054472,0.9029212006600151,0.9046347240092258,0.9571586689849767,0.8658161843149559,0.8942595843178034,0.9050089813238795,0.9045721786209587,0.8986356890818434,0.8876284589996001,0.9145325280110634,0.9558519165620966,0.9104276311780987,0.9062485222031474,0.9473330146745279,0.9192054833689607,0.9145390227138789,0.8914440080049906,0.9580763323352396,0.9332233927125715,0.8896645554051148,0.9238690971901663,0.9122778056833851,0.9207502974931256,0.9154785920541654,0.9298090791875039,0.9135626177436251,0.961458392894033,0.918042587139539,0.9183120963239637,0.8856611571637832,0.9473127925973595,0.8945442370726782,0.9048852689794255,0.9029929669252521,0.9271690913916858,0.9334556749772253,0.9194273752806025,0.9142076902519525,0.9466137101915312,0.9609659843190653,0.8983396033970716,0.9390996098489235,0.9446248524313947,0.935030161739423,0.8858285440283956,0.9175808199662319,0.9089872683261919,0.9039013747032201,0.911958534632058,0.9388759724108937,0.9006765162241473,0.918416441505636,0.9064459569559291,0.9096558365189616,0.9141788473554029,0.8710433581416019,0.9461265934332478,0.8700771940289928,0.9322103817022209,0.9118237197631871,0.9076365632614458,0.9155174549713897,0.8994634160110114,0.9178349660186306,0.8999212121859952,0.9428288614638519,0.8881736649643752,0.8845019065483246,0.929795510735743,0.9344005989806193,0.9004316551575883,0.8986380280550603,0.9122296098073259,0.89351982594229,0.9278180097315868,0.9339208844271432,0.8872988735009486,0.9120466781394658,0.8794121557085768,0.9141798142450024,0.9374181750109924,0.9412217090954147,0.9159153362218639,0.926209723930656,0.8850680732972775,0.9193836354717955,0.890021931851045,0.8513522291962696,0.9099165033983659,0.8954297842175856,0.9293181716376997,0.9189707204883956,0.916539457817226,0.9294753135718542,0.895238950001501,0.8649001169159264,0.8720727263273086,0.9107317233871559,0.8880398118794572,0.9095667416997142,0.8818090144120195,0.9278626163742527,0.9528977525061576,0.8729649786616465,0.9241653708607946,0.9301064827829321,0.9631381624097525,0.9195638407795348,0.8777959508469197,0.8766453874008002,0.9166580915842456,0.894068808166082,0.897435191399062,0.9350501069044004,0.9231181184138991,0.9258674473223675,0.9182431139149259,0.9080069170062555,0.8947399285832632,0.9203962137136371,0.8647888837284876,0.9251847160590124,0.9385816224027146,0.8910104647638408,0.8978796972967656,0.9416490920846348,0.9130682022394988,0.908761708988606,0.9272413921098578,0.9141766346910325,0.8994308501778514,0.9205199584656246,0.9177201409330307,0.8985109894444651,0.9126462016090202,0.9031776298930637,0.8985441752236207,0.9181016947583157,0.9204430149846669,0.8974553093486267,0.9278771967392329,0.901481278961695,0.9150193271309803,0.9001128481918746,0.9195265809140877,0.9072682308244923,0.9058598779140407,0.9524232977787579,0.8756999679948734,0.9194101665797154,0.8848653180865711,0.9401655099588092,0.9060793301517448,0.9048705089892399,0.8919933958829898,0.9488809177131694,0.9105917318795999,0.9077003049777426,0.8891014182549255,0.9458963761936111,0.9119687357400144,0.919566090972297,0.9148411495151185,0.9080493554301085,0.9030995814040984,0.862032483573627,0.9244622667702778,0.9044812669396626,0.9367157282340545,0.8912668187594494,0.9163603547279224,0.8948554678902136,0.8697331086033226,0.9030436657787393,0.9044008762663888,0.9071598049222394,0.9057922842219641,0.8767224688937816,0.9438836451630397,0.8887957901446448,0.9715209315441518,0.935374204140996,0.8917297582482431,0.9225852042554409,0.9152798258011715,0.8933285534708921,0.878552868208707,0.9014350993858373,0.8979934599631977,0.9090614497364804,0.8683399015030062,0.9336701904968323,0.9309561753974656,0.9116001295712829,0.9266791861059465,0.8966470403978822,0.9067471393893005,0.9009389428725203,0.9008139288490994,0.9119948348000704,0.9170815461465287,0.878984977072222,0.932824717023636,0.9121555332268898,0.9278632682292088,0.8973537079651802,0.9103486859222367,0.918736272089455,0.8784187594279822,0.9266373032868612,0.9534677221003224,0.8984114892625917,0.9358754439725762,0.9040231222530232,0.9312421169813129,0.8780116580574765,0.8894139982220487,0.9342225415116941,0.9115326857493945,0.9138340839811331,0.8933147336846725,0.9077019601067929,0.9141885808638629,0.9028235670438021,0.852973463229759,0.9196399133461902,0.910110921548833,0.9284127030958967,0.887079240692161,0.9294117409418369,0.8849370424060803,0.9080339789367633,0.9199215930810066,0.8528624898575093,0.9021722145705179,0.8964803110731202,0.9380241686289719,0.935993833748325,0.9460074154118521,0.899121260149523,0.8674750429943571,0.9377580872976787,0.9120535992802761,0.9061783169263902,0.9172726974227806,0.8767918347074282,0.9275280170406389,0.9311385805723464,0.9372339886009704,0.913044661367587,0.915133210337473,0.9074301789853939,0.9235655104152478,0.9274294600842633,0.9567753105137518,0.9337585524150749,0.9183577125817559,0.9398896864109099,0.8941918707550125,0.9341376804195605,0.8948441626901296,0.9202972322600187,0.9097330480193628,0.9113272162229035,0.9593824281710663,0.9226875577952276,0.872187064898156,0.9023364496096712,0.8764406647982487,0.9080645533719803,0.8812437505815638,0.9187427822448575,0.9098273901573791,0.9295531374476002,0.9428559138774948,0.9116348846749563,0.8700974586063333,0.8522649758629094,0.956803307637816,0.9200274719343668,0.9258823088689289,0.898747187295815,0.9345338266745444,0.8810846588102481,0.8875579605597081,0.9590694018719343,0.9346806329111962,0.9256213249533508,0.9009149950856328,0.8843109019540178,0.9236509029115118,0.8914228733810017,0.8891592876970794,0.9084850059826287,0.8888421526078423,0.9173798818915205,0.9070628091792995,0.8834217208281285,0.9051102785143673,0.9199605293821072,0.9052466023954604,0.9171891777279918,0.8958065379057643,0.8818146551171337,0.8595812804841239,0.9206053754765945,0.923873031782868,0.9085930423023871,0.933797871337893,0.9423452472942605,0.9315788017768326,0.9069780157089563,0.9294853251660463,0.9220345951067551,0.9002753035359637,0.9054952987671008,0.9326009097846539,0.8929252314913557,0.9048104703817009,0.8861784112901343,0.9235117050904449,0.9192713268874767,0.9005316954500807,0.9123086715959716,0.8854107429963507,0.8903892613096412,0.9200156683324453,0.9220884395285405,0.946605510875604,0.9037494857009885,0.9356571288410492,0.9114718806883554,0.9215890667671057,0.9522086403154906,0.9087794695046079,0.9059168676389384,0.9086927603153685,0.9237868619880332,0.9542902711027679,0.9105615681977076,0.9128165495693341,0.9575572361318219,0.8855065167284523,0.9044712609838519,0.9307752314114586,0.9481150310550517,0.876515613207256,0.8611313334700899,0.9128902103109583,0.8920022085268369,0.929116705084374,0.8823092154856571,0.9211283154206789,0.8527034866169745,0.908594137131351,0.9204905102183691,0.8931797468033273,0.8774791323711166,0.9170233712478892,0.8945793832167015,0.9398336224920169,0.9162161078070634,0.9083471497842718,0.9284368216949294,0.8858082957274058,0.9037030834085004,0.9113989946188392,0.8873825642671674,0.9838126042738311,0.9279406035137874,0.9151620858456778,0.8984124403612236,0.9108540747487806,0.9384825952128578,0.8905857246383772,0.9651719081349348,0.9421031185083173,0.9145531742181482,0.8927087879298994,0.9144472535348014,0.891108968904397,0.8820529519718453,0.8955110847630906,0.9546736337428748,0.9069116654823595,0.913613529334529,0.9105170035628062,0.936717125718358,0.8994339666009362,0.8961476027877132,0.894232834240444,0.9007558961553338,0.8702430365468588,0.9224045966242885,0.9118453435967445,0.8954912385291951,0.8712700648076954,0.9057321908790177,0.8884354443157102,0.8942709993130734,0.8931873438456114,0.895781123005422,0.9020335996817259,0.9132779123473345,0.9046086096444028,0.912851994906537,0.9068083224429571,0.8865665655740295,0.9084382035409683,0.9464912882622052,0.9151466766954073,0.9271555132753959,0.8706411109792676,0.9131230604354352,0.901106427543455,0.9129352780047397,0.9088067713348057,0.9521884348437084,0.8930680237114108,0.9375058963369036,0.8659565982816771,0.8923261775776313,0.92361322209663,0.929117289056389,0.9305966969529511,0.9311930543429315,0.9072473487509891,0.9237003257604737,0.85402272807342,0.9402765205696695,0.9445043891634675,0.9368471852133354,0.9474301567383093,0.9336528761689602,0.9495645742288137,0.9369656486948522,0.9242542498916104,0.8963800958264828,0.9232250402298448,0.9533536042338238,0.8840956883132092,0.9144789036071478,0.9184178502035899,0.9047038001180713,0.9078254429790967,0.8840374519934404,0.8330585786212954,0.8914265552382792,0.8762637266947915,0.9397544014560902,0.9212741252926449,0.9059931796505336,0.9340072291583443,0.9124909948950753,0.9271431645825294,0.9122075932672,0.9418472709345929,0.9607009167829015,0.8586119331781673,0.9168202158585642,0.8890932866442559,0.9042011307602207,0.9330243845529473,0.9378509598272313,0.930222508330537,0.9306792735774517,0.875590994941374,0.9293534015228619,0.9391609070096709,0.9267235718661468,0.9214731204073545,0.9350124157650319,0.875072622762988,0.9180900697629409,0.9112843687040926,0.8966746216443421,0.8655330717793552,0.9428287293360418,0.9320216009946671,0.9048770420800527,0.9073849817125621,0.8618562452100107,0.9123158064279451,0.889718277165587,0.8841217319916792,0.9258869811101272,0.9560209306982712,0.9207756892779804,0.9411246729496128,0.9261783218731553,0.8632992006631859,0.9069311074597123,0.8584073415230871,0.9165281328136823,0.8927580983042238,0.9111409033146008,0.9398498931638861,0.9409937865385118,0.9429704363993043,0.8743097448729875,0.9107279778393121,0.8607406489833069,0.8968857577932237,0.9297420512877913,0.9184216593171739,0.9137029025314503,0.9193183009219026,0.9063579099285959,0.9198014634971123,0.9320649326649849,0.9133981524419315,0.9000837142191112,0.9487745591968793,0.9504899994709372,0.8634837556751284,0.9412719137938469,0.9208147671483843
5.0,0.9244516002957925,0.9608282544704675,0.9650419058482281,0.9134149000559992,0.9224269013822123,0.934616047841941,0.8990875194377589,0.956094368911095,0.9723685677027961,0.9075179199975795,0.9065783494882317,0.9421495572172722,0.9548970219331534,0.8914694297380179,0.8971962435028586,0.9255727619712565,0.9131269333504088,0.9195235429631492,0.903565349162338,0.9205174688036075,0.8950940830150678,0.9728385460068153,0.9284425158553794,0.9090749510934072,0.930450155654758,0.9720338034399789,0.8969088735303491,0.9043243077493629,0.91327753390456,0.912810521487497,0.9225714031974228,0.9159984399190962,0.909252982336911,0.9032597243614288,0.9291745646640757,0.9032498928711774,0.9095247382375755,0.9458645157646006,0.9246690996544366,0.9290817469854067,0.9014911504093192,0.9342901680071839,0.8754806768718068,0.9094328573361954,0.9230111308851983,0.8970439236941147,0.9176521488570933,0.8679406009123335,0.9117193280601528,0.9371043231738214,0.9085089378671567,0.9169674834693067,0.8980542343760038,0.9118930745292846,0.9167263751432126,0.9728701807400633,0.9072896014022493,0.9668948361949867,0.9090570279779563,0.8960058357639655,0.9562100436666074,0.9383144596829466,0.9024738581479533,0.8994450039384628,0.9161618864956447,0.9246766303825559,0.9084948097611476,0.9464921461044934,0.8887436902709389,0.8937383868095954,0.9315334762195907,0.9762112047886758,0.9265890423579837,0.9363111875940274,0.9288734393937311,0.9290008033217364,0.9248443996454654,0.8972403719440084,0.9513727184487794,0.9550218298759926,0.919967767211253,0.8868581322123685,0.8997532967784649,0.8964777332419427,0.8651117862483613,0.9213299109869594,0.9277320305176142,0.9033836975869634,0.9162653927739273,0.947251333838427,0.9199583469169836,0.918034466058631,0.9234605575691505,0.9049683684863393,0.9206412845341467,0.9716962107918642,0.9103623971098417,0.9098825114141208,0.9254830024385182,0.9014504430422203,0.92667508379876,0.9135961632679319,0.9129757109339708,0.9332861384062956,0.869739683088335,0.9439106065985576,0.9431311789780576,0.9133947985869122,0.9270429039032957,0.8758381241455035,0.9179253072629435,0.8969896344550156,0.8739588259658286,0.9365431695060209,0.8966742878850851,0.9053682753741007,0.8770484713391545,0.9432818143099615,0.8988919217745179,0.9646939000982847,0.899962059105894,0.9232770187626083,0.9099766236964233,0.9099525631110187,0.8900474729240576,0.8839302412707732,0.9653132861578223,0.9319253313200808,0.9342922391331437,0.9071813306549334,0.9008864980726294,0.9438612399251528,0.9228804378778191,0.9312046543972239,0.9115882215091805,0.9641283321811465,0.9203783703038498,0.939328426580394,0.8904387228123783,0.9319938889574415,0.9259562332930223,0.9364795937826115,0.9270090208822058,0.9413664206832678,0.9472702111150402,0.9315604871490625,0.9165942373771743,0.9192284815428647,0.8924843162959795,0.9751767969722804,0.9829300766629574,0.9078843723665982,0.9058138732984713,0.8943450130034194,0.9120652166353584,0.9269354910105079,0.8808333031323504,0.9696073745307162,0.9054956030274106,0.9510800458186791,0.9379607620857459,0.9044923386849734,0.9187046001846032,0.9468921112462121,0.9411348514532044,0.9528369551799618,0.9611968966262058,0.9251605018405411,0.9291222090218905,0.9158706508000226,0.9399724812016458,0.8668540149186904,0.9180512447808507,0.9278455060500083,0.8910608449546534,0.903669744709433,0.9122696910206696,0.930722657023576,0.9487665117157227,0.9132145259721649,0.9170897250707646,0.9077827547608581,0.8998525151247038,0.9537838470630439,0.9402599529742238,0.9262400440334804,0.931436179512165,0.9490901524226297,0.9208574105450313,0.8860147205415164,0.9217304722389859,0.874657670205808,0.9383322696100653,0.9355214585789976,0.8658744678468266,0.9438338609605706,0.9189193563593447,0.9586731450457671,0.8998982143185684,0.8806213276705714,0.96138462935862,0.9050259572330772,0.9328055195378899,0.9334451089111422,0.9022344128709078,0.906243329278894,0.9507925878603868,0.9371788722371647,0.9386202772168827,0.9217354600767032,0.9103035475730993,0.9670276502238254,0.9411045070953322,0.9288503979054594,0.9189733995142015,0.9271019453533589,0.9214758110329192,0.890704423801835,0.913193071485604,0.8917114862873224,0.8866217156458636,0.9100028114307088,0.8960781247391999,0.9049637381270272,0.9367056567675542,0.9369231653383963,0.9433250050959449,0.9535927149325841,0.914530376810052,0.9317499286018228,0.9288593657815235,0.9444067180227931,0.8788209565377562,0.9579893189304337,0.9705246844170269,0.9069278827210084,0.9002094682510313,0.9279025057921731,0.9096887335397575,0.9371908198710196,0.9178364553373424,0.9207618173665001,0.9374463356133608,0.9804586403271647,0.9501033059983683,0.9322523522366036,0.9549907168779486,0.9281967835647668,0.9802409900777859,0.9164785648621956,0.9284592340679256,0.9056320080654496,0.9148136593740794,0.9115726246838708,0.9292511183530697,0.9498626489575945,0.8976488925720946,0.9755474728501655,0.896981984022088,0.902181923330924,0.9431350108800403,0.8523054750832729,0.9246706795577369,0.9072102190135499,0.9266082997562761,0.9329261205258249,0.9486292352404432,0.8942152717797427,0.9022678550316213,0.9540225366847561,0.9441296707100884,0.9577757087915,0.9299312445491834,0.9278236322784631,0.9568568910519809,0.9574872119605098,0.8982572442820321,0.9524045785879709,0.9290975485242758,0.9375425069026939,0.9537661077452958,0.891454396306915,0.9111930475230546,0.9126493782707035,0.8522168288543047,0.946248887769965,0.9129811309146898,0.8955291121284792,0.9545148788806943,0.9164297494047614,0.9631175545416476,0.9382057200359699,0.9180560186959859,0.9235715018300173,0.9271643536541018,0.9418336085478408,0.9486396975205419,0.9261627081769847,0.8758426164657714,0.9125178931907642,0.9189714723117629,0.9037256365163198,0.9221811000061881,0.9595344256771013,0.8925500681851748,0.9681726263162639,0.957744366113022,0.9341748792495578,0.9446442011798765,0.9538961636822222,0.9678685490794917,0.9185272103901778,0.9409468192984024,0.9046613826349751,0.9307150403137971,0.9381913614746622,0.8995581379407871,0.9567897352741295,0.9604229841570208,0.9307004694320343,0.9401121245165518,0.922631635071824,0.8844884925471642,0.8878508546978667,0.9351072533147772,0.8595043246920895,0.911402094743541,0.9499420811647215,0.947886010937581,0.889161362042766,0.9321728016902333,0.8829129313310509,0.9259895946366046,0.8960100106405319,0.9591527211822425,0.8929548719372773,0.9360898542301238,0.9422216953335157,0.9168308247649136,0.9102464540503898,0.9385355097040499,0.911421667238751,0.9192956735513557,0.9773132101523551,0.9219292895989613,0.9124573910147363,0.9003079828542415,0.9409585367317976,0.9850619715661648,0.9258619311416743,0.9684520847868099,0.9016009993729724,0.9176475217945814,0.9277089463671668,0.9217426848664657,0.9447741365238723,0.9570914088127204,0.9230536547458068,0.9455029956482676,0.9247631473772254,0.886422284311585,0.9376554500071093,0.8908388242929116,0.9165860544369865,0.9626734020465065,0.9367375500950487,0.920332745605032,0.9368852601945138,0.9449402455289666,0.925570643635691,0.908657078674446,0.9396767763735757,0.9040485548788623,0.8997112387310707,0.9205831491228561,0.9224921484799152,0.92762445462524,0.9624363147046715,0.913482756044828,0.9203481188015628,0.9330009021678615,0.8853155456132358,0.9633908212271988,0.956222578259828,0.9161044847593259,0.9221059951385757,0.9293718496451991,0.9330077415986442,0.9355302899012673,0.9335653318011512,0.9118628668899088,0.9088698921690688,0.9480921362317004,0.9194258847615231,0.8806494070664113,0.9075162691745681,0.8783587777888997,0.9273499566917308,0.9356384522861244,0.9212594275258,0.9499748411244704,0.8953048340345561,0.8951782935184902,0.9637657664984058,0.9165612796983865,0.890997866508093,0.8989962961373984,0.9435204433415522,0.9664435638940455,0.9353216018993521,0.9046048869763224,0.9167943615004975,0.9129374324290876,0.8703160888656745,0.9260310833165051,0.9270762328343983,0.9077499062278229,0.9444517012498622,0.8863291258474864,0.8713306486572029,0.9885243965508562,0.9298446382571295,0.8906487553555442,0.9333497237217058,0.9628845048700981,0.8860583777675749,0.9120479714939548,0.9346031572346865,0.9041672345705629,0.9337235821213195,0.8958049589254897,0.954950087356602,0.8902448600810907,0.9437246703514308,0.9352681890979677,0.8835317636960277,0.93995380736327,0.9049287365798591,0.923544428703272,0.9437430905825829,0.9429692724356584,0.9284607657519252,0.9058625573061431,0.9236313403900758,0.9382420649136437,0.924999171963663,0.9043608834616138,0.946949563984714,0.9354106520188085,0.93521774606312,0.8617916243670813,0.9638495510854895,0.8889990160927854,0.9477807882108148,0.8980780476613901,0.944644439851144,0.955844157965939,0.888416576197004,0.9448053671492925,0.9631274879945078,0.9506250735015684,0.9496106676681075,0.9153950874746029,0.910940266917759,0.9012145223821089,0.9552177725816676,0.9334437044785134,0.911008977056076,0.946034102158471,0.915742635573011,0.9257497862023082,0.9270945003524246,0.9074284967512154,0.8916673778827555,0.9853804399270569,0.9402111469071308,0.8989105464946003,0.952476219497484,0.9220400122681168,0.9014566893890261,0.8988711008059439,0.8986650151998087,0.9279535973975449,0.9110003890715507,0.9147032872107482,0.9177977288713406,0.9684453189840253,0.8780741237670514,0.9074839845501608,0.913653468072419,0.9155447014541129,0.9084517046097118,0.8984714418971542,0.9245711692827477,0.9705101364974147,0.9175355352845936,0.9180176502940922,0.960389102064325,0.9293823033876923,0.9299247329459881,0.9002159087011101,0.968029181044567,0.944177837819792,0.8983244079826408,0.9368768468214711,0.9169633052426063,0.9320521510653087,0.9277357819939046,0.9410495595325211,0.9215347301910735,0.9691331806114023,0.9296431129358668,0.9270914890169814,0.8990156481825119,0.9563879616081021,0.9053902231410719,0.920323404676869,0.9155692790945099,0.9387303795588041,0.9408810113549403,0.9333273304685731,0.9259600403725539,0.958161264711953,0.9731825122954348,0.9124369803218192,0.949397126894879,0.9554077901327183,0.9527171843880173,0.8965724406888634,0.933110493951688,0.9219054168448758,0.9179823950992358,0.9204491451956286,0.9517616399241037,0.9148939232425518,0.9290574280862609,0.9204796765332812,0.9254388191259356,0.9318500425815439,0.8878265514412007,0.961352061110567,0.8841949523817682,0.942682588923176,0.9245592490143033,0.9218875358215375,0.9275877351965591,0.9196086129671555,0.9290431960500363,0.9158415656060337,0.9539554178873473,0.9035804955390785,0.8944286286787918,0.938847453305794,0.9436130009968458,0.9136026372523381,0.9121988918033483,0.9274598692421437,0.9061774982082617,0.9401819755590441,0.9437502621852003,0.8990401175205828,0.9283878390370979,0.891896859311103,0.9271493625734415,0.9513819410485433,0.9500692472868797,0.925814121885016,0.9324704444306152,0.9014186620453951,0.9330440315395125,0.8999319567184721,0.8629439592404663,0.9213685568431529,0.9092117193046724,0.9393183077634547,0.9326057333716244,0.9358239209911917,0.9439532570853816,0.9027551987738319,0.8787607412567116,0.8902283069110327,0.927792454813549,0.9004156554423964,0.9218002753931297,0.8917127983058452,0.9353295048341586,0.9652941864471787,0.8878476195108403,0.9376556458220751,0.9436267648851687,0.9737919282566874,0.9325761665944603,0.8903263099478178,0.8916898568717313,0.9261354774865838,0.9087485923332008,0.906933257409831,0.9490411489941628,0.9303543068847911,0.9429040826013017,0.9358506455413511,0.9198490443185673,0.9125995478267336,0.9317288232915644,0.8772995808521993,0.9432119001314089,0.9550974513363462,0.9041567410350714,0.912078344123803,0.9528335441874903,0.9278843796255656,0.9222427743462782,0.9390041373873768,0.9295651545542811,0.9110898254782264,0.9262321604051935,0.9252917672787586,0.9137446850856487,0.9300744018570413,0.9134180427973236,0.9089180727379843,0.9263893076963723,0.9288211446932823,0.9105561183759954,0.94125443686664,0.9137761701729045,0.9307913210752512,0.9115823817943045,0.9336304940814473,0.9220167482234396,0.9136940265502274,0.9669520700006072,0.891774999510523,0.9354838819051255,0.8958749123820176,0.9574048177303609,0.9165572925158677,0.922058832620587,0.9048905584502732,0.9607254734051004,0.9224432884523385,0.9200876354056396,0.8994893978189612,0.955864798669402,0.927223713433114,0.9346977421350294,0.9276697755127198,0.9245956283887472,0.920301887082563,0.8721099548636743,0.9392562747420811,0.9165428326527255,0.9456267475496767,0.9057580799876646,0.9323114394168078,0.9132720488348927,0.8816179871536702,0.9181980861935642,0.91608527321228,0.9221889389074828,0.9201836750915273,0.8878889521665683,0.9599831601377097,0.8956520358036302,0.9811255221632526,0.9473535525332725,0.9035729351476489,0.9372742637932765,0.9268461020960811,0.9050401987784024,0.8884275534972975,0.9139615873734535,0.909287515708291,0.9154328434261123,0.8791267628442268,0.947076410348907,0.9397968613156404,0.9275563300545336,0.9348339180898664,0.912438350798479,0.9220099804513924,0.9133432055157044,0.9139791903737337,0.9238360832969661,0.9318350628525686,0.8906549563808933,0.9458532320720299,0.9285735998209248,0.9417690456104633,0.9117799338890847,0.9218173652309638,0.9350693652730079,0.8913445724814058,0.9377379792748606,0.967261944548638,0.9121609067428555,0.946106747896904,0.9188612009186399,0.942252808503048,0.8934732534933775,0.9016266555321553,0.9504520612623959,0.9181670999465602,0.9208705789216558,0.9010249754918629,0.9251983437666073,0.9250423878106686,0.9143582119334729,0.8662982449585899,0.9354134902993404,0.9240350844209111,0.9477340191082252,0.8991108611112905,0.945612584290292,0.8980708690496554,0.9241354617137162,0.9330547190051236,0.8669421919575165,0.9122141333887885,0.9112232062920707,0.9543240217735265,0.953260380768646,0.9584011585194034,0.9101598832619912,0.8818452255781478,0.9515813172198484,0.9200041943052537,0.9183892657867764,0.9283552959429012,0.8939339678331759,0.9394527136661518,0.9449805411386639,0.9516532540374213,0.9261853189084581,0.9272217360825795,0.92285076323532,0.9416039249755509,0.9427826499610789,0.9676391741701392,0.9472400924645151,0.9269216595792729,0.9542487307727271,0.906969797564073,0.9410114338178259,0.9043903728955652,0.9369670437345581,0.922169612690548,0.9259848227028021,0.969622008292493,0.9386517327937965,0.8886727990792853,0.9150890462083932,0.8879450184623886,0.9205608205540643,0.8971841706496997,0.934316352464266,0.9261102981586911,0.942372172259675,0.9560236197972539,0.917067810337217,0.8800724662400783,0.8668635642278621,0.9689029732984399,0.9298734670708741,0.9412189784135438,0.9091193030617817,0.9453999491156181,0.8926720246072617,0.8980414807829249,0.9763810972299418,0.9492302725427517,0.9368270871641319,0.9103792514409723,0.8890824594197884,0.9356845218469242,0.9016538574954869,0.9036697064645249,0.9192947577843127,0.9050138976665233,0.9302076266672467,0.9192265938625631,0.8922539029943913,0.9219243489768313,0.9287335585856927,0.9190755189621472,0.930536304583646,0.9090060768583167,0.8955216003339792,0.8734548031006254,0.9345024694266845,0.9322940228183816,0.9183962767023417,0.9472797619695821,0.9517564643924983,0.9424269125056826,0.9228894044338614,0.9424885631978211,0.9368657548558768,0.9129349123372356,0.9192845951104822,0.9455531077460781,0.9047576068035184,0.9195873780158796,0.899044544332297,0.9341459460452601,0.9317079878796323,0.9176560628896879,0.922736941252342,0.8986836200262298,0.9023417226316327,0.9268796845651466,0.9339288376733542,0.9630686372425014,0.9154212482077493,0.9445490264725087,0.9246287451268517,0.9378410502142764,0.9659402874657016,0.9164823424597667,0.9183235371842043,0.9223092626937984,0.9342436748035531,0.965784990136413,0.9232965235927466,0.92747102119677,0.9686377219260174,0.8964485664884604,0.9225356521146734,0.9413768649523417,0.9546945249473299,0.8927285680159899,0.8796541901629766,0.9225992354245403,0.9025169522296475,0.9394421585251062,0.8920826280750981,0.9313924204136346,0.8609024672632205,0.9220405836921598,0.9330638864967894,0.9106836842843515,0.8924154680974135,0.9312121145743232,0.905039158647066,0.9485840004943137,0.9342134246287117,0.923832845928068,0.9451250943357278,0.8992986438887904,0.9153329794079337,0.922893982248848,0.8987599015241475,1.0,0.944157554729709,0.9319378589281907,0.9117875240320286,0.9216393106245715,0.9544051894737244,0.9112754495497264,0.9806786295570237,0.9485739801599852,0.926641386309256,0.9033558180845271,0.9222049939319595,0.9028449716224646,0.8942801321840799,0.904758747233659,0.9608671358497364,0.9210655738949374,0.9222395309562138,0.9172655736363229,0.9517076901854585,0.9153779864912532,0.9093433743249024,0.8985219273953671,0.9129964354934921,0.8866517903556627,0.9320525152912013,0.9197913742821567,0.9086620061878361,0.8876126445296104,0.9230486183061866,0.9018847790598469,0.9028420700758444,0.9050286023716972,0.9105835007634737,0.9126828333985058,0.9276592469347091,0.9204942578597346,0.9280169551926146,0.9239689030704095,0.8979435644392566,0.921021326011872,0.9575130084429052,0.9262344163038831,0.9345874590508124,0.8808470468433374,0.9231379398836956,0.9109006075777483,0.9227454593759937,0.9159252927937216,0.9673278400380777,0.9095071978827158,0.9526644239482109,0.8792235942061424,0.9069871431926749,0.9351875312800819,0.9408331349730036,0.9413699149616167,0.9463236015201815,0.9186433802813976,0.9307961595483748,0.8682758056508886,0.9470073449387155,0.9549101662579157,0.9477742916633465,0.9593344773399399,0.9445089335749579,0.95802994309245,0.9475826735323577,0.9312509119169816,0.9057238963563876,0.9351024030754165,0.960164606592508,0.8950532714374615,0.9272909216305847,0.9318474401300553,0.9201943773120299,0.9181893832110013,0.8952006271023428,0.8422361837454374,0.905312404783373,0.8897108084794149,0.9517083798400127,0.9326302987646843,0.9166747202362434,0.943130354485675,0.9257078303264741,0.9364610864205137,0.923706544310189,0.9571626470340746,0.962995112829617,0.8698566896641268,0.9284821649674049,0.89712572984,0.9260089397775951,0.9444846580356453,0.9558342002383509,0.9421370199596307,0.9473021790063331,0.8884618613210536,0.9430304946643963,0.950201140699457,0.9404623375691509,0.932996571446074,0.9478370091229942,0.8924217687918261,0.9290579383704907,0.9234424859348747,0.9044054597923407,0.8774762918041478,0.9546789227792576,0.948297570620701,0.9153173606666762,0.9243056558641058,0.8780959155626373,0.924237126644702,0.907706022474004,0.8946720958432715,0.9337793621391506,0.9700232420549466,0.9322236872522727,0.9536467481516238,0.9355295722359922,0.8770982391007583,0.9217593604920183,0.8669764988335278,0.9350809457028847,0.9031636009766355,0.9259072199800924,0.9534691702014035,0.9514911901655637,0.9568670086730592,0.8855721968607874,0.9289319322723576,0.8742224652449796,0.9097308849511377,0.94686284300021,0.9316522993579089,0.9265759952511783,0.9303891974381946,0.9157069467747035,0.9302905271377447,0.9489150034472252,0.9300051929831098,0.9165397166037791,0.962874198292811,0.9671006657312881,0.8770798504672817,0.9573779177021409,0.9358673855022488


==> PSCC_2022_code/results/linepack_diff.csv <==
0.0029562642096542247,0.357436028772684,0.3303077320343706,0.43138562157668225,0.335338924650442,0.2782625612193357,0.0028112403927660345,0.0030786898479808755,0.00282019463887373,0.011090046054319291,0.010632852125175729,0.01093931060766462,0.009187939846204252,0.010824747897035247,0.010319349231398212,0.009958228680698733,0.008821969090906157,0.5063426521550356,0.4992966777307699,0.5532235555522083,0.8341342803630805,0.8772741711317349,0.9210729534939186,0.9541026795326011,0.9757904760562026,0.6873718418202684,0.16466714008744765,0.8783930659072222,0.9096172096937376,0.650103784971656,0.6461503237724942,0.5479232235589326,0.5151441508632044,0.603045877644314,0.7880401238437428,0.8930678379166861,0.983741788477803,0.984831957549607,0.985201577986118,0.9859532454599735,0.9859937575810069,0.002829281897883229,0.006235373206874728,0.01673700712237569,0.9860293027232372,0.9857787868491132,0.006525572427339643,0.5618199809757136,0.9857723792719841,0.7107740061186647,0.9692184286136631


==> PSCC_2022_code/results/sto_linepack_wo_var.csv <==
1.0,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782,0.6805174972435782
2.0,0.7067066145219167,0.7261567438263067,0.7100175015467893,0.7010894224028379,0.6968692339576175,0.674676583066827,0.7126483686116282,0.7213093104229001,0.7183838620866093,0.7057717090475745,0.7088425813809586,0.7317288901079047,0.6929740011666566,0.6894712849514291,0.6825215172001674,0.7267754481649393,0.7052874642793401,0.6986563901142953,0.6729626116938952,0.7069917039705946,0.7243702197781169,0.7078618449779047,0.7071509924723843,0.7456213506513857,0.7227597012293171,0.7090360415692764,0.707854742343257,0.7313623088390779,0.6759508019858573,0.7151927560294219,0.6942870103676476,0.7083243971562971,0.7267701947315833,0.7024984686563442,0.6948148904896683,0.7051685834489999,0.6978001176513627,0.7383546824794487,0.709274375118513,0.6902079423561219,0.7017147923369212,0.7127678443265376,0.7181432098092962,0.71501089095126,0.7202590490384839,0.6954324859652196,0.6832880335436691,0.699627507994726,0.6870314537019714,0.6915804894357818,0.6928750309064481,0.7101882703018448,0.7043435766407344,0.695255180842944,0.6994151800023736,0.7378637367044919,0.7042956653002106,0.7164526080700738,0.7251299358974551,0.689613041375803,0.7068602930427746,0.7273017415472793,0.7041747395275617,0.68290179475025,0.698548799725886,0.6973765458756552,0.6736868854722392,0.6928242094005314,0.6860566217575792,0.6669567486931015,0.7163368668189375,0.7121622992208156,0.7148617074588621,0.682014316767116,0.7237816506611305,0.7047372692441471,0.7287472305396432,0.7122042653912876,0.7080358971937687,0.7169613023245882,0.7177581234795827,0.7037156736290876,0.6953327437893988,0.6923670139111227,0.692057361197987,0.6974994249381066,0.7052583704747184,0.7212491877896169,0.7074109308505577,0.7038884724065418,0.7323217696945149,0.6940334969438945,0.7114316719188494,0.7018325693550639,0.738405966895906,0.7318350027799654,0.6978648546926248,0.6831658137484575,0.7130973063150349,0.6825143651475986,0.7127190925464044,0.7117315321610145,0.7006663163489487,0.6939023791786605,0.6768861256815203,0.7137833262306685,0.7036669620138175,0.7016890295514017,0.6903458871241207,0.681376550738627,0.7137507741792362,0.7021048760301639,0.6718817969678802,0.6909305761609127,0.6946549370750884,0.6826683429405774,0.6921508684648026,0.7391488286634393,0.6780691262626983,0.7128993097439782,0.7060645097003267,0.7228789742895975,0.7240205854871062,0.6896410062993894,0.6619274805987051,0.7120323220219815,0.7205681995320217,0.7116160997539795,0.7034564654620833,0.7002989778751718,0.7024449493120322,0.7083884516610778,0.7201587416149154,0.7133570046548566,0.6770538149161575,0.7194268130561711,0.7069676294459278,0.7004447788690554,0.7008775701048002,0.6957282277894596,0.6933395410617224,0.7001169991592767,0.700500040769065,0.710210455995726,0.7220768616636982,0.707467311582711,0.6999530908581956,0.7215248720395233,0.6802380079163356,0.6984679859380044,0.7294788071670089,0.6881099673060997,0.7184673277759839,0.6936614167880601,0.7002328459042044,0.6874510849107879,0.6846814030699383,0.700142224507999,0.6862500051086438,0.7126823129609415,0.674521635930229,0.7109226183666687,0.7288137743194658,0.6987541620386697,0.7282010720577548,0.7224012431778446,0.7297713555931268,0.7128416843345471,0.6921315370019748,0.7034822833592922,0.6759288020052798,0.7251370475839325,0.6800107097240149,0.7384287748632485,0.717131090654698,0.6763373849034559,0.6940661636690317,0.723086804133428,0.7082940639238183,0.6910896664073443,0.6788570313785123,0.6970734912911422,0.6874150588390097,0.7294316654721638,0.6988787672268406,0.6722000681256036,0.7101472135936119,0.6963850009921032,0.7087474201261081,0.6914234791058051,0.7379430565203176,0.6975515035711868,0.6860525848163238,0.695459787856564,0.6595668529169213,0.6923147140088843,0.7200527172549571,0.710100186186203,0.7290064035348625,0.6993635098260074,0.7075217000774218,0.720139792810194,0.7218969140982521,0.7059128156056451,0.7001985101617505,0.6680066002657895,0.7393670119872118,0.7095305232364865,0.7194998360278094,0.6974971916116981,0.6998258692667249,0.7139111507653919,0.7023347846525241,0.7091992276135556,0.7262500637204551,0.7206759609613174,0.7221091383582641,0.6986913864339461,0.7144947813189767,0.7076914593052835,0.697688306584793,0.6998341249137758,0.7085191029207655,0.711649052494807,0.7001973297852315,0.7350134385196958,0.715999305766635,0.6900732483128535,0.7154712559781475,0.7083205451201733,0.6798345884931254,0.7029175787176809,0.7103066139571984,0.7236376763838406,0.7270802619737089,0.7135833828984626,0.7139109971668965,0.6977494602401503,0.7127278232961239,0.7105987843208124,0.6906229484992584,0.7301289142515043,0.7071276707280476,0.6920320288104929,0.7326607273081788,0.7167250520869524,0.7400186179546219,0.7284359334155184,0.7296145793174936,0.7444802097570231,0.7000877743438192,0.6894232755903267,0.722227142187961,0.7525122579867394,0.7032241436106361,0.6760980143443011,0.683957649541906,0.7257114261503471,0.7169362682159537,0.7009398714074361,0.677801891753598,0.6812161679056129,0.7052943239415326,0.7144954728358804,0.7134947604369674,0.7256082860562184,0.6923954929289964,0.7039940773744836,0.7050977293502028,0.7094997276331876,0.7221440576058663,0.6979539381509067,0.7484932530057268,0.6876020122749594,0.7354772970867895,0.7028625375238478,0.6897729036979581,0.6910482778472792,0.7193716602851042,0.7162717967769364,0.7307876673335924,0.6965810091507337,0.7081212687228962,0.7080049925845705,0.7052401107105997,0.724148397733176,0.6903006671574823,0.7012102827018557,0.7224476812572915,0.6859660265133476,0.7311443389479114,0.7190045088623915,0.7073174825744487,0.7015968008020509,0.7187358717296998,0.7011548733495405,0.7249904065921913,0.6937560474930708,0.6846196806722824,0.6689825658086421,0.6983623344969185,0.6973212771614213,0.7124280102781505,0.7300890174417516,0.72293393555626,0.7179037161579126,0.7102506335836742,0.7075523065391257,0.707893470834437,0.7030573445199366,0.7388490051434821,0.7280652736414217,0.7034252824979462,0.6815270658175405,0.689972287668644,0.7319317780130918,0.6944470202737492,0.7214076888067347,0.7202613799996426,0.7131459271339659,0.7363264433235486,0.6988567409660746,0.6979148211333324,0.6959256473388257,0.7156858485759775,0.6892625850966118,0.6952802548667004,0.7125784693039903,0.7349397408994793,0.7254205571944653,0.7306856764516894,0.6997760234095393,0.6829210978338489,0.7036564693401878,0.7105748590394436,0.6967403272169601,0.6923731822569122,0.7229737897107367,0.6935716680928514,0.7049147910417501,0.6958457094833264,0.7342420410154226,0.6886861738772964,0.7294506393026622,0.7126485062847515,0.6800762331554138,0.6907651067981141,0.6867109629574784,0.7096798332096345,0.7160781133283651,0.7250354858765432,0.7205450994109333,0.6828733661411355,0.6897408826425898,0.6953368650006734,0.6839528842145264,0.722051008364546,0.7231894039790417,0.6842369629103753,0.6955770383400829,0.6893065352859948,0.715869462909981,0.7152786081632951,0.6989061839853552,0.7401708361820467,0.7032789179731298,0.6925975001761152,0.7240527772824669,0.7047563281852948,0.6924058922188251,0.7162404275828118,0.6914222445625823,0.7203350839953264,0.6922457048818055,0.7028828173428715,0.711325727456202,0.6980381881354801,0.7522072030891723,0.7278646682671159,0.6787581500353619,0.6990788554727142,0.7074842384968756,0.7036295617227802,0.7372712636445229,0.682656391286665,0.7385706169814547,0.716468580517083,0.7441282365173341,0.7036119022159042,0.7338351926211588,0.7127811458707699,0.7177821305407257,0.7087104099409253,0.6862825432323864,0.7370253947477602,0.6957852808529669,0.6921747774805275,0.7258444984362984,0.7198280641205811,0.7365498033446295,0.6829962103097628,0.7308644324716612,0.6932914524910756,0.743228986439417,0.6936170411889062,0.7181489427845892,0.7152742569752628,0.7116256372446361,0.7175336539386442,0.7203667629141436,0.6842010313031697,0.6739667104658058,0.7075813054315379,0.6980459651843653,0.7327119396877123,0.7099296125512422,0.6721970974228502,0.7269076533271173,0.676668436590185,0.6998833024536878,0.7338795567467219,0.6951626224178253,0.6943615714005696,0.7163638237202292,0.7227236448268183,0.6850701906580479,0.7160760824032668,0.7009365450727424,0.7381595900574682,0.7185524159259421,0.6995957181466028,0.723079718020712,0.7038813341496568,0.7212463261247939,0.6856007471060696,0.7155695919304452,0.7106713995607372,0.6629514314971383,0.6901638320091523,0.7173044634501998,0.7231605067162257,0.7017829761927797,0.6929276236376224,0.7136576450332478,0.7062282832620352,0.7024989674500778,0.6870506261823508,0.7203377969816084,0.7074030585882047,0.7303285388107401,0.6947946727199107,0.7239130265503485,0.7000646133754213,0.717228117942123,0.7040556978246915,0.6965153759517274,0.686247929216099,0.6887529438358728,0.7086786282467571,0.7088404716947291,0.7146995389622224,0.69433329480558,0.7048437244435795,0.7132443507855903,0.7352398411432646,0.7283977695237723,0.69021137799589,0.7063707690058475,0.7110327866632596,0.6874329939291092,0.7024932494703205,0.7277141840996493,0.7171889690658351,0.7026437834639081,0.7215746442946761,0.6851676571801233,0.7188902170042831,0.7233051925439343,0.7073388744182317,0.6882121607157697,0.667232823218166,0.7171322892925758,0.6808995936344673,0.6919563574883093,0.7211817324887819,0.7122627360158151,0.7065584686432632,0.6959761681455675,0.7001543269856998,0.72564379323512,0.7165929489976932,0.6946841782422486,0.7272446088853235,0.6952970394688364,0.7159138909157307,0.7206823869928481,0.6971039364671342,0.7091731866881309,0.7269617285589934,0.6937786772445713,0.7034813852122604,0.7137244869940806,0.7074646554306954,0.6921152656589818,0.7061437800367597,0.6872658049066694,0.6825963481301512,0.6911253907894763,0.694533204030087,0.7319142277327735,0.7134577466725169,0.712800397287395,0.6836421830682836,0.712191488411475,0.7206733025831228,0.7030583239453649,0.6891251072564173,0.6968736210436843,0.7071058460188694,0.6937497772239353,0.7138705387415466,0.7086904941712142,0.7166298972819247,0.7033138168747282,0.685133172923921,0.7167050322870309,0.7510316926864385,0.7259093610417872,0.6991822186130876,0.7062436796012042,0.6933866930798019,0.7179085549247776,0.7426605856085384,0.7105060977293397,0.7022655638744889,0.735372942976685,0.7247509401452195,0.7349264650761466,0.6965467984174656,0.7371985149157502,0.7195025656053177,0.6908647896355222,0.706937908102266,0.704191899776448,0.6990523225943186,0.6709801228509311,0.6903564688613487,0.7108032502229149,0.7080622473204202,0.7045421508001403,0.7021071877363744,0.7276123060783728,0.700557364044295,0.6866605800176991,0.7223890553784188,0.6940340929761976,0.7326133132394688,0.7039309912484085,0.728132645990046,0.7120098370602537,0.7409171132686736,0.703056911900685,0.7123028441929219,0.7212077329069995,0.6732069866128768,0.7200434213734009,0.7417192264312711,0.7109048918262865,0.697285950421562,0.721429153507535,0.6807112782743064,0.6737828893224606,0.6952258863477473,0.6978537243118487,0.697514151481839,0.7118767606531501,0.7145111230505232,0.7363538174504594,0.7000298347624235,0.6870297237038553,0.696806703744702,0.7198390638509348,0.6966015638422604,0.6989719522126046,0.6977058659347327,0.7015762728299613,0.695756653114576,0.7019766958098602,0.677758305734107,0.7353317422575631,0.7131114932874676,0.7199910520891583,0.7277022407271344,0.6753072388451903,0.7114477099414567,0.7216087644895305,0.7170766355460699,0.7155516415549527,0.7069663619158563,0.7129244461359654,0.722653693853805,0.7232373534390871,0.6836714445128118,0.7120025684749103,0.7181861713550981,0.6805206592783206,0.7004861073500581,0.7118334122610853,0.7181238609258573,0.7142648583699437,0.6818918784656925,0.7184156635820047,0.7096163054276421,0.6950660940643184,0.6745504085813916,0.7156487766308911,0.7368968333047836,0.7204179674490261,0.6895110262640177,0.7265291686704625,0.7006846685898468,0.7012026503230848,0.7116713411942502,0.7142415174736858,0.6996387958152293,0.7255636319764128,0.7088928534230868,0.726326705782758,0.7008635219057645,0.715240389535759,0.7128786173784651,0.7006773298458755,0.7133178589154985,0.7070145814269735,0.7044934997529447,0.7040879852408654,0.6914985358787269,0.6907902160187086,0.7095562197583658,0.7347669807484535,0.7140992271913857,0.728688732322102,0.7477334892962687,0.7138543376313207,0.716741156298622,0.6815591539922915,0.730005654982911,0.6952256405342568,0.6774398705641322,0.6965032795779338,0.7014600058292445,0.7211833465346892,0.7205685227235797,0.6974274945870738,0.7229054072659268,0.7083894921238532,0.7095767230203395,0.7100659221178055,0.739299580445666,0.7127525149306595,0.7334125639722665,0.7092554155399462,0.7071963872667206,0.7059931600488873,0.7136636870307942,0.70432585533375,0.7167301283470623,0.7085680291193741,0.7063236954282749,0.7053363771488627,0.7121902857794742,0.7269807955174838,0.714588123658658,0.6995684454939416,0.7073546776829339,0.7108733857510126,0.6975585011954335,0.7070513905798564,0.6929144404199896,0.6893548610288704,0.6896761324563899,0.7246927375213554,0.6868253455778717,0.7069787874376047,0.7246909657039609,0.7120810300644678,0.7215130200226605,0.6913737461038225,0.7011972000086326,0.7183648926618399,0.7020437300295033,0.7065270588066138,0.6858623247577625,0.7086144464401292,0.6913637575022497,0.7134989019670681,0.7147913261457208,0.7035619015283886,0.6876567309042655,0.6944923156996652,0.6916022548278934,0.7144639487576786,0.7158078145130965,0.7161462480466542,0.6896537329468277,0.6891897990531762,0.7087234983774768,0.7253036340602094,0.7031881348353357,0.7217600044955188,0.7016053282179988,0.682154052160481,0.7077030654637125,0.7112796623039311,0.6927800369324242,0.7061736891394591,0.7094194426204127,0.6916137657463061,0.7071059786722748,0.7054779490639881,0.7167660368526036,0.7142436095811365,0.7058858487414674,0.702941318148987,0.6949995012572416,0.708773929736245,0.6944436574584966,0.7008260860968752,0.7123600855601027,0.682430976203173,0.7129814161460704,0.7202150657589238,0.6991697192377735,0.7086260107962131,0.7085220321828835,0.6989253719555474,0.7210146658259783,0.7424720946133693,0.7395248636913783,0.7353596694578435,0.696230070024471,0.7469524288070287,0.7135431632683378,0.7295650379342404,0.6900006574130798,0.7046695758983648,0.7131665471791893,0.7076217428380863,0.7072166753858307,0.6787362863471164,0.6843745271814257,0.6848267588167242,0.7028624356121633,0.7055162237774694,0.7033417165994716,0.7267980039363345,0.7082541333550958,0.7473372488736267,0.7059507783030367,0.696113009182872,0.7218875921693657,0.690945895924297,0.7153949181141811,0.7008249802343165,0.7228928559486355,0.7032315099796026,0.708487947281167,0.7135166719747267,0.7285234648553259,0.715165578426221,0.6986899820893812,0.7331723417827666,0.69461307517869,0.7125217881480185,0.7213966973668293,0.6919483980191397,0.6939965200915906,0.7054380788697145,0.7056867920593037,0.6835218178420641,0.686701025006482,0.6963951993544527,0.6833775904632902,0.7137435464162712,0.6950144254908881,0.7278578199670734,0.6852636602601736,0.7135507604966199,0.6995821356809171,0.6914817549676627,0.7321836505962847,0.7185654345495146,0.6999201189664337,0.7223949984833796,0.7352848244422999,0.7200256725067878,0.7118112973516684,0.7272537996816753,0.7033713518306631,0.6878404790110686,0.6955350248672462,0.7006853637031654,0.6877058444752402,0.6817432774256101,0.6768307343137822,0.6807409275419373,0.7145219853070329,0.7162837015534322,0.6887503934304191,0.711861113656584,0.6928172642771763,0.6954982251083351,0.7035301205776328,0.7036024042967564,0.6729364652756165,0.6955694072236803,0.7087402674212492,0.7126648715930477,0.7064415265515417,0.6935496692897296,0.7042221807028449,0.6962590062352307,0.7173757695042728,0.7328425446101732,0.6653667736516067,0.7281042944313972,0.7237911844026899,0.7024654021826005,0.6902109207871848,0.719878670671108,0.7111981453741107,0.7300831206846653,0.7008697228586784,0.7152658035416902,0.7374770484332607,0.7004779515692781,0.7081408090588165,0.6544980336520396,0.7231120284231728,0.6816029641953336,0.6763388264161961,0.7018328178149448,0.7515974210001509,0.7136464056081057,0.7303263032117742,0.7152394511041602,0.7247103722958423,0.7082396147732507,0.6741605550750471,0.6856618090444098,0.7314776953744986,0.6677017184979783,0.7291787267255194,0.7069631501003524,0.6962433429175576,0.6984088231176623,0.692044114882636,0.7429195572445776,0.6971006440206207,0.7203757375064352,0.7306743995201308,0.7349279034895703,0.7249445098313281,0.6793594996631932,0.6822808122523216,0.7133919419826148,0.6817203736216562,0.7241641283462211,0.7269749771410158,0.6932143106081717,0.6941507688090612,0.716114141186022,0.6809786090608154,0.6859341463235962,0.7474898816729016,0.7004442678790989,0.6648826250652551,0.6954927308290082,0.7200429954195717,0.7053477174490168,0.709113718614991,0.7459791185708221,0.7033778222994209,0.7095501469764471,0.7066975974800425,0.7064410374705727,0.7174953764425651,0.7091020329085237,0.7015762532201003,0.6977913355944005,0.7078511160234642,0.6627435331982453,0.6992744089039296,0.721448326081163,0.7072947349781331,0.7203755128378598,0.684698496514849,0.7194312803623366,0.7204829431800825,0.6845514996883255,0.7015464511530207,0.7595060744661221,0.7310040992564084,0.6996950382341766,0.6921671802848842,0.6710999697682885,0.7043948244108615,0.712355556676572,0.7323338959849606,0.693731489299114,0.6982452737796584,0.6937873279635491,0.7139769809549552,0.6784172111111428,0.7047449851049535,0.6828096876598493,0.7075478705156055,0.7193812159590215,0.7150992570834024,0.7218063763139556,0.6896648369708508,0.69772930112534,0.7341005890398894,0.7175737127873671,0.6984185393079783,0.6825977971107503,0.7160200943686061,0.7360282033809342,0.727406247767361,0.6870086329966623,0.6850450352906784,0.6890540215814385,0.6936971492639283,0.7197272875377931,0.7344001865695992,0.6986155821281544,0.7347352749924756,0.718347827305904,0.71392702906237,0.7057159872516968,0.6964478764718621,0.7176888466474032,0.7043433904625787,0.7229052598644673,0.681162157636354,0.705303988062201,0.7173867504440329,0.7050153656241498,0.7037597051901826,0.7075077893959897,0.6889105458855329,0.7013728244783202,0.728821603290189,0.7587345440822527,0.6984159363896056,0.7086511007747437,0.7121334979128475,0.7250002190594369,0.675572092747054,0.6958226378441748,0.688768131050965,0.705849317027108,0.7018622469259608,0.7189833880500179,0.7128074241049835,0.6668826272450166,0.7050517592164144,0.6885016833866117,0.7149204627384682,0.6988140950236517,0.7436157659055763,0.7174942554312514,0.7397749173110943,0.6875004580583124,0.7328650346667889,0.6751970164562873,0.6945450004436222,0.7187297449998156,0.7079905332510618,0.6963244391367033,0.7429101635034864,0.708827202583515,0.7099273401272435,0.7081924489076133,0.7424687342618806,0.7095003112154034,0.7172478147964291,0.6966257572681372,0.6769840001186415,0.6851440835669427,0.7345793312526778,0.6710164757160295,0.7096306307583012,0.7216339226838894,0.7000889424399103,0.7343691431842188,0.7380128179417854,0.7359757746958387,0.698866606505733,0.6822308209871784,0.7084761313452295
3.0,0.7863826560706149,0.8031893316387606,0.7950378298655103,0.7811709146244183,0.7805846614322132,0.7677072543440614,0.7868999419514393,0.8006138933991788,0.8039435009465341,0.7820555321963677,0.785945283626744,0.8063714240749565,0.7844200865595173,0.7705664907893535,0.7675974001929396,0.8005725043942489,0.781274556025811,0.7815839695023025,0.7580553374811592,0.7824422706677555,0.7916669407448187,0.7932776381948264,0.7894121496553714,0.8120766165159238,0.7960977144142707,0.7949232329865316,0.7803904809412994,0.7977480264080703,0.7678936801051515,0.7851860151408665,0.7797668680713615,0.7864772983266959,0.7972971714267943,0.7785615879358098,0.7791503893136859,0.7839756699453545,0.7786560996334921,0.8092875649398849,0.7899280937624408,0.7767135037935788,0.7769489328746801,0.793323469091256,0.7863742866833052,0.7880163134760833,0.795163799175835,0.7748039276422364,0.7723947775433021,0.7725042497039925,0.7713964833239481,0.7794709036770091,0.7733050176152875,0.7893254824392368,0.780372317177157,0.7777850728135159,0.7823901780443814,0.8123958095006111,0.7800986165538002,0.7963068042408797,0.796270635851761,0.7695783969843534,0.787870683723548,0.8034219776030314,0.782315474080947,0.7676306260146128,0.7778204444009879,0.7818358474445284,0.7627363195373825,0.7826375196915473,0.7664050404170164,0.7556260146193557,0.7935373481883535,0.796646518737607,0.7931323285560877,0.7740716383813288,0.7996628454614523,0.7905057967413134,0.801314796414772,0.7872030732492618,0.7899911328793184,0.8002994792970164,0.7933507644231983,0.7783362512477475,0.7733275740758794,0.7734131642017628,0.7676127365880365,0.7790302946475671,0.7883474624964768,0.7944785460021739,0.7836838395157107,0.7874125584952665,0.8030014621564262,0.7777551887582866,0.7889807992070482,0.7807163988158001,0.8063674391901003,0.8084021082675473,0.775938148648926,0.7704015364967126,0.790443239199251,0.7672902395284315,0.791801705448659,0.7835791221147638,0.7797172635575109,0.7798242015072419,0.757249090959602,0.7947234820004105,0.7883471671751505,0.7817694649468432,0.7767435984953117,0.7591832464718283,0.7882396437024098,0.7796521525286948,0.7532115910464008,0.7777741544018065,0.7731811108775675,0.7672657123122565,0.7699852593452365,0.8090743889997268,0.7648239224351043,0.7969633382900656,0.7831477843832965,0.7997458423860783,0.7948817016804292,0.772514157366372,0.7537664333853197,0.7807919816204985,0.8025512431839464,0.7914157769320724,0.7854182409343675,0.7791935995216637,0.77920180184474,0.792288735863266,0.7897792763562558,0.7878569784225041,0.7631505197112034,0.8030775623372248,0.7830217727306678,0.7841511680354968,0.7747499890405433,0.7785773705087701,0.7789121677260583,0.7832306601000381,0.7810514209540939,0.7896884273857543,0.800387190748004,0.7911944430496947,0.7815791452052726,0.7966943357550412,0.7647202751881274,0.7869518661636652,0.8117801090673981,0.7718875784126834,0.7904645610567372,0.7715211435268408,0.7795504834295369,0.7776686204463313,0.763786268615638,0.7898925041934861,0.7699787356173942,0.7895041191921991,0.7664397765364058,0.7867121893552702,0.8002953604840208,0.7833994189424879,0.8043019415217246,0.7995691773571713,0.8045729515220762,0.7903367011978667,0.7827330717755407,0.7837664711576195,0.7702340127150746,0.7880702944958501,0.7672819392222935,0.8055959632045125,0.7892659174863642,0.7644934321545288,0.7767832798526306,0.7941526856277807,0.7919591839831006,0.7774026142700294,0.7643687679173885,0.7770259921907712,0.7677750252208099,0.8052414695554815,0.7827635877105495,0.7634491253192306,0.7875050095502723,0.7806140286658371,0.7866612426288675,0.7702966831975647,0.805091703649612,0.7723032068974375,0.7718564588307211,0.7805977309997019,0.7476499848796907,0.7810301869013828,0.7944290165420742,0.7921802044066997,0.7993256016956855,0.7765539410463062,0.7918994431830417,0.7935860814406506,0.796762254948691,0.7854884450463591,0.7788245465533182,0.7580087028282358,0.8133647163292765,0.7913960280687818,0.7957847285613854,0.7770493048276464,0.7783217473906313,0.798325779059683,0.7839806947054963,0.789438473405428,0.8002451700325913,0.7960164042938733,0.7949802007626902,0.7768486683818309,0.7908292173980714,0.7848927663489274,0.7760941218646238,0.7819403074502073,0.7827845354527131,0.7852351982649155,0.7795149838680818,0.8077138533402771,0.7967928531253942,0.7798624823670387,0.7927328609782843,0.7885012790764542,0.7669436228121455,0.7891797972812368,0.7821065228840829,0.8025495450178801,0.8059498452350411,0.7912690379779275,0.7896258192156348,0.7806442760866954,0.7882671046101859,0.7932130574447497,0.7761848720125514,0.8027426243305791,0.7892288983282293,0.784343074696546,0.8080260710807975,0.791804244098772,0.8156539283170685,0.8001352769109845,0.8061707257955583,0.8109690911014453,0.7799843645637554,0.7690077112461136,0.796166416470885,0.814163017412968,0.785608330388261,0.7706080603263183,0.7666339227736181,0.8036307121269946,0.7884685481946343,0.7845306005271222,0.7716838089206324,0.7587101551760685,0.7830152077680228,0.79141222696076,0.7911639968408414,0.7997585150928724,0.7791940783220714,0.7774663885640137,0.7827734667445096,0.7923393592521899,0.8005631545809069,0.787594820758642,0.8160255116679785,0.7730558401949331,0.8108231334879208,0.7878883220058133,0.7730051439004194,0.7824743542672472,0.7957079757527667,0.7938458784437231,0.805910371973744,0.775853109220091,0.7866776155752595,0.7832199706802447,0.7762903093110478,0.8008718811199066,0.7737764917920936,0.7756923429332366,0.7998930725240312,0.7717993838752538,0.8084303307780625,0.796570400871958,0.7824093684934196,0.7840445806790888,0.7936949065575322,0.7853033188302874,0.8009462081476076,0.7791151787231335,0.7641168341413387,0.7591006180476291,0.7831464520984616,0.7798846738898448,0.7930196418448945,0.8058819205161666,0.7923128286245209,0.8000308958089538,0.7911193568250032,0.7886725722371476,0.7948153381337739,0.79046959243798,0.8158217726502552,0.8007705155660337,0.7877834748357222,0.7665567199462646,0.7746851814648678,0.8064055675054952,0.7700559634120137,0.7985829691456862,0.8009744074514976,0.7901654917416887,0.8082244409764624,0.7811379267128483,0.7772719281914191,0.7740031340644564,0.7950312811415398,0.765845238090524,0.7749061919530771,0.7944273789552605,0.8057849632030533,0.7926618045762827,0.8060135938078908,0.7793077467193401,0.7688441149721137,0.7799503504966422,0.7915912496175059,0.7782555299866278,0.7799968503852782,0.7984144718317865,0.7758618538660169,0.7837964717137402,0.7786179395241473,0.8003464493606822,0.7720278400265269,0.8076899659626438,0.7932086893414035,0.7680820044844398,0.7704331877901317,0.7749559535991329,0.7992794593150816,0.7951516089934882,0.8011851287111735,0.7900775428396021,0.7671896011246767,0.7742616573863208,0.7760164674236812,0.776459249381161,0.8030878047565129,0.7964316024517106,0.7754683487283501,0.779670642881966,0.767123511236578,0.7927832367013419,0.7904615288619221,0.7824267877821676,0.8155090438329629,0.7845306056463658,0.7760984197313702,0.7988116015228431,0.7861721526151012,0.775333114514011,0.7882649019426394,0.7788222338117202,0.7932014709663938,0.7741318517052372,0.7811052592771223,0.7884551605275282,0.7795165095840634,0.8190960980752973,0.7973914363623126,0.7688464531937027,0.7852829482266831,0.7809065769293617,0.7936913153770396,0.8092592372471137,0.7699370241343454,0.8049168119595231,0.7938676417212557,0.8107743020300097,0.7855454479680736,0.8070910782923455,0.7879521840037936,0.7912786271215723,0.7916949834370629,0.7742931703457288,0.7986670422000447,0.7766520145467543,0.7699863844773078,0.7976699067302636,0.7951783527771441,0.8056064213933056,0.7745569923658326,0.7978128421006222,0.7712455603853506,0.8168709732287209,0.7746634401162995,0.7873290039344014,0.7874952527339991,0.7937740438975545,0.7974087472905759,0.7997399616516734,0.770057790636643,0.7654282430702727,0.7843257023925255,0.7739373032020496,0.8066941915622603,0.7879378185488847,0.761749286191527,0.8037061532657686,0.7625192539485912,0.7755098554901991,0.8117927520050573,0.781293254042631,0.775657286896357,0.794403883523832,0.8015569415185053,0.7648823511422838,0.7886653943729788,0.7820687528839948,0.8020698612716062,0.7947051284398512,0.7764112286430036,0.7972640703641679,0.7789246096715932,0.7987885602439063,0.7755993393300336,0.7830404210515685,0.7907036608719988,0.7547746699210418,0.7760816466093095,0.7988993433182677,0.8008142965999681,0.7813639097186271,0.7696567907318924,0.7925252443395221,0.7841528042742485,0.7818897466425085,0.7680209035471687,0.7982295085054563,0.7862084126122002,0.8025086120037145,0.7685727305965203,0.8063458013641273,0.7791535447294624,0.7951313830676623,0.7809674158092424,0.7828869593635871,0.7761199012303054,0.7708528593830023,0.7915007338148174,0.7974188167389482,0.7949054107005039,0.780080038035007,0.7845482352219741,0.7878068093295534,0.8004155497255411,0.8033728082763352,0.7747629659205972,0.7848125912411,0.7926552400897757,0.770184182347775,0.7845912321880651,0.804137076132149,0.7900007581017586,0.7800112237524881,0.8043766584033067,0.7734043978638282,0.7928471452391579,0.8022731468879428,0.7830635012059052,0.7707090590707008,0.7572692507844092,0.7894947287170636,0.7686347100499148,0.7724603262101204,0.7945126331610909,0.788709820245258,0.7935636468724022,0.7729242552092015,0.7787264296012992,0.7981270916546578,0.7894584351544598,0.7766379480966423,0.7946368025232847,0.7810962515258487,0.8012930190426913,0.7924339913043195,0.7795566173347571,0.7959531896107879,0.7992713009780725,0.7782525652298776,0.7802373078485765,0.7980298578256428,0.7901871319980641,0.7735951256312829,0.7863661038966269,0.7739137007795649,0.7750835629238821,0.7760882036500463,0.7825382502281959,0.8043636069583957,0.7989653699738256,0.7902098948433702,0.774429211419511,0.786868884537713,0.8022548226159872,0.7822146087265095,0.7756488581708951,0.7809128267635151,0.7882937973082664,0.7814621254070065,0.7938201095216139,0.7883071241570144,0.7960712319436802,0.7933250840964183,0.770137806134985,0.8004962657865385,0.8189610787442653,0.8030129193249397,0.7768967466462938,0.7906027948486867,0.7776413383722118,0.7951915835146148,0.8087014382294366,0.7893718617266775,0.7807803496628686,0.804774662042283,0.7966361881706328,0.8023339644105638,0.781047206424021,0.7981693509996419,0.8013839503034348,0.7689012712379746,0.7920686275308876,0.7854443517635036,0.7799154085107884,0.7600788712669708,0.7708985648749532,0.7910947686727209,0.7843423368224921,0.7887344560200489,0.7810858421983172,0.794166816562111,0.7841251324359396,0.7748423658870942,0.7963508514879487,0.777974201126381,0.8032875078905239,0.780679267094222,0.8037951487550764,0.7942857435063302,0.8055612999410421,0.7815145825022831,0.7832679752881798,0.79851940974407,0.7676848131608902,0.8010452762014638,0.8088609673307456,0.7907055342104747,0.7782421553766738,0.7984487703891995,0.766348291505553,0.7565456742606489,0.7790243435793892,0.7767167138439337,0.7828725463285706,0.7912345828663756,0.7937326099027529,0.8087603461520837,0.7807906310535616,0.7622140734423852,0.7735332345165716,0.7906204844017348,0.7774610349684143,0.7803646250442535,0.7756481941856677,0.7876740939055435,0.784263926355725,0.7762792552284663,0.7700523666823202,0.8072772151856438,0.7979796242852735,0.7953406238152736,0.7959618296921182,0.7612726801954697,0.7860201873352989,0.7935382669145046,0.7899831388416906,0.7964051843698994,0.7887519999141022,0.7936405565992675,0.7983188394507422,0.7997037001714112,0.7708233302018053,0.7899209798694271,0.7858453465602853,0.7746594723752009,0.7854136118167595,0.786445645055698,0.7894471398148273,0.797158851098313,0.7688508888893084,0.7924773944507041,0.7900539945963695,0.7814919256431438,0.7625805832502848,0.7940537179640069,0.806255081908271,0.7933491638596119,0.7742994207692839,0.7942196804231961,0.7789147452598294,0.782235105485917,0.789028647929865,0.7881216894469313,0.7845111233608304,0.7969116762243593,0.7896475092956365,0.7960066913266657,0.7841300825218973,0.789567344811494,0.788304783805083,0.7873103712040722,0.7839577847408231,0.7910160454552403,0.7798278468282017,0.7859565860704001,0.7749211623444159,0.7760138265244352,0.7847554851364178,0.8123320098641391,0.7893132225004077,0.8018805712561895,0.8080115573723329,0.7946405382688277,0.7952263253104949,0.7708840969943136,0.801437147343584,0.7793147343709814,0.7657734944408544,0.7735631469208528,0.7839375312928687,0.794086113439474,0.7962279755251247,0.7777370079884262,0.7991299406163018,0.7847167285137928,0.7840577056917595,0.7849880002446556,0.8092040342155123,0.7921165602234352,0.8033836606504235,0.7814697408658318,0.7942372577025253,0.7834182725167546,0.800003000984574,0.7889760924006496,0.7896749455127858,0.7913864304449391,0.7888750956385747,0.782490352392642,0.784754768585986,0.7977451840286384,0.7916682839612941,0.781738172153966,0.7820619310148126,0.7921503338938413,0.782490591075744,0.7854130696648485,0.7778694354720495,0.7739513923617949,0.776625217413478,0.7988819001599613,0.7717584220183106,0.7863873173438756,0.7983620668063802,0.782352103772372,0.7976193435071122,0.7762509253771477,0.7870975225414475,0.7915465187308389,0.7847705981721909,0.7861713372039079,0.7691936445695706,0.7891075814930044,0.7838851312397199,0.7886593937867876,0.7958570358996064,0.782470894037752,0.7781524941209425,0.7714183455048256,0.7750836827691425,0.796140548788335,0.792177319399776,0.7948056551024243,0.7724689477400482,0.7740040575547948,0.7897610988870971,0.795221190902263,0.7739751650332556,0.7980097728479951,0.7807538221554874,0.7741788665361334,0.7817107974635956,0.7908424375516601,0.769727987294972,0.7866144985538654,0.7911478115604569,0.7686905128681101,0.7848460120429556,0.7834650345658138,0.7973821533149185,0.7947996437945821,0.790364456612863,0.7801343987144268,0.7699428261438754,0.7913152159940551,0.7792374316811,0.7814194830941722,0.7901918984353861,0.7663904356740572,0.7933844721173748,0.8020883597317258,0.7876420647407687,0.7894892781947318,0.787614450818836,0.7808367629962539,0.7961816765803037,0.8112443615032222,0.8142689145175442,0.8083316380665518,0.7806417936164121,0.8152412932309261,0.7899396281212876,0.8047052037828616,0.7730836468859678,0.7867637054484456,0.789938991928707,0.7873524633368645,0.794339993418173,0.7671537434322079,0.7652232175459442,0.7702298064763248,0.7806261424401363,0.783552258704746,0.7793385680030762,0.7983114377382425,0.7859094992306277,0.8159341466600616,0.7890745188667229,0.7816921149853148,0.7891828129809345,0.7670593904711323,0.7964155516807163,0.7843078264320177,0.7975862092290499,0.7822392127688597,0.7916575507152535,0.7865590025958251,0.7948578889525363,0.7988919352800713,0.7856937463148791,0.8063706933719809,0.7785002183163904,0.7873821562468276,0.7959850589231882,0.7748991706929163,0.7758773379774448,0.7868203913614253,0.7798294890767798,0.7730849028061376,0.7735911543821337,0.7740510206948207,0.7716056536682665,0.7925476912292364,0.7793432578219323,0.8000584750129629,0.7694331627047348,0.7857153376922403,0.7746037234045413,0.7790406768461903,0.805307461199356,0.79521812110559,0.7861380110226488,0.7991840781285483,0.8062906522528194,0.7920972488777747,0.7904635073673121,0.8025104399348807,0.785844855196381,0.7731777890124428,0.7846344578870968,0.7799109158443693,0.7740001642369884,0.7643194279937509,0.7657141762640113,0.7719879276293081,0.7885360716885347,0.7938541123460332,0.7712579715858261,0.787691667631086,0.7777685416726486,0.7779995576408947,0.7894590127391334,0.78347742351304,0.7683617722709204,0.7786090915445114,0.7900433277759383,0.7967335337456566,0.7844211096680848,0.7780829361046421,0.7853419120979956,0.7805243454509986,0.8010728694609103,0.8037774465577112,0.7589338657770598,0.805606138901003,0.7943612555169688,0.7835233989456089,0.7787562059441318,0.799582408502626,0.7858247292843816,0.7940799387952963,0.7846794541883462,0.7893264901970225,0.8115060607023502,0.777016146571836,0.7912495031141832,0.7448707990920673,0.7969490180479846,0.7685151564103635,0.7671441516972081,0.7802879831849673,0.8148037052889253,0.7885074991513779,0.8040529181610598,0.7925919476426359,0.7981556823291119,0.793134864150799,0.7597910538100131,0.7707409762019298,0.8006571101466085,0.7591113218574599,0.8118833764221931,0.7878068135242161,0.7806262430971153,0.7800393181803134,0.7765449339096508,0.8132499868823699,0.7780776956658161,0.8037095369944842,0.8043899908500924,0.8052383105571618,0.7952640593312934,0.7699685010359422,0.7687194617384788,0.7861560482840674,0.7682090952825663,0.8035354393349367,0.7996670733789135,0.7776810861130038,0.7781869833149097,0.7980170938839172,0.7684290187021275,0.7712152367398614,0.8092457665597959,0.7790750973959795,0.7495210798503209,0.7784036488773648,0.7934161516836723,0.779797405200196,0.7802624792624365,0.8113921279708578,0.7791984263725757,0.7866009256094911,0.7819368345284785,0.7877850491327482,0.7927476130209381,0.7887710827195686,0.7842513202810861,0.7805021295054253,0.7866358327777071,0.75337021333033,0.7826510270730058,0.8018249910203902,0.7887305161307837,0.7964628386801196,0.7647416254159771,0.7959012617010284,0.7933346380715329,0.7715623615228149,0.7840886390615126,0.8242686346595405,0.7966331091904539,0.7876131646504088,0.7710039950048557,0.7601491689200428,0.7862345897063905,0.791920987424844,0.806845337089473,0.7807911483088195,0.7812436105034475,0.7802269659073828,0.7817572010486475,0.7708480017121762,0.7895927585475109,0.7750931094695565,0.7900697110409287,0.7988687471022434,0.7988724267709312,0.8005264703846393,0.777736948666421,0.7772264395703169,0.8067184872198454,0.8004610809768684,0.7764543430447568,0.7685963119059677,0.7942902166000454,0.8039791399008978,0.7989931681303107,0.7720207188922172,0.7623528178711632,0.7717566156691071,0.7738314030596355,0.7996316408437558,0.8040824766945485,0.7806567281561839,0.8103939602153144,0.7937048711738656,0.7923721029015646,0.7882196982129079,0.7843511595439272,0.8012181649364646,0.7784554256090681,0.7956095659862426,0.7665739141596475,0.7835814823456342,0.7957117680545338,0.7865874847369587,0.7869563606740997,0.7892241164763081,0.7695520632072957,0.7860822647207192,0.8059358663660717,0.8216206098361681,0.7812513582636574,0.7906994756829734,0.7851520838328883,0.7994127743899988,0.7662428014581235,0.779291303201945,0.7656608633352343,0.7900045360182564,0.7872052870578674,0.7941861733179602,0.7870554714214554,0.7488771540030434,0.786998573590673,0.7699062060739641,0.787225576614778,0.7825539896454864,0.817860071639181,0.7931995183884475,0.8166028373682224,0.7749492330928286,0.7959133299702095,0.7639959508330927,0.7734956123545674,0.793587739590037,0.7872462063830834,0.7812146677284372,0.8113875436999209,0.7918664602271059,0.7918709895703595,0.7817281604187231,0.807743169219732,0.7778913202039381,0.7907618483433936,0.7795849637231048,0.7705315509935765,0.771160686000952,0.8048281420834938,0.765436917398797,0.7885623081049601,0.7974221976787638,0.781365770056773,0.7996921235920476,0.8139488525302699,0.8110210171595658,0.7741307829988701,0.7750171650109748,0.7912018826485063
4.0,0.9014904591772994,0.917933941767935,0.913367120442379,0.8988827477725676,0.8989549523970546,0.891346935667151,0.8986319585073604,0.9137305250285607,0.9207405748407662,0.897082180352949,0.8983215840059529,0.9145732735588377,0.9040364710778654,0.8884322163808887,0.8869606004603748,0.9073568705667886,0.8966619440084996,0.8988828621096216,0.8857404294790381,0.8980763130991908,0.9018197803324645,0.9124657021916245,0.9055214214822855,0.9111340259254102,0.9051488666294255,0.9137214435163933,0.8945320921871796,0.9037554685260452,0.8891490119018164,0.8980733295968377,0.8970534163731454,0.901988172647372,0.9043559727088049,0.8956935170972027,0.8969157581359368,0.8984478618078996,0.8946062952476567,0.9166824424437087,0.9055613168840004,0.8956253920457317,0.8918080162704738,0.9076219902277762,0.8961023905305202,0.9012237455801837,0.9067801986926366,0.8901341611713175,0.8920488838673629,0.8848585109261984,0.8894885503873643,0.900745664976297,0.8904052239871503,0.9023195471294881,0.8922440136110241,0.8946010068289498,0.8990368704450565,0.9233362517292203,0.8933927907137519,0.9113151713784245,0.906044977031606,0.887707467397908,0.9072915228412447,0.9107426742496808,0.8959634696722567,0.8871842927265119,0.8944026662492668,0.8990556622837735,0.8874726641003748,0.9025217144399752,0.885173031984047,0.8778753691616156,0.908462702003818,0.9158615809157031,0.90561251572628,0.8963308663803221,0.9093055587073057,0.9040065209060508,0.9089425265888706,0.8982177029600935,0.9065197858218248,0.9122509440976637,0.9034676910275021,0.8898482428855405,0.8902731224062154,0.8896783728224208,0.8838533097175281,0.899054104484081,0.9025842682247243,0.9044642803976175,0.9018332576565342,0.9063648375087259,0.9100272141937606,0.898620051638006,0.9019294484643832,0.8981551310206501,0.9123123231290556,0.9212510384381628,0.8944797179269386,0.8893635854695422,0.903728256043494,0.8862026789127949,0.9049367148654694,0.8993944897205397,0.8981463616502625,0.9009224627852532,0.8770192049646072,0.90824903444879,0.9067857962240512,0.8968058255028908,0.8972466224550615,0.8805120783227519,0.9010273199721756,0.8939331357736543,0.87703392334306,0.8971412384579233,0.8897617177764174,0.8882979057884316,0.8868839520960625,0.9174895423931303,0.8873780696552708,0.912836649337521,0.8966203411332974,0.9068101214432969,0.9027948215814391,0.8904855198819969,0.8779126362954502,0.8947012592852452,0.915181679514795,0.9032375248924384,0.9009980567643071,0.8941126598945655,0.8931083210605568,0.9059059328410152,0.9011101034682821,0.9022467158751903,0.8887632699471552,0.9161561645578233,0.897792897031426,0.902694131325791,0.8907974530661161,0.8993989470061834,0.8958818246531944,0.9026545959617093,0.9016256407363664,0.9056320349773648,0.9113427867895296,0.9067210139061065,0.8978256292588321,0.9080609128382909,0.8863910002881303,0.910160890454389,0.923768389681978,0.8911980852371518,0.9021212313320417,0.889213245194996,0.895194016839479,0.8967541165611793,0.8831032837904144,0.9078293612534561,0.8892665631596194,0.908004303583292,0.8938354692890099,0.8979138187556664,0.9079676850794938,0.9022394174992417,0.9132772545051133,0.912050664483324,0.9166271050506696,0.9055756717417127,0.8997575136923806,0.8965161411083161,0.8949839755532683,0.8962019067934947,0.8908445481101483,0.9141578548774689,0.8980293141426111,0.8854012796049454,0.8941651351082247,0.9077323236672276,0.9092254382024291,0.8954084613554278,0.8883488759665715,0.8926060474230909,0.8869167071399157,0.917592345476834,0.9020403366253936,0.8911947190255186,0.9035769677334233,0.9004612671788651,0.903845152236692,0.8883329515189331,0.9114018509668915,0.886962171042609,0.8962485916084852,0.8994184450147693,0.8717663727541443,0.9019203396686056,0.9054782763015842,0.9101698729082067,0.9041285014694577,0.8878760743436518,0.9112328226576418,0.9018379018859997,0.9065927883482213,0.9015656453905376,0.893589306751217,0.8837681527371359,0.9207514150060916,0.9056689299160647,0.9080530526196953,0.8982751806441615,0.8956015241176147,0.9130644962301802,0.9008840392648441,0.9033227315031378,0.9077960399434511,0.9060383736271974,0.9036941918296382,0.8898079035248002,0.9021688970836569,0.8937208959307463,0.8904939260990481,0.897812563889826,0.8948372375179167,0.8981699458114885,0.902211090335735,0.914943703995611,0.9117120481699321,0.9015434316091179,0.903179039086284,0.904779340899771,0.8923359893903873,0.9066286045748853,0.8912063453685456,0.9148439711086964,0.918377694974252,0.902524308139648,0.8996422563457787,0.8994078971514166,0.8999249073291942,0.9062528265809576,0.8957533408176614,0.9105399452016778,0.9039302734648879,0.9075088607593368,0.9186462903118728,0.9050629950369629,0.9218125739760805,0.9103650283655181,0.921383126715755,0.9112399201823084,0.9006642644066207,0.8896464486349271,0.9040179669296565,0.9157093094133351,0.9019885869775177,0.8985837357268119,0.8868437932842966,0.9187265120551693,0.9019402983651447,0.8966228567045099,0.8967332941398986,0.876434540157221,0.9004107407700702,0.9021631293991985,0.90431260139459,0.9085661919156949,0.9010747540941372,0.8928325386918884,0.8957181421884685,0.907725135744939,0.9121150105863056,0.9043111480569439,0.9193815898044262,0.8965192129585867,0.9184490567687263,0.9084589792137348,0.8903518258481645,0.9031146376232629,0.906694304710495,0.9081085536686996,0.9174777770946736,0.8922268235983553,0.9003780573479669,0.8979924531196873,0.8849022444836943,0.9139782303535757,0.8927085610982505,0.8917612482221715,0.9133248426675539,0.894468153581506,0.9204688553657614,0.9098390533424797,0.898184426406949,0.9003411386636605,0.909125840339181,0.9052148567332915,0.911289772832718,0.898725516649391,0.8829052749998544,0.884323509942037,0.8974143832741799,0.893454764593958,0.9054695511966488,0.9160948366962189,0.8990352713597844,0.9162007984927242,0.9075969962484589,0.9040045650898416,0.9075714909476122,0.9065607262939382,0.9211228305524275,0.910543994409519,0.905463773777711,0.8896318595173807,0.896849645715052,0.9144757537863438,0.8880554991443887,0.912654247656887,0.914927176852261,0.9046273183479733,0.9145956779077689,0.8982326367075063,0.8903813183598209,0.8899489893957486,0.9099704828867562,0.8803656198892865,0.8935873935872007,0.9111818774626776,0.9145073218703563,0.9013298626532941,0.9109023451744198,0.8917620250481331,0.8920522396111565,0.8923445134781229,0.9104492724401068,0.8925237779840047,0.8982018038424336,0.9129649204451648,0.891857546320368,0.8994177912590513,0.8978418623755584,0.9092275759476434,0.892136367782467,0.9223519268679796,0.9059840292060156,0.8881875148887126,0.88964061772603,0.8968413954992316,0.917396947507404,0.9045541949741759,0.9141535533608379,0.903399289579637,0.8918793445534681,0.8964529479369723,0.8957066473333942,0.8996664800882886,0.9152528842346539,0.9079990844260863,0.8981516481237038,0.8983013810683124,0.8862409903263027,0.90545417770176,0.8989710350161418,0.899181456540595,0.9213364959069104,0.9002089300860342,0.8970774916399564,0.9087807061025224,0.9037548162203285,0.8950385731315144,0.8991977657272558,0.8963563997227457,0.9014989462029862,0.8909577697065734,0.8996692210755081,0.901679199750353,0.8981142581155334,0.9266814129462067,0.9050121203840983,0.8905868726562325,0.9017664492346631,0.8944159520994932,0.9126205116040392,0.918593329069493,0.8915946739814702,0.9112910103068372,0.905376497096629,0.9157041327580239,0.9015343643358642,0.9146339201489484,0.9009011475429586,0.8995256951479416,0.9052997249664676,0.8936737385381656,0.9020040702606458,0.8945279742946947,0.8854378767056253,0.9074109390035834,0.9081506429164594,0.9110292716282613,0.900247409142453,0.9046477889127497,0.8895787686089247,0.9238033079578619,0.8939909603266188,0.8979143768794129,0.8992718717526741,0.9106682151506778,0.9137822204739572,0.9096660243729175,0.8909598246132542,0.8904451157395403,0.8986226495522883,0.8877932240221281,0.91343813683216,0.9020884167770075,0.8862348373481032,0.911257879177815,0.8822080121669476,0.8867939078719553,0.925508317815657,0.898778613222849,0.8911412587686665,0.9064959446566352,0.9162986609042746,0.8835671809725896,0.9007548903383726,0.9027678503790767,0.908558863785551,0.9055641381632968,0.8933406460363206,0.9119444385162748,0.8920539714445155,0.9113667045196238,0.8987430719250589,0.897105907590673,0.9037629531628983,0.8827349015152002,0.8954820045420645,0.9089949995558083,0.911343304096445,0.9013138719522275,0.890213179036425,0.9044217362294874,0.9009777648365589,0.8980310177668588,0.890951338899126,0.9112167226885501,0.9020940116462441,0.9101266347904051,0.8839084556629684,0.9175219182558894,0.8948300288242081,0.9101188613224928,0.8947829271099115,0.9033132094203333,0.9014888211867443,0.8861014590529215,0.9070735271921802,0.9121853946789031,0.9083112368089534,0.9017676064020748,0.8989666065509411,0.9013131563696242,0.9031436027448859,0.9145186045341841,0.8945102056192621,0.8980108193230777,0.9070742685670864,0.8909657196992333,0.9013018747853746,0.9114894140857747,0.9012266174508106,0.890686933067438,0.9206023962851002,0.8984838784426314,0.9004921127271674,0.9141973010926597,0.899932023707964,0.889884598349106,0.8829982945617866,0.898510332149694,0.8924910105865413,0.8932322196627027,0.9040347875299936,0.9002344584821376,0.9130896551810952,0.8876927747956057,0.892633796070648,0.908609289700907,0.9043100319088679,0.8935419772358297,0.900729547015718,0.8989855762220262,0.915415435694065,0.9041729928899129,0.8977433381681231,0.9131340536632698,0.9116678818255856,0.8976669569859669,0.8944639526499004,0.9139865200795381,0.9065824702285122,0.8911939344775488,0.9034159631594366,0.8928879348969075,0.8994644590921116,0.8962846301478833,0.9004138230024107,0.9096486583040696,0.9157666176093924,0.9054795100908245,0.8947838262251081,0.8965886884463062,0.9140494658579633,0.8968350842787683,0.8940194155904106,0.8970113040955738,0.9065157447227764,0.9012143613695589,0.9084041895626164,0.9030142935882193,0.9108045868374414,0.9118278235355584,0.8929823488556426,0.9122224981750692,0.9254781232344031,0.9142538703914738,0.893838259605975,0.9035982098927543,0.896446441016265,0.9050406612232249,0.913607490849573,0.9063317706314905,0.8961700460613959,0.9130366034648797,0.9063966059391849,0.9103976971208898,0.899856749574095,0.9011235851691319,0.9153988110577062,0.8858396017470322,0.9069379536543808,0.9021574139812638,0.8970482886350529,0.8873458839857704,0.89293968596428,0.9044544375683512,0.9003687323065808,0.9081590583482119,0.8945255180967769,0.9013943656787806,0.9044132014814023,0.8987230892694189,0.9049467213698417,0.8944465241388653,0.9109255681277936,0.8961371144947573,0.9141294902475708,0.9105349644412268,0.9086858110249002,0.899153235038784,0.8954744292950302,0.9100411527290915,0.8958357196017699,0.9133827330782439,0.9159039012619634,0.9038102115289796,0.8946592929910665,0.9096380828902586,0.8899332145005069,0.8765549483435523,0.8987854906509984,0.8942162041652083,0.8998092874927905,0.9041747641559865,0.9047670577775705,0.9144423934055245,0.8956546197819917,0.8836372843741049,0.8884526798179238,0.9035930260870803,0.8927087386858933,0.89765964523647,0.8903500335248953,0.9038948969220281,0.9072831001989413,0.8903738726271428,0.8958800163224713,0.9148433982638208,0.9169240556156961,0.9082771345906208,0.899868069576074,0.883003516178167,0.9023928253841692,0.9021555951850263,0.9026363682304764,0.9098362792659817,0.9044084692224272,0.9079368125049493,0.9101404558789156,0.9064401470415451,0.8899069659384804,0.9037860549784595,0.895163393485487,0.8955278556755971,0.9045628379891253,0.8983625748990043,0.9014889958807238,0.9114095236407502,0.8938666045113394,0.9055646499976643,0.9055508630769107,0.8980672804474739,0.8861866655927295,0.9058790066874227,0.9120834803485675,0.9040750094163373,0.8955306510274877,0.9040039329405707,0.8950988354598827,0.9005431261952673,0.9051402216687637,0.9022590809358105,0.9045938676895401,0.9054967508277726,0.9044322694012803,0.9049422019263856,0.904161383717101,0.9024366414416776,0.903341901427653,0.9078806219849176,0.8939790382545711,0.9063735883200245,0.8922865599800253,0.9064815491754197,0.8954901863888375,0.8939466391651122,0.8973779606259176,0.9212440713071434,0.9046843259853447,0.9088018279315749,0.9099145476850261,0.9102447231479728,0.9054548771519727,0.8955028560505878,0.9102612618853438,0.8966293044299087,0.8887455257361847,0.8878142610421211,0.9036641599635471,0.9063311971789865,0.9100573349476506,0.8958080283822394,0.9079380015366811,0.8969319098370356,0.8929862641981536,0.9010198484641609,0.9128026361846956,0.9038144793909902,0.908900958717954,0.8943861472110856,0.9098610813404152,0.8942205360595437,0.9178186876842486,0.9067803655210168,0.9009472605219451,0.9054086287415846,0.9032750005201025,0.8958146456661148,0.8936906640910152,0.9067352816080693,0.9003522607825969,0.8966076799047238,0.8915757311235212,0.9081857587764359,0.901627907715769,0.9010190424325604,0.8997023675812336,0.8908818500418243,0.8960419971942392,0.9076635774237994,0.8917968249632761,0.9012241782930874,0.9084631603515702,0.894297593077921,0.9126365441482976,0.8933439277981116,0.9028362245542932,0.901420105431678,0.9007172575284944,0.899529387156524,0.8864828225400616,0.9072859082492608,0.9045724130894559,0.9006233091373458,0.9114744656138914,0.8981449641583319,0.9015080530360694,0.8893277677911678,0.8931048563003354,0.9097203489723211,0.9028414634592749,0.9042072182355433,0.890507634749793,0.8942299773816395,0.901853147346574,0.906297035450686,0.8871657884244779,0.909978108808789,0.899372796074621,0.899072857632192,0.8949455731704236,0.9073126217312759,0.8914351591029911,0.8994686453824747,0.9041992390247804,0.8826133746278935,0.8991127460266347,0.8977677344490822,0.9103572620941207,0.9094364049492285,0.909217597361492,0.8961973007454395,0.8845676293053133,0.9089080627464602,0.8972927727310039,0.899352986249135,0.9040962950140089,0.8853689491320759,0.9087711973821042,0.9100323969151763,0.9063603447023049,0.9020119954108203,0.9030361631124245,0.8987044815860319,0.909187817092231,0.9161438733689047,0.922097131988533,0.9153950601773363,0.8989472859770464,0.9216785473412435,0.8986836954724603,0.9129199707387807,0.8903154535651964,0.9029496181075268,0.9051295031350832,0.9016258297738504,0.9132321745083496,0.8947605495952697,0.8830047331288583,0.8896947898017643,0.8923433918462527,0.9017559913797496,0.8937776392035408,0.910104757667665,0.9018171680603188,0.9205670205690071,0.9062812540324648,0.8996040267328401,0.8953391143512708,0.8824154549156417,0.9152107324052328,0.899715529049893,0.9100844332879644,0.8975818315207345,0.9060041704606462,0.8968708788868273,0.9043637282343374,0.9135953906422595,0.9042340034989393,0.9122181380130032,0.8961974033923823,0.8977984080770433,0.9083588388436952,0.8920591328418895,0.8922923764242117,0.9003295559082635,0.8941895858694378,0.8939694072502348,0.8936208683633553,0.8890813814632067,0.892482487646996,0.9045084090416591,0.8956132336715935,0.9096527632770689,0.891602997503015,0.8954336017841568,0.8877602071649022,0.8981842719116218,0.9126148268966325,0.9058821962622128,0.9048617690683751,0.9142123435290993,0.9153482076446743,0.904449210388319,0.9060319617460856,0.9119737101578813,0.8962767411568265,0.8939347751375758,0.9034879982235997,0.8948726309926112,0.8937485275441613,0.8850736584266691,0.8912764873704286,0.892501040650878,0.9005974854904946,0.905613091636092,0.8892421775041088,0.8992091740974292,0.8952830481144959,0.8979463070809157,0.9078981055015017,0.8978784793801518,0.8943693572214572,0.8965304722633919,0.903187286249524,0.9120918007892227,0.8991815370150449,0.8961676458026552,0.9002495169240683,0.9002969619573807,0.9141799939898934,0.9104113449891283,0.8876047583884956,0.9187244905402946,0.9017112296680492,0.8982794466943006,0.9001886961627015,0.9135289286230192,0.8958642272205937,0.8980550538361224,0.8999795991064546,0.9007876213556416,0.9173817791829747,0.8920966788643508,0.9044864764011578,0.8700077869174081,0.9079334400197916,0.8946587398159415,0.8876696739789527,0.8924889691200087,0.9195453892848403,0.9001066659193406,0.9144703830724067,0.9044205670836972,0.9071847969554723,0.9067893786571313,0.88180249578984,0.8939524058514775,0.910213423019087,0.8823785468836374,0.9258185187452811,0.9049656090783827,0.8990512170869712,0.8960236671019515,0.8970199372072964,0.9187495805348732,0.8943507357464145,0.9202464554080554,0.9173364655420334,0.9109629827556975,0.9030659301252439,0.8914958660660678,0.8869671381775218,0.896563833838653,0.8889559531873253,0.9177357259103677,0.9075825618291485,0.8972532419182229,0.8962825581052234,0.9126446221838178,0.8905514990704403,0.8907519302642752,0.9101736181778526,0.8935480344092862,0.877986109590519,0.8999660754468385,0.9053692124928288,0.8956869491252247,0.891422305859512,0.9152624580410601,0.8913236895847434,0.8981455312028284,0.899390708528994,0.8991467928415784,0.9047339054076652,0.9026873065147207,0.8984203532535112,0.8985450776087712,0.9035965989901223,0.8822680088104805,0.8985365643838381,0.915418563435007,0.9032883863942691,0.9110393508677094,0.8828206109765916,0.9080039777580485,0.9024955672150203,0.8929216773572718,0.9005951295790358,0.9275285271667928,0.9047771669298563,0.9045156193144664,0.8850727230168002,0.8845470198846274,0.9042925364203628,0.906961276179473,0.9161560623597776,0.9014211273034863,0.8983685284010527,0.9005876405185081,0.891255066110324,0.8972993633280224,0.9095831324139714,0.9007708927066223,0.9093849978727148,0.9106911411538561,0.9120525376168905,0.9123628653919569,0.8983148160418402,0.8923476684130377,0.914648592231442,0.9148172061319495,0.8926834609809918,0.8919805644124367,0.90791637709482,0.9094878467681153,0.9076427752581069,0.888981324927798,0.8755556913767121,0.8924600888744887,0.8896447721189895,0.9123470772789877,0.9116478688255705,0.8970890207293303,0.9172845420336073,0.9066618489237201,0.9063303569115609,0.9027797324305729,0.9055469461635748,0.916705290016401,0.8897793158737829,0.90799859225207,0.8875612785482824,0.9007272228223411,0.9117410784458514,0.9064375014794585,0.905379098368702,0.9064258616343835,0.8868699320102905,0.9038032531373718,0.9187370987551488,0.922748808369774,0.901083428123159,0.907000412189219,0.8949801891892442,0.9078581750340894,0.8901011466625608,0.8947949023184615,0.8848027504358865,0.9097643900701613,0.905250303918015,0.903673955675098,0.9010146081332772,0.8749326145024336,0.900949278682847,0.8912742338906181,0.8981406967401706,0.9030844421072874,0.9235948591672511,0.90673186729177,0.9218150432347669,0.8986577874235125,0.8992963061621193,0.8871372183324024,0.8866005772087486,0.9061862121638702,0.8981405353638356,0.8977907161854176,0.9205049394597871,0.9091241112626666,0.9089713940018618,0.8933555739765374,0.9135628460584538,0.8895612943491981,0.9037551342121192,0.9015895465793708,0.8947137489659018,0.8926088403439923,0.9132035316797905,0.889742857767407,0.9048222351369808,0.9132089376175463,0.9002127385103457,0.9073077138406055,0.9213892999451102,0.9200472999379611,0.8882314587789901,0.9003329009993345,0.9031372651643513
5.0,0.5927323149946901,0.5894127140224202,0.5892657865943369,0.5982004305923975,0.5940692170833078,0.5877012986011566,0.5985769355902357,0.5903001471754836,0.5914368714376503,0.5961005004617023,0.596404613494569,0.5908326633694757,0.5892982203329374,0.5987626269403642,0.59580996637885,0.5906715539213984,0.5916380474498222,0.5943370862387343,0.5965933451323647,0.5903738952678006,0.599782552068556,0.5840776178924489,0.5931126543754032,0.5990003973796862,0.5866885329505639,0.5837805517957503,0.5960420951091472,0.5953394156910466,0.5951640974920065,0.5910934889284511,0.5929564114329117,0.597283559420225,0.5963695548308741,0.5969161440500209,0.5876195557850862,0.5994880568270717,0.594112096635885,0.5886234060353132,0.5981256916735765,0.5902516609924032,0.5936157358480909,0.5961159910152926,0.6054181250164532,0.5971798614453198,0.5934658925594363,0.596304259349369,0.5950510404715001,0.6026196891832891,0.5904794065520208,0.5920335137980604,0.5906361850653682,0.59681034303392,0.5945353616179262,0.5952708815227544,0.5965846059659959,0.583706241353667,0.589202732148624,0.5816720632435515,0.59768954310101,0.5946517730877432,0.5857717159426348,0.5892146270497302,0.5949384999381382,0.594718356635142,0.5907864491903345,0.5923129908955908,0.5946738350810892,0.5887507767143012,0.5964408708206524,0.5921072816748941,0.5938128529693596,0.5834982875610741,0.5931376581056104,0.5888968874917477,0.593718490888363,0.5949379368339236,0.5927401845026948,0.5999027020651867,0.5863401387453805,0.588199437452604,0.5940372505270929,0.5961832936134217,0.5953875018696555,0.5953044679021595,0.604215288194969,0.5946172483457446,0.5935889105660999,0.6005250871480116,0.5951265659937697,0.5887839755005866,0.5942257118606721,0.6003268920948138,0.5906776825930222,0.5979245542978586,0.5955884943713798,0.5870371869016596,0.5938342844197277,0.592208694707724,0.5922145647459036,0.594944718968852,0.593787694536197,0.5922669225008297,0.5963040522408495,0.5939006300557896,0.598035300251025,0.5888293115498439,0.5917911667573803,0.5938587683916012,0.5917185886274224,0.5984149154649891,0.5908842322025237,0.5992917472033715,0.5976245478807077,0.5877484509510763,0.5959188243741202,0.5946455557948562,0.6009770990924241,0.5906227159561508,0.598228343835177,0.587915972663439,0.5994685404996454,0.5968905633840571,0.5942496403607423,0.5928528632622998,0.5954425283818521,0.6018458734530804,0.5843267510356419,0.5893099552357639,0.5891443323731925,0.5931705607602845,0.5938325497796261,0.5886757871258534,0.585322856521416,0.5892648696929075,0.5936444635173622,0.5877421432869843,0.5892180338567786,0.5883343968662476,0.5957154009907631,0.5889097995331681,0.5885353445086415,0.5907284597752124,0.5943164043552398,0.5872549369706405,0.5870825132903723,0.5965379178478791,0.5968164551248168,0.5966403793818041,0.5993114681556129,0.5833343250834605,0.5850054025320063,0.594254750961727,0.5987353731264117,0.5957923142679233,0.593466970912117,0.5931344597809726,0.5981379735669553,0.5808586413365643,0.5955076022485069,0.5858005352721731,0.5875662158459598,0.5949649201774182,0.5940946810693762,0.5853546275285035,0.5922085059885634,0.5858839380037203,0.5870112815148886,0.5949423757415897,0.5959923870912823,0.5917503384875974,0.5897736613619461,0.6064300819690954,0.5934044808128232,0.596781147517388,0.6010433704376299,0.5937140143971585,0.5931056269029428,0.5922701309000408,0.590520749640862,0.5979858768068369,0.5898149183115164,0.5928504387181297,0.5945595897830825,0.5905964488807441,0.5894578034728354,0.5921139786549084,0.5916077004586091,0.5830899515765582,0.595592165761552,0.5995893597808561,0.593640385103543,0.6003087808265096,0.586972495612943,0.5903475944418247,0.6022329455379642,0.5904376582323756,0.5949912701672999,0.5871263729507189,0.5987824335177359,0.5992976514310661,0.5859637851954395,0.5962431806294906,0.5875829073967146,0.5886039822517886,0.5968758411219197,0.5933491925891633,0.5888186053599943,0.5916396655375691,0.5884504401268195,0.5949800195285408,0.5934265649524711,0.5843042054395294,0.5864267880199101,0.593997545016785,0.5973748373580784,0.5916931360744443,0.5908862049276672,0.5963738935773178,0.5964728054321657,0.5982323021884796,0.5989307465446672,0.5997536513355721,0.5957871653732898,0.5964721507460904,0.5897144092723181,0.5915985897155396,0.5929472135985148,0.5858328108121618,0.5966100226820747,0.5930120611628802,0.5888235528465624,0.5912316361759266,0.5992763524662095,0.5867251069164136,0.5859084530825607,0.6001333238670845,0.5978386480293778,0.592845499903991,0.5947160690205726,0.5905435273286668,0.596400248394371,0.5947395479836439,0.5881575085265779,0.5793931094186509,0.5906233591043326,0.589186294706922,0.5919190745464245,0.5944613600896402,0.5806645949239609,0.594581734990931,0.5934506075137533,0.5913054127829788,0.5954011516090628,0.5981571109161307,0.5924377414833198,0.5883574018509161,0.5967829071479422,0.5807718267934073,0.6015621298498335,0.6004292980147309,0.5876419301093841,0.6054120350858327,0.5914743751699578,0.5988327302880384,0.592752089590177,0.5908127965226542,0.5870157018818077,0.5977086899629817,0.5971483205204722,0.5854792622559545,0.5899005616553183,0.5826235335755988,0.5973227453211084,0.591315753383446,0.5873994566160372,0.5872478157571202,0.5984616806771877,0.5869533964625062,0.5918715842219818,0.5904496616552812,0.5904922038848608,0.6020873770797234,0.5993475822321244,0.5933409876916788,0.60750557402509,0.5927493957918261,0.5918238258559381,0.5950854472446458,0.5867965711587001,0.5954394789219749,0.5886529005967929,0.5912483656328947,0.5913740013548299,0.5932342650604657,0.5961303904946856,0.5920510526216306,0.5866326947290608,0.5941584000169807,0.6014294201132139,0.5907005989105106,0.5933047078218483,0.5965506323472358,0.5961088823232294,0.585232220135958,0.5991544646143319,0.5859731606005257,0.5820160815240398,0.5892941487102858,0.5905512337084605,0.5873253479268536,0.5839666121498477,0.5976937619731011,0.5907409257300085,0.5970321376571097,0.5896480563620634,0.5933189435905759,0.5910214784296035,0.5859111736110689,0.58764793357051,0.5913794501654395,0.5899709685090042,0.5934246518197457,0.6009723844230409,0.6002385666082934,0.5951324117628558,0.604818942986982,0.5935569248663619,0.5871004897578613,0.5875898899320314,0.6018330322220347,0.5908017818218302,0.6026653520888505,0.5897892010786093,0.5946473555545272,0.5868277931679085,0.6014277942619425,0.5879678445029204,0.5933506690641792,0.5887742450786932,0.5986020437021761,0.5838844765948485,0.5980911162842907,0.5884674840265858,0.5847215483444907,0.5983042646340713,0.5923915906425691,0.5979908350052354,0.587691949029715,0.5825987587783745,0.5934941267461754,0.5821774482144799,0.600315144554209,0.5933419575606141,0.5912683772564891,0.5908108352031853,0.5895503047145899,0.5900998483980208,0.595537689447582,0.5862820392258526,0.5959007351698923,0.5981419221131922,0.587665730929066,0.602690845973992,0.5974128729873555,0.5860719612979697,0.5860827019438841,0.595781684112491,0.5901960315306696,0.5877831684214605,0.5884490563828878,0.5947112444625066,0.5844209417848094,0.597159462570133,0.5963037523355476,0.5938344454578103,0.5920322622047703,0.5895314698722655,0.5887752073776369,0.5931731928692291,0.5921789514402697,0.5919295647732427,0.6024430710000852,0.5905795065422694,0.5881260716854126,0.5927208242775327,0.5945945252327817,0.5911377565408795,0.5925071476717022,0.5891594022269513,0.5940289066465504,0.5942070739686622,0.5956916661235513,0.5855921152368792,0.5928915309658706,0.6023280291266564,0.5947566434881303,0.5996171737502747,0.5903119243627477,0.5905894653443553,0.5943666143512113,0.587416922732964,0.6005247408113857,0.5982173136820316,0.5852970223829204,0.5927479786348165,0.5998972816309672,0.5990312490979769,0.5954482958195499,0.5840429730276467,0.5922784211217453,0.5966304781439385,0.5938614060287292,0.592117038346497,0.60536001281933,0.5982970894246462,0.5902635554492381,0.5951117713586382,0.5880256825844602,0.5965319420443183,0.6030565284013394,0.5843470725427774,0.5922550865438735,0.5989801077281605,0.5910819311778053,0.5871809492972635,0.5988565542894273,0.5943664034782931,0.5917868185293804,0.60081645945169,0.5896925120236365,0.5979195339177381,0.584599607446143,0.5989584625071698,0.591783930830026,0.592478613796384,0.6034150357806057,0.5857450772048489,0.5939605755424394,0.5906811200761864,0.5891803678753996,0.5898348972688181,0.5918587099383124,0.592170372514938,0.5927870620136236,0.5862571372221745,0.5887950853534772,0.5951634703388141,0.5865635462326688,0.587094507720593,0.5892751146436971,0.6035109738195398,0.5887310535821942,0.6025898066751962,0.5866470663993426,0.5964565636679345,0.5898826953208742,0.5853141153941545,0.5979278210400414,0.5910900752371706,0.5883519505659887,0.5838913137448964,0.5864409056685777,0.5943247781990486,0.595607675850786,0.5940292406213689,0.5861711976247954,0.58552540789894,0.5936817019443845,0.587167822293869,0.5908742866173803,0.5918318369866646,0.5970880711774378,0.5975115104976523,0.595317884794718,0.5818745597042383,0.5893727703098834,0.598153244639886,0.5875935370250646,0.5909994768879426,0.5958478869060673,0.5953112599108787,0.5994189306668587,0.58871228489683,0.594209457220325,0.5949510433294222,0.591611310619396,0.5869469525733273,0.6009931217224427,0.5912252653610635,0.6000616114225079,0.5982958789822896,0.5937464653992377,0.5943152127852098,0.594316274076927,0.5853371505819337,0.5904333310735088,0.5958882323129243,0.5892391116138938,0.5961502492289334,0.5905483159448196,0.5947642358695948,0.5853746805513496,0.5901849632811929,0.5966496165829139,0.5891164058224143,0.5909415610429912,0.5966585208522555,0.5909644583854089,0.5878154740346417,0.5933634009876583,0.5864192591412161,0.5933074688492038,0.5926952614095624,0.5955395734224823,0.5872818077007576,0.5977370159188329,0.5914820039961743,0.5948835563862355,0.5918236529071861,0.5882639403096858,0.5953540248221332,0.5943939074513014,0.5838745258745596,0.5828016182855905,0.5956947735387015,0.5915771516058936,0.5913657305989036,0.5906746113573906,0.5989709528897658,0.5927460869580135,0.5929763097782889,0.5969382936000381,0.5944842674037858,0.5821521339090053,0.5914977342375253,0.592821715992749,0.5936789197424729,0.5921748245355534,0.5921841541860583,0.5982468163825365,0.5891501388811604,0.597701581876985,0.590623536922278,0.5951091093644942,0.5906029903533906,0.5871461491681721,0.5933091784745756,0.5921968118620097,0.5966630767492439,0.5868328799445409,0.5959556414999716,0.597705832400825,0.5926044809905018,0.5875739189002527,0.596489139551213,0.5938873999522646,0.5929259554117393,0.596679288777712,0.5937832343195742,0.5927207911415938,0.6017532973269868,0.5898835013909586,0.5986837926859827,0.5988986705782947,0.5862388418699092,0.5903827571209164,0.596705727049464,0.5872507594271485,0.6007494507132474,0.5935306630131146,0.5983175335263129,0.6028561680464902,0.5959508043529198,0.5943566366686087,0.5846352860879616,0.589189719511047,0.5896623806049591,0.5884035722719576,0.5965483399812463,0.5988707560408664,0.5971444600676524,0.5892980554993859,0.5965963352162305,0.5918059848634024,0.5973413261080182,0.5918445411064522,0.5853393668843712,0.596805590687056,0.5915728305736266,0.58866371383353,0.587036425180698,0.5925694193219723,0.5966399758285018,0.5981128252891115,0.5890996119333529,0.5944965901805979,0.598649505356872,0.589132578186564,0.5926769537251808,0.5904707027681366,0.5950795462044781,0.5946125688996149,0.5941777837363541,0.5886455144598352,0.6026098135462596,0.5883557653801315,0.5857623453944372,0.5962701348596829,0.5948333398759758,0.5875409013562902,0.5917481303061716,0.5948608964197174,0.5890336255052914,0.5916209524988197,0.5899216477402034,0.594493159182766,0.5936462833499795,0.5964879817872354,0.5908023389038886,0.5921671858556815,0.5943202341957886,0.5918673621732737,0.5929297633090927,0.5976511657907783,0.5922858128442308,0.5957681381483303,0.5935056112308984,0.594764971082512,0.594299951409218,0.5919224688372101,0.5975661104784139,0.5837844245345299,0.5963739710040115,0.5952842911449677,0.5940679512395967,0.5863035862390445,0.5941095473084862,0.591631381321367,0.5974084436707738,0.5897367249855894,0.5958241102747565,0.5970950138745313,0.5985652761983525,0.5852409476883861,0.5932399921715593,0.5915908049726616,0.594180882486089,0.5909049701519266,0.5908093993790813,0.6038390763091888,0.59143715670642,0.5975636416594683,0.5856429457483254,0.5990772136347813,0.5901847800974177,0.5916825234650309,0.6015463821172767,0.59357393029869,0.5991307941807821,0.5969711952742446,0.5947272282728653,0.6001350748609001,0.587576512046365,0.5948480439639177,0.5821435708063616,0.5901026198056023,0.597419563761864,0.5922800252357457,0.5953017544660507,0.5945795889357496,0.5960833367296862,0.5971325907492,0.5949253311775045,0.5919219169962933,0.6024852379061784,0.5890854133149939,0.587414268510783,0.5907705546103543,0.5905764284287565,0.5922096676793024,0.5943833037905693,0.6006054517087263,0.5923814139681858,0.5928050131633993,0.5930647944274395,0.59779559973386,0.5913712059916313,0.5868310976818616,0.5882734357483433,0.59386822200515,0.5960190638977149,0.5855652998812059,0.597344018880001,0.5924763408450274,0.582102527622633,0.5949163067431574,0.591274025688148,0.5928687446933057,0.5921267548848239,0.5984218689040499,0.5986006341482557,0.5879349656767464,0.5930979831403723,0.5909738993968197,0.5954799378492713,0.5905270066449723,0.5921951137572008,0.5961207695619191,0.6040971374697456,0.5941212413821353,0.5917006440708404,0.590311953425034,0.5955344151423377,0.588186178144284,0.5978163087167186,0.590253205589665,0.5902017681616308,0.6047488074574359,0.5944917851874063,0.5951162694346588,0.5851038268661021,0.5856808409089401,0.586218393983594,0.5932724857405669,0.5954667699777958,0.5891784605569308,0.5919731456667714,0.5961660688422606,0.5920540472879423,0.5964688787802217,0.5923628351585515,0.5893658146088473,0.5901132558252544,0.5915184980861332,0.5928977678037443,0.5940995466471723,0.5914163078449975,0.5905775111846903,0.5849815339780615,0.5879427662059711,0.5919219076432187,0.5881735463778008,0.5959912633500662,0.5877458452817143,0.5934512790009497,0.5907035600142753,0.5963689748733524,0.5925175594123506,0.5851949807489212,0.5887515141167465,0.5954836476951005,0.5905629458901176,0.6011369674286443,0.5954557370911907,0.5985311124873091,0.592865085521393,0.5926242279352634,0.5936010127392232,0.5853747478359634,0.5975362000516007,0.5982910717370395,0.6035531612011314,0.5857525906560601,0.5885212169932611,0.5881046834087762,0.5952993360952421,0.5870470787838472,0.5985796597678402,0.5999918076275996,0.5806241967288797,0.5877743529472741,0.5891410281786467,0.5977144012004008,0.601703999427378,0.5908730890105641,0.5966737596102744,0.5972126974747908,0.5948024946127233,0.593062682193069,0.5887562095956362,0.5926735782356407,0.5949259850218677,0.5916048431748726,0.5905066439064933,0.5930464828467114,0.5920568873035164,0.5968178226132252,0.5962182375317512,0.6030031592679436,0.5905968027523603,0.5924343357631798,0.5954424635533615,0.5890697611678489,0.5893885484957497,0.5883787302824708,0.5905663333633665,0.5863117193601637,0.5930806202562059,0.5924521828975121,0.5940578958950014,0.58977444445196,0.5963204354983298,0.5929670323553213,0.5934190478356574,0.5846452235255875,0.5878298697732967,0.5930293189934871,0.5953897303363694,0.5950226832262411,0.5986674196908894,0.5875757979823566,0.5872822175517809,0.5854463653667442,0.5934129851994252,0.585065587951213,0.5907178143240145,0.5881066064745992,0.5826202509224857,0.5926607854300008,0.5933608922436755,0.5950362727445658,0.5890161995844102,0.5852304550057146,0.5954928300805103,0.5908170014882036,0.5830999753807015,0.5999793229529451,0.590576924219583,0.5897827743238017,0.5874536163919513,0.6009163071628455,0.6003796319793016,0.5941868904685867,0.5983073429117772,0.5937170196308799,0.5987532523641071,0.5915550439408516,0.6019392755051132,0.5954788359759706,0.5901322279454302,0.5964061791082836,0.598798444126972,0.5952435702208184,0.5969432566080178,0.5864006000528956,0.5883886396263721,0.5931903005547081,0.5909915516416914,0.591878174019205,0.595986002702891,0.5946542293004907,0.5965536871537944,0.5788459786836546,0.5871781850862152,0.5907012351916703,0.5941750522008304,0.5951562178589452,0.5853793668470353,0.5958832570296928,0.5855648731513721,0.5903612319490047,0.5923513408350061,0.5971274267813097,0.5922873957377908,0.593819312829817,0.599304450613417,0.5948356126906744,0.5886095063918337,0.595097373028694,0.5939841559103665,0.5938588827444928,0.5930215915947042,0.5955768251509937,0.5933274445735929,0.5977317356004026,0.5889475235498057,0.5984513695825865,0.5908041226194051,0.5927755734680298,0.5929874086931765,0.5984736407174845,0.5975333404800249,0.5889520204048639,0.5974427391605368,0.6008091183131037,0.5973818481608674,0.5968759272177029,0.5921686829847417,0.593337496222573,0.5908950989538077,0.5971769952335934,0.5995486481408442,0.5934667827823882,0.588568232673355,0.5949986353372105,0.5931352880114913,0.5965793326413719,0.5983212811611723,0.5952867790521098,0.5910358626287656,0.5972852918406265,0.5845183931616668,0.5966156911362733,0.5873339049405065,0.5997161351721283,0.5939181698429851,0.5915664433639671,0.5874748866329002,0.5929036007345608,0.5878924700518908,0.595746918278506,0.5927969746844803,0.6046781585403582,0.5863583403352794,0.5884735708717719,0.5892916185969616,0.586502764665215,0.5884591464500645,0.5863537697526118,0.5896977493554935,0.5917225641892051,0.5921264470076096,0.5930870881692643,0.5874831067769707,0.5987865436449368,0.588387033211749,0.5938106136098626,0.5939299479152224,0.5942225825160897,0.5983856244059367,0.6060098243093938,0.5978478876655907,0.5987909691735438,0.5878940321807459,0.5898224322840776,0.5929714432204052,0.5929714515410497,0.5956588420144722,0.5893743739810904,0.5936736446342024,0.5857530034201234,0.5872960442176459,0.6056425561011051,0.5927061552261169,0.5978383264645648,0.5942194969877489,0.5924056757748576,0.5848216435245969,0.589416124988802,0.5875714292890201,0.598214621112553,0.5902358876394329,0.5944019585155087,0.5909118842673297,0.5899748820688585,0.5880219095625773,0.5971924354403656,0.591631785642407,0.5910709822634533,0.596671454529497,0.6019365330645389,0.5896151350660406,0.5886548411519638,0.5946983454510067,0.5905971141628177,0.5992945367681943,0.5942062455522298,0.5956158131776467,0.5991647713689936,0.5944026834326407,0.5842452647955708,0.5903684361788927,0.5941789177637513,0.5902360650320803,0.6030864930976466,0.587330147513589,0.6052182668546756,0.5891992162150937,0.5985430192688775,0.5920882271437544,0.5895896226069259,0.5886358762442644,0.5850088358589867,0.6007368553690312,0.5937907404318301,0.6009989885633503,0.5978906187670227,0.5869926558308501,0.5939528366385294,0.5873196394341007,0.5934714255716553,0.5954224928277506,0.5917807935328978,0.5907120049297638,0.5912512309912813,0.5933830390683785,0.5868934956126521,0.5857477545431001,0.6022343203525056,0.5844993718611148,0.5892745894148291


==> PSCC_2022_code/results/sto_linepack_wt_var.csv <==
1.0,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371,0.6407140442272371
2.0,0.6713514061487957,0.6905228639118406,0.6748676159915541,0.6658846863610824,0.6619458667691359,0.640648593613445,0.676733731432049,0.685755352919165,0.6827353552715759,0.6707401822673618,0.673606488144384,0.6955099862636305,0.6579102658604892,0.6552830800480609,0.6478740951912262,0.6907459819106481,0.6699458428506878,0.6631341063150381,0.6387394058341378,0.6716761993492631,0.6886844778184029,0.6726670389913858,0.6710785354396823,0.7096180637768468,0.6868498886971436,0.6733274986530022,0.6727256053775482,0.6955688887459871,0.6417383587876878,0.6807512802834156,0.6594340232519591,0.6728158360158115,0.6908681816358978,0.667010336660366,0.6602377991847177,0.6695184364987442,0.6626547527553897,0.7016209554197853,0.6734792061512586,0.6554683019150104,0.666661296347404,0.6772775019618072,0.6821329442853595,0.679539445670879,0.6848586514050103,0.6604029337121619,0.6486673639575076,0.664311937954358,0.6519417060080541,0.6567430738726333,0.6578533244346207,0.6747586901556504,0.6692620356600277,0.660228809905715,0.6642744282090891,0.7016225170578305,0.6693168707627163,0.6809078895178367,0.6892192136673967,0.6544664200593502,0.6712224931729308,0.6915217651687657,0.668306558660932,0.6479823583538888,0.6632865672490813,0.6624289804665104,0.6393644803591075,0.6576567353845959,0.6514957777199764,0.6331854092916538,0.6801259780475266,0.676840265004187,0.6793021285499369,0.6472450201591213,0.6877567956596161,0.6694773612397112,0.6927795533434571,0.676483012314911,0.6725994677639714,0.6811871859039905,0.6822872029512385,0.6685374776329106,0.6609219135835039,0.6572642692418112,0.656893633116206,0.6621381247719849,0.6705080698145445,0.6850744909273805,0.6715317610569229,0.6686409481939106,0.6963673610089707,0.6596880179130182,0.6758401348531552,0.6662812796440943,0.7022042325215846,0.6959769871493181,0.6630609057471165,0.6482854964279887,0.6775071572495748,0.6480332222790903,0.6765044070800604,0.6762529401400216,0.6653046860552336,0.6592652598718911,0.6427895677226011,0.6783684910374749,0.6677593356717878,0.6661383493325931,0.6549821725587028,0.6469989613282598,0.6781239110073456,0.6670088970798529,0.6368383993225102,0.6562541918235234,0.6594881660408103,0.6474357158893673,0.6571608980447982,0.7026313064267596,0.6436617687386891,0.6777988215194254,0.6707708396368838,0.6872303634311868,0.688059479185717,0.6549550477587508,0.6280757068658614,0.6768082477105926,0.6847349928872996,0.6763270477377454,0.6683717260739165,0.6650981487156541,0.6671057826888181,0.6731771900514358,0.6842632827949079,0.6784986822071716,0.6428915920350935,0.6835786063034793,0.6718989268557395,0.6646146945718765,0.6655180632340427,0.6605665214514461,0.6584329834304886,0.6647321848843272,0.6652388173441547,0.6749610126375575,0.686151203107081,0.6720438030507421,0.6651896426576983,0.6851645189143689,0.6454876217817374,0.663259594600924,0.693702206501721,0.6530922999693283,0.6825747951079604,0.6586386602394105,0.6651525588214402,0.6527308133779635,0.650439598031275,0.6644557450632849,0.6517100178068767,0.6773584235026321,0.6397991021308732,0.6751655917600435,0.6926211708633738,0.663199591706106,0.6924463251466244,0.6866520859866291,0.6941048662184791,0.6772483752136486,0.6569405580148171,0.668523053454449,0.6410870065092903,0.6887931462043099,0.6455042764087024,0.7024460780457367,0.6816132973361052,0.6417943593872515,0.6592963441636147,0.687866019940509,0.6722457860925092,0.6565163827032513,0.6445552094288889,0.6622212624977499,0.6535679969882735,0.693311451171198,0.663507054023369,0.6378535322854757,0.6746093850914323,0.6610130429174751,0.6730035373582356,0.6566859396247052,0.7018956108135876,0.6626318669032691,0.6513302889755506,0.6606763047718875,0.625965386167377,0.6569177451636792,0.6840285279202666,0.6749632847019096,0.6924694880439832,0.6641919827539191,0.6714674910685579,0.6841728957302126,0.6860571647314905,0.6705751964956825,0.6650919668813869,0.6339078669291972,0.7025302125482212,0.6746935825169919,0.6837409983696806,0.6626428567840768,0.6650369468489233,0.6777793066593193,0.6671635204186189,0.6740661166881492,0.6903814884977648,0.6849182834067991,0.6863668579170469,0.6634125835413387,0.6787869270627901,0.6723888753773711,0.6627409489345091,0.664466371878076,0.6731854830021399,0.6757979165515929,0.6645095635034286,0.698189468697884,0.6804761153575666,0.6554817859765453,0.6799849598642335,0.6728050815288926,0.645374552675809,0.6676424096144905,0.6750993090792563,0.6878984192131422,0.6917617112597081,0.6777448992457712,0.6777579657755154,0.6628254322911402,0.6770338743476534,0.6748039603447443,0.6558679436571198,0.693925508246274,0.6718208699691116,0.6571325378150089,0.6962164891817144,0.6809793680004753,0.7039894578836681,0.6925393447027139,0.6936306951199839,0.7081890022749596,0.6650652454106708,0.654728982054062,0.6860643102487087,0.7156087211342211,0.6677969991340676,0.641678342912263,0.6491000396920733,0.6895781924167076,0.6805396797863227,0.6654517024445851,0.6426523124266065,0.6464853911611956,0.6701487051768567,0.6789701212556908,0.6779512488482976,0.6897535634299466,0.6574609982808417,0.6685596790222814,0.6696099524852791,0.6744766434135122,0.6857156704135494,0.6628208034960129,0.7116329018284896,0.6524782346351605,0.6998137423158952,0.6678142922583623,0.6551787796125063,0.6559791884714875,0.6837120580282217,0.6804808047787684,0.6946822899920624,0.6612715337559099,0.6729064185308001,0.6732214182782976,0.6699714945902974,0.6881906008553635,0.6558018900771609,0.6661775591341222,0.6866995314563444,0.6510245205323116,0.6952743556961894,0.6833860346356954,0.6721803783183752,0.666294520657194,0.6825752184321177,0.6659751512464025,0.6892754590334531,0.659078312972775,0.6501635375107208,0.63502699921465,0.6633293948582928,0.6620026760659077,0.6764993209910041,0.6944224637320889,0.6872445133059678,0.6822324013363148,0.6743716453348758,0.671995409105679,0.6727008431966656,0.6678880244351953,0.7025277886299736,0.69169695917893,0.6681678455381659,0.646674500223441,0.6549357264428813,0.6959389971555009,0.6595364182221538,0.6858799436570497,0.6845563882119985,0.6778683295744138,0.7003376521954334,0.6637815669220875,0.6624374383822753,0.6603457386810931,0.6798648256730561,0.6545715950691695,0.6606824975393487,0.6765344922020359,0.6991706080540797,0.6892125688917343,0.6946156584963575,0.6643489654523029,0.6488514024195328,0.6680171922903133,0.6755976248537976,0.6612565282226719,0.6575372106341534,0.686941796371372,0.6592796333556449,0.6695580020439326,0.6608107383882349,0.6979780009607777,0.6533917997992389,0.6930229933802746,0.6767635446199726,0.6461740295482722,0.6564228874182803,0.65223333787196,0.6737576317330666,0.6809213394926757,0.6898910448803477,0.6846093373348745,0.6487009732808086,0.6550976651344484,0.6606538092102581,0.6489924356271444,0.6862145836227352,0.6873586828587687,0.6494975609242558,0.6615928018103978,0.6547154684113748,0.6802359711998697,0.6794530978591488,0.6640543317730797,0.7034332295399245,0.6684388642785462,0.6572175841690918,0.6879890569791166,0.6696927901141576,0.6576633328194814,0.6808359347419346,0.6570624973673526,0.6844100685099157,0.6575275222959305,0.6678328164361507,0.675825494892603,0.6631635106336371,0.7156152564901085,0.6921633592817128,0.6443360743329982,0.6635012239480423,0.6720930692734447,0.6679985955326057,0.7015249440117558,0.6481573946315491,0.7025392251404416,0.6808867431422028,0.7077803475386234,0.6683332363437526,0.697666652944655,0.6772800311592517,0.6827216158784809,0.6732976992770595,0.6514959308474436,0.7008963028405436,0.6604210267754465,0.6571970276459257,0.6897442475644777,0.6841170300121142,0.7005439010770876,0.6479466476814685,0.6942280572429745,0.6588023524805151,0.7058484423543293,0.6587133709796712,0.6824495767882165,0.6797652784844458,0.6759658733092156,0.682052166036808,0.6843988732524549,0.6491748936845023,0.6390988810753846,0.6721253250774141,0.6629239432333189,0.6965859477830242,0.6749674947950587,0.6380527797563571,0.6911923637065286,0.6420608956876604,0.6646684044202507,0.6979109587539699,0.6601705402559793,0.6590790146798616,0.6807177722836865,0.6874510529986584,0.6509041443397516,0.6808138206804936,0.6657551367299426,0.701879817643648,0.6831543623118267,0.6644412900006361,0.6877029389458328,0.6683781536110373,0.6855729354010018,0.6510362898811375,0.6801081097812349,0.6757243712265082,0.6285535497173291,0.6550522635794852,0.6817285627540709,0.6872404025206889,0.6664426702209715,0.6585619775287694,0.6780167025948045,0.6711197302668593,0.6673877277885663,0.6521223248622258,0.6845395320847789,0.672074698692404,0.6943368617190607,0.6598546517824778,0.6881181888207368,0.6643648232418687,0.6817387507808315,0.6681438529556467,0.6616118158107501,0.6516547039388422,0.6538283660622762,0.6736763203340395,0.6734932142772055,0.6788076532213927,0.6596714730825953,0.6694697040310958,0.6775399476678694,0.6991701416572533,0.6922502740287652,0.6557022105246156,0.6708612499528571,0.6758535894067449,0.6529554887174449,0.6669358962447799,0.6916320630011288,0.6818232650513573,0.6677793946625113,0.6859205024475112,0.6500737395526613,0.6828884151509766,0.6875216161843034,0.6719260596094706,0.653336076180278,0.63269013571971,0.6816455973100048,0.6464279163910119,0.6571117596307036,0.685264643929068,0.6767494772289064,0.6711313144480086,0.660514804967492,0.6651527024036679,0.6895060538722367,0.6811668934748829,0.6594868450015273,0.6912363710038866,0.6602416394341525,0.6801961828652227,0.6844866375821387,0.6621289543847887,0.6732042707788135,0.6909680517942505,0.6590458595478847,0.6684773113656969,0.678423854328168,0.6724824205298328,0.6569160369861815,0.6708690560268198,0.6526393460920943,0.6472431816600251,0.6567234126508105,0.6597470926334035,0.6954738760159385,0.6779006356797116,0.6772664452232089,0.6492352844410524,0.6763770523227296,0.684981268747443,0.6677796097552585,0.6538647082181545,0.6614504810219985,0.6716378700760907,0.6588191057929258,0.677714167438949,0.6734549756995823,0.6813682310905577,0.6677963887133427,0.6496953196795157,0.6808946459178377,0.7142890352391948,0.6905270215705147,0.6639773675799326,0.6704206663322472,0.6584430099311408,0.6820388858019,0.7061909805392509,0.6750179351606341,0.6671990627209438,0.6989002119874652,0.6887851041921893,0.6985803271176361,0.6613143682419464,0.701071732969228,0.6836042442593787,0.6557681598244821,0.6715927524698831,0.6688473359579592,0.6639045548782699,0.6370928476946284,0.656047979103373,0.6750240674499342,0.6727400677622696,0.6691263565084362,0.6668203551187811,0.691700709201683,0.6654379380579836,0.6523000416153265,0.6864858864458135,0.6583362134825372,0.6962761306957148,0.6689036315830496,0.6922327812982734,0.6762375490247692,0.7046606521347653,0.6681702012574138,0.6770379907377081,0.6854341519925102,0.6390573808694284,0.6843619355313773,0.7053474884682657,0.6753845448643606,0.6620545357119446,0.6854207497961905,0.6453402275046065,0.6393723761462462,0.6602301195068353,0.6630834584033228,0.6622835797610299,0.6760878945205081,0.6790922308293553,0.7002407148718562,0.6646388341622123,0.6523507916012925,0.6617481324497482,0.684777509312692,0.6613626590166486,0.6641161012266961,0.6630254582258235,0.6659678186806436,0.660920631658405,0.6664360958542576,0.6432441159094494,0.6990176531103172,0.6779783099868537,0.6843730076661756,0.6912772347581727,0.6408380309658351,0.6761047726278726,0.6855583189164934,0.6813875343886631,0.6799741068338082,0.6714772116064914,0.6769629212281052,0.6874910354824028,0.6872029494489388,0.6488559810954547,0.6763949913922762,0.6823569653382862,0.646286954870545,0.6658379267777013,0.6762857683953295,0.6829161075150255,0.6783182341616814,0.6471392195575479,0.6827388160868383,0.6740431196645628,0.6601566162563457,0.6398380545936284,0.680555817969377,0.7010973907989239,0.6843322984862495,0.6547659041088211,0.6909932274186679,0.6658186442561339,0.6661683524188055,0.6765300388295259,0.6782964855281609,0.6644059594837134,0.6899338386279513,0.6730019798092899,0.6901883169050856,0.6650012922541254,0.679773433420581,0.677551332547295,0.665957135715599,0.678007613265149,0.6712457467866285,0.6693814265623941,0.6695262052789829,0.6564092263112926,0.6562800163497882,0.6747235797252393,0.698399750908022,0.6785549341901137,0.6928126181835107,0.7112697736944164,0.6786019749251883,0.6811371487514494,0.6471111886952844,0.6941221009180523,0.6599442619802777,0.6429893630618188,0.6609920527812158,0.6661862062947614,0.6853755314249251,0.6848426957605785,0.6620513774296676,0.6865616233382199,0.6727886396988848,0.6739483053866749,0.6745677618570725,0.7030437505702252,0.6772549055495753,0.6975355076895225,0.6739651799703774,0.6717122184643798,0.6702509541921894,0.6778389894280523,0.6689072431937257,0.6809574361850711,0.6732193501691566,0.6711636944621233,0.6699751938216443,0.6766512513195955,0.6909899808332793,0.6789365771510968,0.6645058373497874,0.6721559052064573,0.675317580997066,0.6622579478996637,0.6716791982216013,0.6584527413310571,0.6547725610815809,0.6545236590318169,0.6886745634872481,0.6518778968390608,0.6720144631474947,0.6892467638716062,0.6768562598842709,0.685709481944254,0.6570044747015007,0.6659610450916303,0.6825932077111051,0.666790540647757,0.6714574329525702,0.6510178725636014,0.6725654244641599,0.6566253910082274,0.6779864201767518,0.6787465717605263,0.6684851216911484,0.6526182286019113,0.6599353948922562,0.6559898360675729,0.6787664409889482,0.6805719007739016,0.6799993022793129,0.6551527233083386,0.6540879621673094,0.6735166429210213,0.6890636836944798,0.6677436355759913,0.6857578427766721,0.6661890029143247,0.6472521489404927,0.6723629118517581,0.6753403317643718,0.6577812375125894,0.670948211839052,0.6738198628019876,0.6571912564354715,0.6716227637664416,0.6697831451288102,0.6807743976169932,0.6784005775080262,0.670466010119972,0.6678786977383263,0.6604758427139242,0.6732838876524583,0.658590162289369,0.6655524574220347,0.6770921809496032,0.6474445421944859,0.6768460547577085,0.6845105888315908,0.6640417512122638,0.673238438205804,0.6731380169904804,0.6637463601445418,0.6857619629935688,0.7066156221144646,0.7033622456608151,0.6992583420774431,0.6613449249668993,0.7106691564727934,0.6781557400997662,0.693415327440672,0.6552317064567987,0.6695124197036141,0.6774408967380638,0.6720029657121086,0.6717885133748617,0.6439968565374148,0.6500286183932964,0.6505232043952549,0.6676490050473669,0.6699644800920928,0.6680203472247683,0.6914590046259375,0.6727276997926571,0.7110374789909039,0.6715937216203792,0.660846202927765,0.6857509115341817,0.6562216361665417,0.6802071474650602,0.6656534329796306,0.6868140381733508,0.6678974469159958,0.6734149948641502,0.6775497598435881,0.6923318858857029,0.679902760992828,0.6633098062251365,0.6970182719822275,0.6595201002306988,0.6769310625021545,0.6859890403538618,0.6568749253325894,0.6592734984960515,0.6703623343110535,0.6705591676324283,0.6487033614286892,0.6515176492979589,0.6612720093084942,0.6484262548365405,0.6783157546877046,0.6600091269547859,0.6919120026111746,0.6501142448099789,0.6781180825109895,0.6644433672469796,0.6565418001759498,0.6959196626775926,0.6824383309717856,0.6647512879821166,0.6865976737231989,0.6989594143015608,0.683683173434485,0.6761781471807123,0.6913931973594309,0.668129511265632,0.6532092280734965,0.6602948529876242,0.6655892709703547,0.6529206780542772,0.6473345060185883,0.6425063514234779,0.6463427616977574,0.6793193455413428,0.6807469428758309,0.6530891079584445,0.6762589723130771,0.6582370834731261,0.6607515643192998,0.6685741050759746,0.6683349455420681,0.6382403801751184,0.6605786488779918,0.6733709855613839,0.6770154301265024,0.6712192067046268,0.6585299217251136,0.6695057251120794,0.6609624776240192,0.6823085579581187,0.6968845155137895,0.6317324178585684,0.6918599931664702,0.6881104763880312,0.6667941131920229,0.6554385716512031,0.6843192255097053,0.6754334379922029,0.693438138209123,0.6657417075371421,0.6793597621842302,0.7009916257855127,0.6655958462377313,0.6724315104654779,0.6200818582965235,0.6868849290695072,0.6470399939836047,0.6419943764864028,0.666424626152927,0.7146163784078255,0.6779445613546649,0.694282136563709,0.6795168646284059,0.6886850901236181,0.6731528513645848,0.6400185979635384,0.6507930589505239,0.6953786730589765,0.6337833787523703,0.6928199583976693,0.6711242873321717,0.6608536346659363,0.6627786062390574,0.6574905476381304,0.7064273410776576,0.6616264596521344,0.6845355832045701,0.6945860426820885,0.6988566695547263,0.6892755862931922,0.6455336378789497,0.6476407597505639,0.678251484199316,0.6470267596252152,0.6881646519722333,0.69100605523591,0.6586678724527743,0.6593437825879972,0.6803782379826133,0.6468062865967398,0.6509167430125672,0.7110473690334989,0.6654173581859998,0.6309370607315349,0.6604580486104029,0.68421632137293,0.6704287105811132,0.6742849307320077,0.7095145758059527,0.668210221787353,0.6743146790867913,0.6711431123224797,0.6709345365442569,0.6813264622912042,0.6734475140271327,0.6660311251412206,0.6624210663629406,0.672057325783682,0.6288952970994556,0.6640437420111538,0.6854206548190392,0.6723111618393622,0.6842870610540224,0.650121672826239,0.6839283124948509,0.6849282979496704,0.6501590330867746,0.6661700009593136,0.7230171295306326,0.6956199607185996,0.6650014115395788,0.6577626283024964,0.6368449775329319,0.6686581911708568,0.6763848930571674,0.6957268140978994,0.6587023737962144,0.6632763759308118,0.6584686743264261,0.6784993681875191,0.6442767169366567,0.6691036796661435,0.6478892156189371,0.6726762295980346,0.6833533112484014,0.680027786257908,0.6860366987835126,0.6549786036933483,0.6624864550466766,0.6973868046309152,0.6818936594903019,0.6632285034938395,0.648156005841007,0.679757828739393,0.7001188026074365,0.6912892882045011,0.6520051894384202,0.6499613674452152,0.653502957527338,0.6580400355801597,0.6837084201654156,0.6984539152770944,0.6634526349670714,0.6986028813078481,0.6830504203870762,0.6785034885980511,0.6694376549545819,0.6609392752221019,0.682299640988951,0.6691999495038757,0.6871617790568693,0.6468824230070789,0.6699288207653176,0.6817021791623399,0.6697144108920575,0.6685649300410841,0.6716399347715669,0.6540916468546643,0.6663514199473598,0.6925031641927311,0.7214697722136718,0.6632638803743355,0.6733390025255881,0.6760439778075845,0.6896954948299652,0.6415018042735902,0.6605956979627653,0.6540291903034723,0.6705906131173407,0.6664531478008255,0.6832279778103534,0.677598763938852,0.6336931223275422,0.669817624306199,0.653516574213379,0.6790331697780767,0.6640411730073259,0.7070832613252498,0.6817432179057977,0.7036809858452416,0.65254150956222,0.6968701158390525,0.6405413773090093,0.6588889470548859,0.6829974554438949,0.6726036117706641,0.6612151046076258,0.7067555039613032,0.6735968678192371,0.6746360258224027,0.6727706076074457,0.7062546494834647,0.6742282552586856,0.6809925154617481,0.6617755236238014,0.6425607167498412,0.6502180032248481,0.6981273817948499,0.6363497955070722,0.6739160847463425,0.6853523645723388,0.6647918605560631,0.698281760920897,0.7011504940513648,0.7000490000206193,0.6635055196435765,0.6468550293008015,0.6731266042775836
3.0,0.6914968009379276,0.7048821034982117,0.6991071612915757,0.6883047498643057,0.6876137962470255,0.677419653140459,0.6914184526705784,0.7028351749549501,0.7059783838562383,0.6891802039803366,0.6915056995027701,0.7064052750372092,0.6901951122349181,0.680521695234682,0.6776000930444006,0.7009611468156827,0.6871278758058048,0.6875734306174327,0.6709057061026941,0.6883075525171433,0.6967096877951844,0.6968210527922943,0.6924337892851468,0.7117527972767181,0.6974856287346696,0.6973657458137358,0.687358972075754,0.6999232549253427,0.6784937739417485,0.6918494642806329,0.6866255167273474,0.6921607501929062,0.6996185481302332,0.6857763440578751,0.6855091858898984,0.6899163636227673,0.6855568738972293,0.7073817341111732,0.6948048083728735,0.6843580545098066,0.6841822068221239,0.6975213641438262,0.6924634437452326,0.6937173377122,0.6988042617781107,0.6832733290396166,0.6815757793165864,0.6815793138535651,0.6789605956684727,0.6869978396077014,0.6806210324609556,0.6941313804077729,0.6869614402266846,0.6853566613822181,0.6890059088157007,0.7100447579616801,0.6856616651124389,0.6983649902208903,0.6993048236607237,0.6780652873773225,0.6920048535330614,0.7040983810016423,0.6876031533564221,0.6762323311043805,0.6848004520344864,0.6882280331620296,0.674331016872394,0.6886549124580772,0.6766328208583368,0.667822770465904,0.6962506011792501,0.6993382739285782,0.6961765994573063,0.6812627007100182,0.7012488696430943,0.6946292580194801,0.7020805745042193,0.6923575495008734,0.6939149432929581,0.7016321803207076,0.696813426692853,0.6850422889028182,0.682690105891022,0.6811824327480684,0.6777783273897723,0.6861132339399997,0.694112399109222,0.6978116253295132,0.6893303698409156,0.69220779909003,0.703941530101491,0.687834002398381,0.6928109986321448,0.6866546058230427,0.707157840781991,0.708114698252331,0.6836153314346072,0.6787669550931225,0.6943809641494059,0.6771569645552301,0.694821265000364,0.688777646081599,0.6868082700754958,0.6875550280943509,0.6697208486263346,0.6975832034062374,0.6920174308622284,0.6875962137263988,0.6836038240065428,0.671054362262857,0.692114222178202,0.6874957277023661,0.6654448972470363,0.6846661257159885,0.6815780674515118,0.6763850995815882,0.6790577562363852,0.7079785945962277,0.6758013782226553,0.7004372602592938,0.689380503409741,0.7026426689052352,0.6973829546806711,0.6812125295061591,0.6670584852164069,0.6886027999643175,0.7026582344111149,0.6951242295428051,0.6908409535918033,0.6856169368662582,0.6853792060952995,0.6957815781941666,0.6921479131439794,0.6936316554335719,0.6747669741339911,0.7031798064184147,0.6891228487016885,0.6884817510339019,0.6821043037301452,0.6848433439428742,0.6848605106846694,0.6889099734748805,0.6878378047064522,0.6937060431264371,0.7013224271912948,0.6963718791193769,0.6893911973046785,0.6984351909659741,0.6755182147903673,0.69149520489855,0.7110114689178119,0.6800478580533101,0.6950147821171174,0.6801300331575693,0.6869028580337563,0.6850044186564005,0.6755512703168065,0.6918022800533731,0.6796260998063883,0.6940430236728972,0.6754734358817939,0.6913213464898804,0.7013924480329033,0.6878985469991566,0.7051427984491287,0.7011653397988517,0.705664519694809,0.6951355491448037,0.6894344889680745,0.6895900416948876,0.6787448439921699,0.693332500396981,0.6778666192884626,0.7073573755257507,0.6950220730337424,0.6744662184205664,0.6845008626822395,0.6983909775132738,0.6949262893615802,0.6857163999463086,0.6747565499583276,0.6843527910377334,0.6785989622842132,0.7060109195976058,0.6883356510661777,0.6750248007555143,0.6926162316975665,0.6855488667058808,0.6918240254355198,0.6803862589387953,0.7058551213956514,0.681135700453826,0.6802120905270469,0.6874933950535913,0.6637290113668706,0.6868922383170609,0.6971240924762863,0.6967423499484153,0.7004512881108076,0.6837784434163293,0.694181792590041,0.6961681132895357,0.6978617709909126,0.6903111764312811,0.686181385099473,0.6701024567651602,0.7101820052520665,0.6961870083218302,0.6976623236652063,0.6855967506385637,0.6856448599861156,0.6989253804928709,0.6889108924300622,0.6948038541356291,0.7029633343531935,0.6982460801972065,0.6973135655126338,0.6835444167757305,0.695150727954205,0.6904882751327134,0.6842110784931233,0.6891493033998619,0.6883532866142362,0.6907417032320169,0.6853256729694559,0.7061678933860759,0.699888539024092,0.6864664266908943,0.6965310273048925,0.693534320610582,0.6767326668113058,0.6942186555788082,0.6884741496763122,0.7035266355960926,0.7070759958514694,0.6955504472000648,0.69351629180486,0.6874194860958208,0.6926888044269606,0.6957835550076746,0.6846376114041794,0.7031760446397918,0.6929704178835149,0.6888784174292281,0.7072166433388187,0.6947171537592448,0.7148188168686671,0.7025367242362319,0.7053186723807062,0.7104987997564999,0.6877617017397726,0.6776077404893579,0.6985526942132552,0.7120485088139946,0.6906316960671871,0.6793216717570886,0.6768078293245647,0.7027075613759768,0.6930357235058942,0.6910935657067315,0.6788310470396918,0.6715213049418434,0.688847305840585,0.6953745071951956,0.695122458442902,0.7015016390513213,0.6861729808414615,0.6852768950399373,0.6889343045461825,0.6959938282840278,0.7005592601084474,0.6907385672834442,0.7142286617271117,0.6811156005942322,0.7102368297147783,0.6926771765446093,0.6820146910375536,0.688069587455597,0.698008205986098,0.6971987166889637,0.7062657702793459,0.6844590134770578,0.6928993213969583,0.689925680349836,0.6851853705893728,0.7031441399759228,0.6815116970080811,0.6831044145223225,0.7012524933958452,0.6809907784114155,0.7084458188494851,0.6996139765507817,0.6886548708165848,0.6894513127237314,0.6970580743984213,0.6914887876025875,0.7019157749132309,0.6864802978691656,0.6760081049500084,0.6713561973531006,0.688688349878246,0.6864783133036986,0.6962933516207497,0.7062268147144192,0.6967672491380629,0.7016871654503372,0.6934505459984863,0.6924315921247731,0.6984186147924509,0.6944878777373151,0.7126272466823291,0.7022235409004789,0.6926557525867328,0.6770149737048432,0.6821099578576941,0.7066898859017656,0.6785449568799765,0.7005061238496525,0.7027925339438165,0.69480178593498,0.7075542207790511,0.6875884075129131,0.6847052149448328,0.6821478592466059,0.6986396500890176,0.6769873565351568,0.683230929394201,0.6959173364964315,0.7063013897613458,0.6966547333557083,0.7057066236043135,0.6861141713829692,0.679008482013888,0.6856310852577227,0.6960151449399091,0.6858311157489678,0.6859590666153907,0.7010476098874271,0.6832182905247882,0.6903528484623844,0.6841718882792779,0.7025090266379274,0.6788622008323038,0.7067541613633721,0.6975286038260458,0.6786019721809076,0.6809185054897023,0.6828189670506304,0.699851184366021,0.6984046897128903,0.7031872561124602,0.6953182363389189,0.6780990415560555,0.6830460391665703,0.6836872773035665,0.6838619766954205,0.7044985226416147,0.6994674309335851,0.6824337476177059,0.688741179531518,0.6773573715585417,0.6957058105172333,0.6950465348066093,0.689815011898028,0.712026388755123,0.6896382681921828,0.6840367614291915,0.7003946143932738,0.6911534165856936,0.6825537641808119,0.6935463213908445,0.6848194914137125,0.6961982240756573,0.6822415180983243,0.6879199357103216,0.6929239145605934,0.6859857761044001,0.7160957385771823,0.6997228423742559,0.6786048476590032,0.6897862839123287,0.688001351923078,0.6972913366197012,0.7093447300055925,0.6790087853177511,0.7062323513969921,0.6973870054820315,0.7097811302744201,0.690514171178652,0.7072014945075173,0.6925481078084097,0.69648726261487,0.6942169550275422,0.6824279467030218,0.7020375631059448,0.6834512499575625,0.67915001772959,0.6993841075418945,0.6979385658935323,0.7059310946276436,0.6812555840810955,0.7001838681018008,0.6813453209153595,0.7121065600369043,0.6828885804988213,0.6923756919185342,0.6928455839979522,0.6982513061298677,0.6992313919190626,0.7013238802143948,0.6788793601708415,0.6753316201630118,0.6896887524307915,0.6831400719224086,0.7079591145048836,0.6927234735841324,0.6734500524701873,0.703963914428169,0.6729761251191612,0.6837655767468925,0.7114057567087606,0.6882947888093632,0.6834940392218837,0.6973100896692519,0.7037654008959279,0.6769921968789923,0.6941557725140128,0.6885366526519372,0.7041203793912504,0.6979271128752106,0.6842742762200944,0.6996592209173326,0.68583543215692,0.7011163812924124,0.6838836684011921,0.6902971031025338,0.6944301730915287,0.6668028112267247,0.6827510916076933,0.7000111351700723,0.7016869086365789,0.6873315805098499,0.6792342628792883,0.6956744183446404,0.6896607774245749,0.6877220268926857,0.6775371573988588,0.6996923885341114,0.6905775492412723,0.7034293936554499,0.6782228091658505,0.7064367335946272,0.6863060869997093,0.6973311970914053,0.6864480254459456,0.6893089254811879,0.6835237773169861,0.6796892836744938,0.6963811569311347,0.7001267097293425,0.6962816809262543,0.6869592993192905,0.6898889392389607,0.6922448444740347,0.7013647894541263,0.7033860048602706,0.682103132431349,0.6894899327435726,0.6964186539522532,0.6795070219346958,0.6890907446670873,0.7054062956589944,0.6951624071241801,0.6865821587454134,0.7043711018703114,0.681266980130012,0.6960811666835268,0.7027286504402717,0.6885601225254788,0.6795595218929621,0.669443896525338,0.6946030189329878,0.6778064126043556,0.6814467015649247,0.6975143954120983,0.6927086557040284,0.6968361645982786,0.6809982456710093,0.6853973881587071,0.700746481630953,0.6951529439321232,0.6838476409492322,0.6967238669191089,0.687498276978069,0.7022048461885254,0.6946916201235973,0.6868964610691123,0.6984464913950843,0.7020389642510203,0.6856694056915518,0.6869182856840805,0.7001043678222734,0.6951876278606076,0.6820224406369427,0.6913075581117245,0.6816968578351333,0.6830916484226737,0.6843404101986286,0.6881753541614499,0.7042838544663331,0.7007191654769183,0.694483452678513,0.6832540809363847,0.6911559046810385,0.7035688612997505,0.6885936131590593,0.6826322163887166,0.6870688097189752,0.693338175472807,0.6875285856168745,0.6969029622927306,0.6934515083969363,0.6985113643649804,0.6955545178088253,0.6789434614475148,0.7019112402674391,0.7165627715802881,0.7054251089213394,0.6847228164149137,0.6945974652368164,0.6854316749189048,0.6983137989861709,0.7076726719790261,0.6920618134274276,0.6868549461123042,0.7049304122436703,0.6989494448865143,0.7029490387138003,0.6876954902518246,0.7008591765767642,0.7030607168095061,0.6777682479916671,0.6957535320541186,0.6914581851711668,0.6864154017421249,0.6718786363166421,0.6814252956311102,0.6943327950646183,0.6903387545955352,0.6925059994985399,0.6876657878490563,0.6972548711023334,0.6907707984647298,0.68328721672649,0.6995846163274442,0.6838539965252255,0.7037248952760046,0.6879748460198547,0.7056687925744398,0.6979388555949927,0.7070219082607702,0.6882225876403593,0.6902457153313645,0.7022009554621944,0.6774074025646347,0.7029235334022103,0.7091011990805689,0.6932129725947689,0.6866956404716462,0.700351300513587,0.6760109447521638,0.6692915235405098,0.6868050028258341,0.6849247783202419,0.6873074201423197,0.6937791535348774,0.696946068854562,0.7078807801716047,0.6868049770996446,0.6740085802881531,0.6818473084738407,0.69548301884119,0.6841723057100093,0.6869610833422851,0.6839843082163763,0.6916660375374848,0.6901580501225031,0.6833874741014582,0.6792837003115528,0.7064627584419849,0.7013939094079978,0.6984598245634855,0.6974059238607567,0.6729132856427997,0.6908999616433725,0.6963458465408571,0.6948983289199921,0.6991123016450599,0.6928727321101363,0.6965681736338883,0.7024274214793729,0.7010241679442197,0.6803489847289051,0.6932840701682426,0.6914314484111811,0.6831913486518338,0.6910759109340324,0.6917451348718797,0.694782700168042,0.6980688750389383,0.6785530183382255,0.6967219880241087,0.6938211943725273,0.6881906864736625,0.6723147362347506,0.6979854882052648,0.7066451661664664,0.696904914544995,0.6824735044457013,0.697431949781935,0.686811748852146,0.6883453634040797,0.6940513223092399,0.6930958436854107,0.6899837355416326,0.7004467236401934,0.6935231310981664,0.6982175952460882,0.6893986326894391,0.6939707931256057,0.6940805078300499,0.6924621072021094,0.6900714070942143,0.6955392954077013,0.6862712823356998,0.6924744917020184,0.682853464833133,0.684299153849317,0.6915898014906982,0.710702690985018,0.6945199041315245,0.7039484191457435,0.7082298601561143,0.6972275854457024,0.6984374240404393,0.6805184446456437,0.7035318895954332,0.6857668751995479,0.6758591312449257,0.682129215020796,0.6896143440236295,0.6984637295137889,0.6978898976196897,0.6856953403284926,0.6997227915549359,0.6895839627467311,0.6895903296795185,0.6904916709388365,0.7093744635269064,0.6968968005239777,0.7047025246075423,0.6887668977424608,0.696868001251177,0.6875361147356835,0.7005867548616396,0.6933539443815002,0.6938783359070119,0.6957022918050279,0.6944132203238099,0.6884055271578259,0.6890068531571197,0.7000833991272345,0.695186787245131,0.6876418023293781,0.6891819784335035,0.695779667241921,0.6875266572189699,0.6905823712725744,0.6857661664493176,0.682427983636088,0.6840355534983676,0.7021101130971312,0.6800309239843517,0.6922165492459916,0.7013254571149771,0.689100633118099,0.7004927737366251,0.6834097268768254,0.6916091590765526,0.6957481014521751,0.6907354582909451,0.6906397427900133,0.6786175673736565,0.6930091410515495,0.6891377674456646,0.6932493286129884,0.6983884697856875,0.6887943043566678,0.6856645178663339,0.6817405220052511,0.6825887653266451,0.6985347894950793,0.6959687753337521,0.6956042033144414,0.6815030276527633,0.6815954209738272,0.6933954385069035,0.6980517962535661,0.6827454544683114,0.7004998596086172,0.6872999031365291,0.6826389160577684,0.6878059124291118,0.6941354050693702,0.679424558311118,0.6912316433801208,0.6942159266104985,0.6796787336349916,0.6906350243335483,0.6887101129168548,0.69820934742988,0.6967100292604008,0.6942251202596063,0.6868534488185154,0.6790939285558625,0.6954117646860486,0.6844130489410268,0.6886125495826161,0.6944185337073279,0.6758792304845079,0.6962808958550283,0.7026909994215852,0.692610496493888,0.6935405599144503,0.6926899650671273,0.6879103993096141,0.7006431563078864,0.7111050915328064,0.7118265453966623,0.7076271173997242,0.6876387869000075,0.7134535489206073,0.6946828454238901,0.7042051651869313,0.6814926443958386,0.6919656422413407,0.6944961284902123,0.691954781694391,0.6972469799093437,0.6768393173287636,0.6762254329985137,0.6794356228683599,0.6877726617857534,0.6897866564952542,0.6866324844971264,0.7018310244001481,0.6914951899254508,0.7148527478875196,0.694574657716586,0.6879120667986981,0.6923732621534278,0.6780309484918929,0.6997591871650148,0.6887025019931698,0.6993081805379683,0.6881111877105944,0.6953018263567583,0.6913367545282612,0.6980342637923479,0.7004621643241897,0.6901944802698443,0.7058062007585179,0.6860659801829546,0.6924677975565156,0.6991140105321391,0.6827225944822407,0.6848878764272058,0.6927871909228053,0.686415861471115,0.6807197252915099,0.6812956337944424,0.6815537372008684,0.6801978498053451,0.6960818617398061,0.68634134432586,0.7019706071754928,0.6786171178730777,0.6909154632247339,0.683631876560329,0.6862528013574634,0.7056548451022758,0.6973614484939312,0.6910166174079375,0.7013873852099705,0.7056392316552835,0.6943592382558036,0.6931419500190603,0.7041993552275143,0.6906268911175746,0.6821518237958142,0.6902340165155323,0.6869814627017692,0.6826183578091868,0.6747200604051166,0.6749614182495913,0.6801426147524142,0.693794096319848,0.6978531651656269,0.6784734822993437,0.6928041509833093,0.6839701483430493,0.6848950394260456,0.6941613237569076,0.6892221592366609,0.6764050144124522,0.685549831841866,0.6936312585622505,0.6980516314807462,0.6900121458176982,0.6853514487809352,0.6921257485180506,0.6861775691645563,0.7029802386305278,0.7051926115451354,0.6723023203899624,0.7043198414701024,0.6984390447174971,0.6879640714306421,0.6860485221562542,0.7014559995051399,0.6911322843761616,0.696282060931807,0.69039546376856,0.6932053533570558,0.7099988617902807,0.6851660398580397,0.6945706952066032,0.6594178646404866,0.6986873996895322,0.678022744138083,0.6775787436422128,0.6871889876998168,0.7129225910382431,0.6926385174953839,0.7038210830994992,0.6953377891285333,0.6999022728595639,0.6974256956229887,0.671255881608034,0.6799738175069744,0.7021872648247379,0.6715794814709456,0.7091794147414372,0.6911875707219769,0.6864880135544317,0.6853729115072527,0.6857229127531804,0.7112133205717294,0.6850028599100455,0.7047235572387797,0.7049467492230093,0.7052874025227988,0.6985827563478342,0.6802365016266433,0.6773787716316113,0.692727362005307,0.6776387384455704,0.7041715921379207,0.7015952525621244,0.6858761145652291,0.6858285307339681,0.7006186558360052,0.6794398368553639,0.6798475267495022,0.708374627066289,0.6850456965737851,0.6646098509573224,0.6858043318706155,0.6961592669543581,0.6872864961577257,0.6885922748710273,0.7115588713404399,0.6843087622399807,0.6921113452275018,0.6896761371170868,0.692773141031627,0.6957885202694563,0.6931473432891408,0.6897522879606015,0.6862595853244197,0.6924570150514241,0.6682844299526386,0.6886137940277819,0.7029799694508109,0.694401998441297,0.6992776728749984,0.674868293435285,0.700067219979986,0.6970689899568303,0.6804226100175826,0.6904711497720554,0.7199536799902263,0.7009365263229609,0.6927327514364902,0.6809001205533064,0.6719087613296696,0.69092129801917,0.6942786922864898,0.7064242588507563,0.6865783261181319,0.6883590819533627,0.6862565855536001,0.6890384872133193,0.6801857174547662,0.6935303631587518,0.682580253157171,0.6949660256682758,0.7000361903931753,0.7007587040165135,0.7019841869609549,0.6851143342026778,0.6834940048171072,0.7060274614628425,0.7016497641445626,0.6843540738347315,0.6779916059428212,0.6970463434261325,0.7051919003328835,0.7008289731342124,0.6804416730249002,0.6728160824231157,0.6803737399681979,0.680969761438479,0.7002562964141161,0.7048347234963411,0.6867261981701406,0.7095058905479836,0.6981545972774746,0.6956431402416277,0.6916215142503047,0.6888319847248789,0.7025953678224919,0.6867516806406174,0.6981953103655648,0.6775427705971818,0.6902475835668159,0.6989556489448945,0.6910169941320133,0.6923046153862547,0.6925732272608314,0.6791389326960927,0.6917113192822687,0.7069284946442362,0.7171824453435075,0.6874376260497975,0.694615545758236,0.68989759922953,0.7019932835661828,0.6771093330969082,0.6857341196350535,0.6767652231972151,0.6947444449025728,0.6919302982537961,0.6973475265346194,0.6920511666109527,0.6653528120845017,0.6925337135133249,0.6793570146219132,0.6924356440922512,0.6898569080372444,0.7141058524147874,0.6958708953599443,0.7154842285246752,0.6827207212553075,0.6995158491695632,0.6728258584817535,0.6812476092722396,0.6966481910913519,0.6923065573738914,0.6866976571692477,0.710616675447231,0.6959514831816137,0.6950766277290208,0.688320555733322,0.7083477486730615,0.6859255212344052,0.6946063142483653,0.6865207528376678,0.6803659410349563,0.6783982427446972,0.7049011276892426,0.6758124903882431,0.6927533678111293,0.69963324032029,0.6874047775022812,0.7016137259432397,0.7111887557897738,0.709646203765857,0.682622562135346,0.681447613360231,0.6947684358745334
4.0,0.7027492589229821,0.7110956171844711,0.7090562648942651,0.7027661190173726,0.7016935857671843,0.6951665479680678,0.7026607430048096,0.7103916234515532,0.7139469837205031,0.7013638536325338,0.7025868520850616,0.7103317304689376,0.7042746023331096,0.6970801901822757,0.6951021734850721,0.705814357063809,0.6987714820581107,0.7013703526512844,0.6930105993402697,0.6996778030044771,0.7049993492263112,0.7064018501148751,0.7035101927864056,0.7132495827633994,0.7029841289981856,0.706537607540128,0.6994330576741716,0.7051992627683514,0.6971471688186728,0.7004220726357409,0.7006961739931505,0.7044913082337635,0.7064379135451051,0.6997451211849489,0.6979099703081717,0.7027635543540558,0.6994071652038406,0.7097950335850937,0.7070392239967068,0.6991036020716505,0.697398257090199,0.7083250662683362,0.7040377501902144,0.704246216428993,0.7060755352518862,0.6982749941649387,0.698854459641347,0.6966908546049579,0.6948084869809272,0.7019364801237805,0.6950500352374224,0.7050035851106545,0.6986189723760359,0.7001024104330534,0.7026478891477844,0.7116126713547392,0.6962365591739962,0.7053268514721649,0.7067501653898353,0.6944450588832819,0.7033450650134061,0.7079914338247599,0.6993677102745723,0.6937934779575213,0.6977526924138278,0.7012984657817435,0.6943753778719308,0.7024293683515475,0.6939670463304572,0.6884639342932247,0.7060841911031236,0.7076166351681384,0.7048682476440639,0.6978832868013246,0.7083549041291632,0.7056662242774323,0.7073139457326073,0.7035148869852557,0.7040060670291494,0.7085577104102103,0.7050096114545201,0.6972710265880473,0.6973881414162479,0.696344984096615,0.6957585458837338,0.7009161546476466,0.7048384937420431,0.7066998242720826,0.7017861038084873,0.7036216756504556,0.7083413868854125,0.7043410024089186,0.7022509544459941,0.7007843146199001,0.7103022415649657,0.7127450614278108,0.6982434013885215,0.6953668212607481,0.7037776374284388,0.6949106767241152,0.7051509125723262,0.6998580706017113,0.7009555304216303,0.7025168398439398,0.6892247696251762,0.7056324747835312,0.7045632120348051,0.700337672319284,0.6990886825662415,0.6912375644298808,0.7011059712310176,0.701112057898289,0.687762343520411,0.698971335853148,0.6969872754420406,0.6949237778768229,0.6958615442811952,0.711007382034565,0.6959106712723396,0.7089829912205866,0.7024282020608518,0.7097626875235536,0.7044006304371712,0.6966011956911696,0.6896337951832741,0.7012577517225875,0.7079695337635266,0.7037197410978333,0.7019450898357523,0.6982649328374337,0.6975083163881403,0.7047543745588978,0.6988910784816982,0.7026206627591762,0.6944766684953818,0.7099659158292647,0.6995273026298731,0.7009509453266778,0.6961278561175481,0.6984828441793183,0.6978132519807629,0.7019795036204125,0.7020709520676491,0.7026989980705464,0.707001654264146,0.7079084968840719,0.703027007988981,0.7068229980647325,0.6953006426918318,0.7039472860737511,0.7142990314455873,0.6964640768190831,0.7052203446960593,0.6958970210955785,0.6997651225127686,0.7003874389252247,0.6935555057047156,0.7023417275089983,0.6968076122002158,0.7035446200915245,0.6946146209742579,0.7014207913671314,0.7069282936939545,0.6998618887477189,0.7103788213049745,0.7068247056768214,0.7103050786190949,0.7053319648436316,0.7044511964993029,0.7003832882611156,0.6974932189045815,0.7036976652423071,0.6968050948538115,0.712032640228272,0.7047097372077178,0.6935459882269726,0.6987669283714222,0.7060990235734897,0.7057818026840018,0.7014580497707594,0.6929863420017552,0.6976185280476047,0.6947765272642227,0.711250769884815,0.7012583755460413,0.6955868542437077,0.7035762371745066,0.6979400575928844,0.70391859088894,0.6968604293549603,0.7090794491715668,0.6961445269131524,0.6967517452883721,0.701108293313283,0.6885990319721779,0.7019477090352992,0.7055704195553872,0.7064372596407267,0.7067884450351783,0.6975073448235611,0.7049267827043888,0.70433910768336,0.7038043862162517,0.701115099222321,0.7000425010398602,0.6914172586815449,0.7118725181892561,0.7058345078937356,0.704807788375137,0.7011925637812559,0.6987256824155506,0.7066457332370374,0.7005031634326786,0.7055672699754221,0.7097621853140208,0.7053998550193167,0.7040939203193112,0.6972028134892208,0.7050429840249619,0.7011832399483905,0.6981328286475383,0.704081737877168,0.6993698612525392,0.7022598069091871,0.6998507210412649,0.7100113306356123,0.7087935394122344,0.7005018319864906,0.7058538183201953,0.7048631519386236,0.6948356340955057,0.7058526276640971,0.6994490938900749,0.7088444835176103,0.7114265114503455,0.706316128488198,0.7034952023515683,0.7015451718695134,0.7026167213876003,0.7051502398373153,0.7007255533930342,0.7079485522781337,0.7023658127529689,0.7018243409756042,0.7114599839678091,0.7032659223187059,0.7161213274541682,0.7086297849425908,0.7092796370553437,0.711205744223042,0.7018875331454189,0.6935396272957025,0.7059933582720371,0.7130399056821897,0.7028536366964278,0.6981208458358014,0.6952073638749204,0.7073685190505131,0.7045031403536656,0.7044047898591622,0.6968097178987039,0.6918638210047116,0.700978007050516,0.7055763512702347,0.7044629293969139,0.7072205659572464,0.7004233009686122,0.6989903450320062,0.7013803038284886,0.7044976409704669,0.7071348707619649,0.7014520001536713,0.7157621017900833,0.6978437489037806,0.7120173918170134,0.7041236800882127,0.698519400152648,0.7016689613700249,0.7057469888281851,0.7056231161593481,0.7113438803340005,0.7006817452802039,0.7052621582456707,0.7007467494790383,0.6993722656559931,0.7105555064619892,0.696612145098774,0.6967069710164453,0.707560362696576,0.6987890515045599,0.7123791309859369,0.7071253033049413,0.7000894018177435,0.7019698882737261,0.7070724328779128,0.7047074903294092,0.7069851771828346,0.7013529887683523,0.6946204678598673,0.6917138017714363,0.7014082076485277,0.7003125730553048,0.7061205358829454,0.7095961192645369,0.7043419645431634,0.7089230557570998,0.7023886301271658,0.7025393245618379,0.7073826718479309,0.7048062235661362,0.7127816915962831,0.7091207235288266,0.7039833178402527,0.6965691682724269,0.697994170705621,0.7113261346448846,0.6934309009588195,0.7069005095307854,0.7094443848789953,0.7041919038151725,0.7098075592672185,0.7013277709756138,0.699318466403123,0.6983923174490285,0.7083536174973891,0.6951550979003959,0.6979388938003219,0.7047846871824822,0.7097020203546637,0.705357581792677,0.7089729921775465,0.7005470453764007,0.6959047064218477,0.6980649081759721,0.7056145680216055,0.7011482403224918,0.6994076844968016,0.7092429077435155,0.6961870363436402,0.7036175911601554,0.6968516137425337,0.7083217301433746,0.6943907224231924,0.7113291230246462,0.7081068005511091,0.6958173443412811,0.6980309119361283,0.6986996309872189,0.7082241063386854,0.7061908762035528,0.7078050265726296,0.705630708131896,0.6961013192495826,0.6987196495191494,0.6977646394283369,0.7005909621707663,0.7110758139323382,0.7076373272623191,0.6981604342921853,0.7032286445369372,0.6943219629048863,0.7031718404270505,0.7055086538428443,0.7034182595409221,0.7127264078781634,0.6999508796929337,0.7004230864877297,0.7068474461942064,0.7024542419220057,0.6968887850885088,0.7030510776562934,0.6973889976781367,0.7045962115205036,0.697447704890412,0.7011022856813034,0.7029502910131356,0.6991512767028019,0.7156494085998766,0.7050626803195289,0.6964844589962237,0.7026762530910999,0.7014262142918123,0.7088438217122554,0.7117555254101515,0.696235232328506,0.7095873732321936,0.7052644499934985,0.7119060495074795,0.7018216083790982,0.7112034049890311,0.7021023736847329,0.7048082624171662,0.7030594800213252,0.6982813759656747,0.7070387679098112,0.697955860552544,0.6954739760632492,0.7051751250146112,0.7058279319221953,0.7095326720257611,0.6983743220242147,0.7072895068737528,0.6975876042958935,0.7125033610572996,0.6982026365196972,0.7027545274864179,0.7033617007448412,0.7094523278711773,0.7063599885708924,0.7081532178653539,0.6968979726277688,0.695573780131323,0.7001675728768959,0.6993582052148222,0.7126990007111154,0.7025083839626387,0.6940027980188213,0.7081125911680092,0.6917914860325803,0.6983257504462917,0.7147956699908893,0.7018888718563004,0.698674539294992,0.7052318382601218,0.709844902823695,0.6952357535375342,0.7033516616138734,0.7020105140405519,0.7098869001467375,0.7053670826760362,0.6986840594605255,0.7056043212981249,0.6994541834547376,0.7087126018856506,0.7006135435142984,0.7024080962016157,0.7023947843970472,0.6902506770742817,0.69794663498007,0.7072087906773491,0.7082146227241463,0.700689630176388,0.694670434926803,0.7046210948455349,0.7004020410106471,0.6989353273106453,0.6953824832709404,0.7057009743121122,0.7008161572810612,0.7074060644630233,0.6945942800270142,0.7117374699392388,0.701221772763876,0.7047378839453866,0.6992446790875407,0.7029996011814891,0.6992243694240474,0.6960536718003638,0.7064521291873694,0.7090149677864169,0.7034262462079095,0.7007127220891572,0.7019634611215265,0.7032291608832008,0.7046945265007015,0.7080289973454318,0.6960772762977601,0.7006936803368203,0.704262449629902,0.6955256012817557,0.7011847284894654,0.7112444996861594,0.7045103395729204,0.6983568073421387,0.7095295024607888,0.6982761893718712,0.7047533744739503,0.7083424875654214,0.7003338528816939,0.696490232707102,0.6913832625624323,0.7043641090969731,0.6952736963336282,0.697186754869978,0.7052920549757741,0.7018901699668112,0.7074094387903627,0.6967623706744975,0.6974250441257496,0.7090489364679421,0.7058612490690211,0.6978613134605693,0.7025339433071308,0.701817989480976,0.7092993683361333,0.7017956909963664,0.7013658707438482,0.7086039461140753,0.7093858105302916,0.7001417748137893,0.6991373760972744,0.707787051732938,0.7053465346321052,0.69751100361981,0.7022672047914162,0.6964697903755147,0.7020391093899038,0.699300743658285,0.7008022906857072,0.707882909929558,0.7086445082789531,0.7046931943402404,0.6995647125954594,0.700967252770794,0.7091089733853531,0.7015584081935824,0.6979758767464082,0.7009364663938564,0.7049379993712815,0.7005787082494127,0.7076143205054926,0.7044617485314104,0.7053398450540433,0.7051841966797439,0.6973445918717395,0.7095713315096711,0.7164761091946229,0.7114594622533528,0.6997463039662731,0.7052450063947837,0.7001261684150909,0.7072663857935108,0.7101851831642078,0.7007472903804167,0.6991257924125894,0.7090329187889951,0.7059265410983802,0.7075399205444188,0.7019753091320382,0.7052675132812832,0.7104892357312139,0.6944362965137723,0.705798405390207,0.7041164697561799,0.6991651926277901,0.6913407924748547,0.6980892383235581,0.7041925965274966,0.7030474591799792,0.7036644578413749,0.7004810514116949,0.7040657177558887,0.7039260304101274,0.6986499416389008,0.7071183934220661,0.6986127274468562,0.7086063552503968,0.701035297510466,0.7114963498252505,0.7078003111705985,0.7109572795528231,0.7004119276475448,0.7012564619238361,0.7109411577535629,0.6963852988923671,0.7095666867576653,0.7124747831950908,0.7013507375512024,0.7022195166231742,0.7082009617919385,0.6959698188139758,0.6911386096001866,0.7020440136215408,0.6990812672962685,0.6983727218319787,0.7030572562649725,0.705252794724441,0.7099649287755257,0.7000039705548422,0.6930590341865924,0.6968213089538514,0.7031948924859212,0.6986826687315809,0.7001080264973493,0.6979691946380612,0.7034800701185492,0.7032890554127362,0.6970189587056305,0.6985029848558563,0.7094525517336312,0.7101536997160061,0.7067432207811087,0.7034399069673225,0.6937309738623492,0.7006991811872412,0.7041208885748601,0.7051183559712669,0.7071042018015264,0.7037977920834461,0.7060277912811918,0.7103655818191894,0.7073965489928388,0.6975266244913295,0.7021440931277495,0.7020814680533894,0.699658725237739,0.7027854363750814,0.7023801150207172,0.7038810685137558,0.7063686112827794,0.6970837817219316,0.705944003091373,0.7036270182201024,0.7015838652565869,0.6914514589403656,0.7063637951880861,0.7095599909908384,0.7057739183996159,0.6984752305322027,0.7037549645076482,0.6995769443253341,0.7009892977607297,0.7044023267032178,0.7041891843877967,0.7037926949027322,0.7070872211797934,0.7047597293030764,0.7048415660300655,0.7035870531999101,0.7030404175405489,0.7052264790434694,0.7035941787281503,0.7002164883983273,0.707412307795479,0.6977453899219647,0.703961829925627,0.698814859822469,0.6989787314771152,0.7028884608940712,0.7139984955216563,0.7051447462392803,0.7095998950708448,0.7099596710109415,0.7050581189055982,0.7065560084530276,0.6985784165835666,0.7089956588561181,0.6994487516425681,0.6946248260835932,0.6982220582903242,0.7031880833793244,0.7073247359467357,0.7040457851239228,0.701318393699278,0.7060039065485768,0.7003172077425723,0.7012741829855951,0.7019811364701378,0.7128947278453384,0.7068105554502684,0.7092129727452726,0.7009552763369774,0.7067185767435491,0.6984666603602171,0.7080106287563521,0.7047455039038506,0.7036816865429358,0.7059667214347368,0.7056181927385191,0.6999245766250486,0.6987929062697876,0.7074201390523619,0.703696375540828,0.6993124341927811,0.7012887083563495,0.7054431788375016,0.6999942602832111,0.7016341392736372,0.7002262846622598,0.6974744757230078,0.700294225286098,0.7100693019735197,0.696324620376974,0.7030790152404419,0.7080292584179683,0.7001872992630379,0.7085655191822593,0.6965780836615142,0.7027609906815984,0.7039761029220749,0.7037119924419588,0.6998273445703387,0.6956898650369795,0.7044520033089573,0.7014381564775682,0.7031737893687279,0.7075356153406734,0.7009110594790541,0.7022167737420506,0.6978978236420184,0.6993908772182222,0.706605073591206,0.7038840676953888,0.7030600255227393,0.6971269023680471,0.6973859812592631,0.7032672530323805,0.7058224283748747,0.6976103462778489,0.708777612521089,0.7003756943773958,0.7006113989087662,0.699459465706108,0.7041516309887823,0.6969535399029323,0.7017007612572965,0.703842038687169,0.6969601445844864,0.7017575915353149,0.701045106842096,0.7054900199623725,0.7050659941000723,0.7046923856279884,0.6991165181088845,0.6937370249439092,0.7058429046605224,0.698613800456249,0.7024192806443662,0.7040265821599839,0.694381626018662,0.7063399701782425,0.7083635331214762,0.7053571220588196,0.70340822150063,0.703763371217485,0.7018654347794036,0.7082822432027639,0.712047657063222,0.7126832155252685,0.7099596955513915,0.7009411062326484,0.7137128806476166,0.7034587394669883,0.7077438876554177,0.6962529283220589,0.7034607904937068,0.7057830009282388,0.7027619367970298,0.7068481085623775,0.6960382878193792,0.6936009322319753,0.6952994741722449,0.7010427147698417,0.7028294468162161,0.7002536461848665,0.7086028911268734,0.7029483275912723,0.7155709343312168,0.7039890464952456,0.7026087815935819,0.7002136896674108,0.6955694803666733,0.7080467503187795,0.6999914652833742,0.7060150238195583,0.7007517669092533,0.7042515588097858,0.7016760498617082,0.7061270156644985,0.7069622579427615,0.7025871954592893,0.7085821601886546,0.7011920527346375,0.7033638523386535,0.7065167734584564,0.698231373742971,0.6999717753304684,0.7037946603881662,0.6981953908813932,0.696813232665475,0.697471610585675,0.6951654829048316,0.697474668499472,0.7041990981748114,0.700239969225981,0.7075771832170189,0.6971751839257028,0.7006877232989663,0.6986724028376292,0.7005906932826494,0.709393452703752,0.7059496190821439,0.7035728530264695,0.7084917208953314,0.708842690486181,0.7027710388066919,0.7024152341848666,0.7102993955298723,0.7011893566974532,0.6986732667693928,0.703554013396797,0.7002660880998629,0.6986065121975913,0.692599790278737,0.6925162343883237,0.6963764703736343,0.7031096795698702,0.7066800429939175,0.6951949211389468,0.7037275073397156,0.6968203306052386,0.6980736322561503,0.704826565705222,0.7010206026864559,0.6944890130353599,0.6990390591613586,0.7030396918822224,0.7057080987151333,0.7006087198628579,0.7000441014015408,0.7040048851043995,0.6995377348336118,0.7087057177772098,0.7098988036432838,0.6941121337274269,0.7086420804897112,0.7063077327714262,0.7001701034074718,0.7008318381560567,0.7076778762053872,0.7029884078515068,0.7035310523730955,0.7028649294689538,0.7034775359832272,0.7130421018604125,0.6991263620389245,0.704517854979419,0.685807235878677,0.7070409769653503,0.6962465046024291,0.6970489284524426,0.7004752863038124,0.7140453465876376,0.7030605145536903,0.7075414025073374,0.7036770904016195,0.7069057601620296,0.7073947755527099,0.6903514446818457,0.6983613395331303,0.7080749594767736,0.6932260479380757,0.7122645300808297,0.7019979849583049,0.7004588966160723,0.6992265088592738,0.7014184927434177,0.7112367421180114,0.6999590711205045,0.711674628653516,0.7101857214779441,0.7088739552456914,0.7056756204753389,0.6972889807683612,0.6945257653041018,0.703200745373472,0.6953874995063835,0.7101607980794148,0.7077966485185565,0.7005345304999279,0.6998133441545866,0.7099989254159819,0.6982132140516675,0.6964145345065044,0.7092735455057269,0.6963868263461885,0.6894872431455235,0.7001055407284431,0.7038433699180365,0.6990571052981933,0.6999577235063364,0.7138100765087626,0.6952597044395104,0.7026365841283138,0.703494339011806,0.7043305944442425,0.7054519183500559,0.7034035581471131,0.7020309104388466,0.6998817230405333,0.7055108124040304,0.6930873087540304,0.7016440370402267,0.7095468437345134,0.7054345757097776,0.707569183258478,0.6922219062451841,0.7093435525121945,0.7045669758004465,0.6967577526778103,0.7036364222616922,0.7159193926491884,0.7070477433793507,0.7041697228397008,0.696563189598678,0.692757379872867,0.7030834700932708,0.7031860214492466,0.7112625445595746,0.700658472022756,0.7022301262918906,0.7009867524385738,0.7010351243865035,0.6973173872991546,0.7052096735079554,0.7000116743470394,0.7051325997411703,0.7065571768341498,0.7076545747195935,0.7083471982029936,0.7000357067836784,0.6962125271408184,0.7103446989456358,0.7083636230767915,0.6991590497557477,0.6949729123086462,0.7065402387755689,0.7090433693826023,0.7068780640806863,0.6975345399557934,0.6915429366912578,0.6982110357886623,0.6970622376930159,0.7071849063047313,0.7080725442431506,0.6999252552046255,0.7129484971832057,0.7074188139486061,0.7040939946460476,0.703174473213361,0.7020712561655521,0.7092062700251454,0.700852085048225,0.705963235179404,0.6961468082366098,0.7032718370412111,0.7081498495025829,0.7024280188234701,0.7040914037007093,0.7032771242769233,0.6960956844370457,0.7035148268789189,0.7133462895076521,0.7147964541323174,0.7007296678859516,0.7045459174127869,0.7006870692380109,0.7074537395874705,0.6955914475099657,0.699984226606344,0.6951933418062787,0.7062846193559051,0.7038572517687464,0.7052202139981303,0.7018802147223501,0.6891792244607424,0.7038229620284329,0.6973295488416623,0.7027056789214557,0.7037693559641637,0.7135976369706261,0.7042206562568315,0.717565156196716,0.6990825521694098,0.7058273315184487,0.6912103285271232,0.6980509772220703,0.7046029072835951,0.7035991098023981,0.7004509132601084,0.7129752531228392,0.7058862741831866,0.7043537115442328,0.7005698277536271,0.7111067629941388,0.6982206655056896,0.7050072222299579,0.7003424676348028,0.699537007894974,0.6944266200291124,0.7092921512465719,0.6963886619686113,0.7035858620043522,0.708326310099211,0.700927707323073,0.7063690708102882,0.7126164523204025,0.7120004686029994,0.6979428715177676,0.6981164494111914,0.7038180586457228
5.0,0.6670122915012983,0.666793676290715,0.6680489879248541,0.6722984976889254,0.6654890598462921,0.6600582522190178,0.6710276948192476,0.6706638918473055,0.674476199629482,0.6682452831173373,0.6700930691039169,0.6669282890882674,0.6677084063070956,0.6665502095670776,0.6630015063057889,0.6640931002684619,0.6650712332510313,0.6678654643871139,0.669964927800096,0.6671900740524963,0.6724772579654521,0.6621322872684738,0.66385443814768,0.6752208949314618,0.6589871131095876,0.6594285841478777,0.6680718727071583,0.6705736833578259,0.6637509400545875,0.6613799805900059,0.6631635445884501,0.6717403690636661,0.6703071744505404,0.6713176920630013,0.6573363390572493,0.6705722266123492,0.6662380146391655,0.6686471329214745,0.6776090019142683,0.6667588130234089,0.6658446384520539,0.6734855353274979,0.6783625854992673,0.672055881234236,0.6659373941417172,0.6696365949660036,0.6687797574720477,0.6750593304104187,0.6637350722564525,0.6655795301064414,0.6612550048055711,0.6686552715239551,0.6643648931837673,0.668953742743481,0.6688405939504591,0.6633194923133939,0.6575402988353445,0.65978126540317,0.6676144876875088,0.6664183592375329,0.6669776107835916,0.6637060071495381,0.6664867403713252,0.667571887455366,0.6638740599741089,0.6634899903775938,0.6631103717192437,0.6646875583024034,0.6649814753988742,0.6600644826053788,0.6711559028743324,0.6619335516540158,0.6659052564426786,0.6615813216858869,0.6710860666779828,0.6673182880550664,0.6664825086848816,0.6716784665954356,0.6650815881163296,0.6645955637845384,0.6673361936609395,0.6635310458915153,0.6654022771789987,0.6644824315284118,0.6724652455262174,0.668375966671057,0.6628413215975344,0.673403867247925,0.6689159054606052,0.6657969245586971,0.6662071327981327,0.6760424141038021,0.6634547671425877,0.6693361506398732,0.6691984024748924,0.670588459894793,0.6659260494643207,0.6628861268330415,0.6684390845661935,0.6650700254704948,0.672401665427569,0.667834236990653,0.6693308927264584,0.6690751073933763,0.6626326742948097,0.6641210221047767,0.6696287388888298,0.6664397338641912,0.6666216418555394,0.6682821743825185,0.6645352092971331,0.6715093316519848,0.6681407756851575,0.6613126796923222,0.6685049676441571,0.6681004816873246,0.6677090869284604,0.669474076729908,0.668330038914671,0.667368187995814,0.6738535132598704,0.6737296203176665,0.667676084714778,0.6659651928680234,0.6601795843178041,0.6751505917554044,0.6611006556782708,0.6620220428900783,0.6646072525264773,0.6655985123071606,0.6635671225138111,0.6629799300407947,0.6584722883010036,0.6650087210392396,0.6610593042834527,0.6675990625855203,0.663079141329635,0.6665141834868955,0.6672244126401435,0.6632761995087941,0.6583391559578928,0.6664134089401873,0.6711089521892758,0.6609218399950736,0.6611400076869265,0.6718924845074713,0.6686229508788163,0.6697845664688434,0.6704782946019857,0.6660741491714868,0.6635671490896792,0.6651633628804354,0.6730154749608176,0.6670349550328465,0.6634709071958096,0.6621165766545053,0.6671870095553909,0.6580458868992703,0.6676819883263062,0.6655586824067219,0.6621710678660516,0.6666925278607548,0.6689028760744447,0.6610443235979963,0.6708406455616152,0.6622505032635586,0.6667040981737675,0.6707930720311042,0.6758833225204455,0.6623441048582607,0.6661899091264551,0.6786117122754044,0.6671741539503017,0.6767776109680693,0.6743042448600971,0.6632996547572446,0.6637885280576907,0.6703498590324237,0.6706486952639799,0.670283572831078,0.6618234072326296,0.6630326969121808,0.664271418212489,0.6700637781891089,0.6673584029266866,0.6653016675578431,0.6709004146875438,0.6597036208576953,0.6711257513762031,0.6683789590869975,0.6671554994276568,0.6652332517929016,0.6621766521563697,0.6686854416093289,0.6687690029211495,0.6690321352123031,0.6705511684850612,0.6661631277851287,0.674892974185144,0.6686727976643084,0.6663197970507693,0.670170434115447,0.6618529471859679,0.6655684297531458,0.6696690590915171,0.6601837230517349,0.6626347486377858,0.6652411041809216,0.6646239166638056,0.6705626230845612,0.6628757127145594,0.663781764426177,0.6641154011481916,0.6698230349967915,0.6765579383855248,0.6677401574740633,0.6649314628148274,0.6641799741940506,0.6712983321875311,0.6659370419790015,0.6624096271071459,0.6750997002077733,0.6634651865311468,0.6740245815385576,0.669974675978063,0.6701281817006745,0.6689480429827602,0.6610435403003736,0.6697093671002529,0.670003551355702,0.6619531243880943,0.6683068365143443,0.6696960477445307,0.6639408358994418,0.6650848545932219,0.6748957520801084,0.6694345825213222,0.6666172047328415,0.6687309719041168,0.666949408088795,0.6705670241750709,0.6650316800183182,0.6645097362301373,0.6597752086457929,0.6674575687562774,0.6667881595007425,0.6666912656921135,0.6688722432038758,0.6644932386635521,0.6686268851568083,0.670595409691293,0.6616154046966857,0.6695430065025161,0.6747698986845077,0.6650954852064921,0.6631653656319366,0.6675628503471452,0.6621876567313026,0.6766125849129926,0.6732068991193596,0.6627718172383037,0.6711309463387636,0.6651413010623046,0.6694687737475863,0.6653399998503343,0.6670779179295482,0.6644026012167527,0.6727211529121013,0.6710243017254409,0.6599847770234915,0.6675696290344978,0.6562515175415734,0.6760468556429455,0.666769769483526,0.6616329228803403,0.6618819539118566,0.6668331968849672,0.6639377357453418,0.668915998643395,0.6673093912527585,0.6719200566540947,0.6749288848307328,0.6744055756287657,0.6636876457484755,0.6725623454257555,0.6737920923743168,0.6611457623469714,0.6672895791129055,0.6643763730553649,0.6680847453715285,0.6662547121052781,0.6642386613431559,0.6647841761701212,0.6655807983330788,0.6734608025040122,0.6683445320162852,0.662870962659611,0.6670261122985646,0.6681458878806523,0.6605537174330416,0.6664099156775312,0.6691145838639059,0.6691158175578987,0.663101269034794,0.6715096114065844,0.6644563222006769,0.6632198807205624,0.6619532831993177,0.6629758024460154,0.666113704218525,0.6624270602547417,0.671222312021228,0.6668009561442658,0.6711373981600359,0.6648713358311803,0.6709688165110982,0.6619070671528829,0.6640922488690971,0.6642872744313592,0.6677884488435549,0.6652140982830824,0.6678092061162838,0.6704687230522546,0.6715724477823718,0.6704857314818967,0.672734325478848,0.6676798387560625,0.662379531309914,0.6679732566370178,0.6729068823092837,0.6635502502544529,0.6713005324212563,0.6636805514429216,0.667735066670367,0.6644892416016853,0.6748285328660034,0.6590548198300079,0.6707288163305378,0.6591583702324469,0.6710605727672581,0.6580975196843523,0.6744029346872517,0.6650390665367615,0.6665115107071478,0.6740757353156499,0.6610812959906969,0.672053153202672,0.662392112395074,0.6617691619709315,0.6684487511217826,0.6613861176871721,0.6765947214977083,0.6651338204086233,0.6651164286106855,0.6638554146576832,0.6671286800938037,0.6677587139372168,0.6688980356350942,0.6579155557600579,0.6697855082359623,0.6680953545120439,0.6619485293702699,0.6746848702179732,0.670618485400885,0.6670818947515001,0.6570374605153421,0.6733943209467774,0.6700765958845037,0.6663088380129613,0.6622334609258181,0.6696252568125356,0.658533741034043,0.6706335528563703,0.6667024734222707,0.6710345466328008,0.6636604226189122,0.6645578196413379,0.6697099947254996,0.6644730637721724,0.6655681988535422,0.6669766773270044,0.6756622863250811,0.6711472279912313,0.6668311365245967,0.662821650898136,0.6720912008391909,0.6634137289067747,0.6702325261490112,0.664905422851865,0.6695951429385668,0.6652860719315006,0.6685782376285854,0.6618508350856486,0.6652754656685631,0.6724774919294155,0.6656329432907708,0.670614927038012,0.6645065712715275,0.6696476373291201,0.6705046024513577,0.6663434220356433,0.6769390455961967,0.6691834152257732,0.66798167359401,0.6676439702975531,0.6740877742369694,0.6711342923106,0.6744255426362149,0.661224853527753,0.6670094055236665,0.6682870978284875,0.6671845071190899,0.6616780184536019,0.675694714018438,0.6730038192180662,0.6636948170398083,0.6650234646722875,0.663588127918127,0.66405243120728,0.6719344277896753,0.6690911668915331,0.6644435855544352,0.6680490865021842,0.663434838405104,0.6661074428137503,0.668699000723474,0.6671876797354584,0.6667614983047139,0.6767275467834196,0.6659381454946759,0.6706677698376915,0.6629412166672538,0.6737996557039254,0.6688407805761405,0.6661849232969848,0.6737433941123997,0.6565964779985143,0.6647986858585572,0.6624848164457565,0.6627393176783283,0.6688979852931805,0.6662012426781758,0.6673764463408612,0.668177693984029,0.6620280422755835,0.6588182658454388,0.6667862710271556,0.6590340533289094,0.6617450883100225,0.66436193468781,0.6687781535835389,0.6692691783385047,0.6739902687634489,0.6600870484337896,0.6684988750417492,0.6649953237679009,0.6625122810133881,0.6682451697510728,0.6681098167710515,0.6659817713812713,0.6582652722473706,0.6631233299792353,0.6688174179745324,0.6676237383929201,0.6637922468870067,0.6663323066051957,0.6579839411626665,0.6646747445414196,0.6615572702539683,0.6624616952691987,0.6659916680855835,0.6738779227033413,0.67065328221168,0.6631604506802596,0.6619059845452031,0.6666409938935541,0.670398408290177,0.6629104659717819,0.6691580842498654,0.666761401343986,0.663444516024041,0.6739455955906845,0.6612955353137658,0.6655623785060747,0.6673812758135272,0.6644224461569257,0.6640003875539726,0.6716227924775662,0.6594312053418853,0.6742406391290809,0.6725131311453845,0.663329872170136,0.664228452892148,0.6671060133358722,0.6659464788279874,0.6615040131174607,0.6704631503070625,0.6694467414665848,0.6732518903582255,0.6653701949550274,0.6640776668796426,0.6614714293511702,0.6652289400050794,0.663875900668908,0.6640695605867374,0.6576297035056753,0.6752030029875369,0.6639442406939459,0.6609949880755609,0.6657488308147582,0.6637083560764679,0.6702974475651093,0.6609878881741864,0.6677501401616324,0.661183836345368,0.6706276800179556,0.6649064327206109,0.6688088021634464,0.6684630458730348,0.6602680958109475,0.6727280737887544,0.6684796972089379,0.6583555419127368,0.6635403708779704,0.6709536722752996,0.667310521849862,0.6706919329903505,0.6701822081415928,0.6706323612957513,0.6675547141320175,0.6653855527913324,0.6720897146981124,0.6685723918459794,0.6569064375364071,0.6651902107200193,0.6690167331421442,0.6705714799960737,0.6698599782729402,0.6700046752576336,0.6700079683733707,0.6696541480721823,0.6683284684366354,0.666426696575644,0.6710452593267561,0.6655484693559826,0.6562767032949759,0.6708812479521552,0.6663254198747733,0.6752033007846581,0.6643129143871971,0.6693959554609581,0.6682793574117938,0.666810419882095,0.6609670737544662,0.6693153677171039,0.6665867294849699,0.6720395687075948,0.6685350080642123,0.6717006536762261,0.6713529279441934,0.6759904911678621,0.6650767904089195,0.6704601646410918,0.6768568505426585,0.6641610118835328,0.6655552568310266,0.6734959228089162,0.6582734988754888,0.6764424122709749,0.6715329821201083,0.6725208831899737,0.6699952208915879,0.6708599648746794,0.6668901235007342,0.6565029643849699,0.6625400832681573,0.6668241189353786,0.6635534931069211,0.6670453275062282,0.6697842043235357,0.6699897870836814,0.6645186787991877,0.668483526330005,0.6648442490409544,0.6654718036162361,0.6633668105016551,0.6632476611470721,0.6675736725322291,0.6673467654651934,0.6658807331746404,0.6665044555637559,0.6689697343537409,0.6678767530444397,0.6681127574523391,0.6620864552164728,0.6680188179533819,0.6705257072457309,0.6663571122608754,0.6659906881670754,0.6692042508594265,0.6765149185171082,0.6679328647113892,0.6672549365056751,0.6617667113472947,0.6756814187767367,0.6639319483704472,0.6624227694809852,0.6682330476735275,0.6689047127146698,0.6660768283131132,0.6658764508931583,0.6709173499220574,0.663304413679812,0.6658395281201557,0.6601958975320251,0.6654658448524521,0.667811586948902,0.6720750876971004,0.6675495384480867,0.6619852775342856,0.6634607108404179,0.6646923972959086,0.6667618242589131,0.6733222512257131,0.6721117882447782,0.668115014785582,0.6712061768013781,0.6681147547332801,0.6758697503491676,0.6681075200396951,0.6694058352818398,0.6631151628468913,0.6682487310993539,0.674927782338148,0.6615165062563746,0.6646518066239698,0.6664184350456576,0.6675052227649894,0.6696919031005609,0.6692180753814484,0.671449457935494,0.6733242767816329,0.6709680594990389,0.6600419568000916,0.6705214409488657,0.6683177458464844,0.6692293976845849,0.6675532599792386,0.6640952315617225,0.6714953004485202,0.6677119049054603,0.6736157479107783,0.6617478764760161,0.6751126155523863,0.6677306484198899,0.6649638428895651,0.6712859131628215,0.6705203517521106,0.6758504535493487,0.6739405443262109,0.668914249380694,0.6714298639213386,0.6685885472635658,0.6630233725567493,0.6612254954062206,0.6670222665414061,0.6719906884907964,0.6680183741911948,0.6698478003060515,0.6657384269037535,0.6650130867121626,0.6725179204883099,0.6648434681907026,0.6599443294147436,0.6701993127871247,0.6660456955694534,0.659504847953818,0.6678087075768158,0.6636342532896755,0.6625421324450297,0.6704614862703274,0.6768700167257027,0.6653831346024722,0.6674895530715296,0.6683313115057414,0.6663991898887994,0.6696278012400183,0.6615410264829745,0.6629230626425356,0.6651467639076901,0.670325234971073,0.6584186823945828,0.6681085229956844,0.671167651466803,0.6581640296454416,0.6692990069269467,0.6681759131712774,0.6675860583611497,0.6669597959990728,0.6693237039450033,0.6699913417824579,0.668180116014922,0.6623997612371629,0.6629049460172608,0.6640031152627839,0.6659628459022411,0.6643957258375095,0.6706715848105269,0.6745622122256708,0.6713485709613378,0.666627628299334,0.6710480062867881,0.667121966358941,0.6661753188514958,0.6724760655441397,0.6641632055189697,0.6650981653096079,0.6722220525953282,0.6659523062948993,0.6706382365046276,0.6631904369801571,0.665234772374222,0.6637782584484604,0.6663194739860948,0.665042828147291,0.6673391392789292,0.6606957674401915,0.6702106904614609,0.6654366133166552,0.6700639496828681,0.6687835983038565,0.6655566843439764,0.6692824535465298,0.6652414220897883,0.6666387402176507,0.6699977112739531,0.6687782663268186,0.6686643746511532,0.6623795877373471,0.6650777925591607,0.6625584696343407,0.6678985687309962,0.6665875196092539,0.6595143320131385,0.6615946098107015,0.6687426763708101,0.6719330312693688,0.6675589526740279,0.6641021890749833,0.6657982167809906,0.6646021644080202,0.6612224680445218,0.6706382926378074,0.6717913305881527,0.6732960506346428,0.6701211892927058,0.6684505863788769,0.672147368436004,0.6610353198238736,0.6688003069924706,0.6674604453385921,0.6734626956735702,0.6669969277694698,0.6600294632830468,0.6660709083482628,0.6691104055703386,0.6599423540078903,0.6711194299862672,0.6724462219886095,0.658981750730678,0.665609531386684,0.6616524997491122,0.6702665660654096,0.6704997567636602,0.6659815681126293,0.6680225602561615,0.6694235211428446,0.6670064279657428,0.6670476258832357,0.660890822640455,0.6660166866734226,0.6626057497649224,0.6655344093893508,0.6607863207772918,0.6632520452707011,0.6691777128296397,0.6692905424478651,0.6667551269714713,0.6736767980556976,0.664155777591284,0.6659425461805802,0.6698449995583529,0.6660667473147619,0.6658725163323748,0.6659457090162729,0.6674720479333472,0.6623739776818971,0.6706548965587861,0.6617355510656442,0.6694617101184391,0.6647675826243761,0.667213127668181,0.6673524029629578,0.6634782685458612,0.6560194460187546,0.6582937593593177,0.6697296414368303,0.669533212578088,0.6664567488996997,0.672077000406677,0.6553451798348502,0.6618333104652165,0.6631545039522827,0.6650715479368431,0.6569983547846955,0.6639935664949078,0.6641029827621068,0.6603623469551365,0.6639641471320651,0.666066212039444,0.6705203024765526,0.6638696987504664,0.6636736456034127,0.6717931199257862,0.6654521482642007,0.6618286254752488,0.6715969574217995,0.6680118249155143,0.6624831665261183,0.6618763717899162,0.6729370025795186,0.6751842459725118,0.6656859230618785,0.6734215193257295,0.6709698906314076,0.6685286673053883,0.6635949221433537,0.6657400154972043,0.6737145765545383,0.6658180101198827,0.6713196512625984,0.6708592188455663,0.6753060868572969,0.6706483517933892,0.6610602113747495,0.6649917726996294,0.6694510823317613,0.6688061856134303,0.6614164824181946,0.6697807729528331,0.6692746064852911,0.6653381377609592,0.6635010327480136,0.6659527667289911,0.6673043677263203,0.6693315862354646,0.6665175226936945,0.6644577716563883,0.6740756326887491,0.6689323690634558,0.6655075479886751,0.6663495130246326,0.6699019335296069,0.6611321433692803,0.6637030917784005,0.6684506387137896,0.6667185407220506,0.6642186852414788,0.6711293415867672,0.665790364118341,0.6626893526492124,0.6727567896465726,0.6691694161063776,0.6651373363562337,0.6671251523899975,0.6593307872211519,0.6710787872335948,0.6625853500862715,0.6671081925961436,0.6661348149079788,0.6689682761103648,0.6775418648210879,0.6578865602589711,0.6676380612158949,0.6753107204705975,0.6717476607332651,0.6715931244225148,0.6671563643957056,0.6671084821672633,0.6667297794679197,0.6765714868533247,0.6703576022111674,0.6669057768360586,0.6671008319626952,0.6707882782378731,0.6679057151397834,0.6645141947837225,0.6715422726876747,0.6656931032163474,0.6615824061648603,0.6673739889693486,0.6681974601539012,0.672124470236828,0.6638336798374314,0.6679061167398355,0.666436435502399,0.6664309009235413,0.6632147939089167,0.6701981102042482,0.6661753787485374,0.6690301135244219,0.6664131516420777,0.6769409607803115,0.6556710880411137,0.6644394452862706,0.6664231734498878,0.6623552974849812,0.6646170802234942,0.660661349919636,0.6655859262114575,0.6636152720700075,0.6604374525697224,0.6705989170855851,0.6641262718427529,0.6696103673871078,0.6593809210935341,0.6709559519895913,0.6709783539225013,0.6684182485138396,0.6681011949773495,0.6701911703330119,0.6701035094125861,0.6705109969004889,0.6647999279648523,0.6636050925282663,0.6659110424323834,0.6704219723611757,0.6730059908874622,0.6623414147163339,0.668534451386392,0.6642567044203668,0.6619985621708433,0.6753681954909404,0.6683772861507633,0.6658437569755054,0.6748358186697678,0.6723968803651139,0.6645096793280815,0.6648724574457116,0.6673620149589711,0.6666278591961026,0.6682005342827856,0.6756906922683723,0.6691002043048657,0.6662232088879935,0.6638864167240623,0.6708110626223681,0.6646010085003106,0.6630987662892844,0.6670481241653773,0.6724224414097965,0.6685347707352807,0.6681916241783085,0.6656066783631198,0.666017898823009,0.6680267352813661,0.6661023546262594,0.6715428564084314,0.6696678813783703,0.6681227086661915,0.6655336528583355,0.6663207591110789,0.6727728937489783,0.6627082681892562,0.6741741876242222,0.6596540022741844,0.6709655129122934,0.6680114271282944,0.6702793378058878,0.6691110311022496,0.6688666637815269,0.6643774640149106,0.6620171647529488,0.6708519727134509,0.673275361049694,0.6704434648065382,0.6734063161115786,0.6650681045665322,0.6698897667098593,0.659926485058277,0.6705419939726885,0.6679179882601632,0.6664011955610013,0.6718637947586541,0.6695457363555366,0.6707517036304861,0.6688311435771678,0.6694434636524033,0.6719908057666084,0.6631382423035553,0.6635112616227266


==> PSCC_2022_code/results/sto_pres_reg_wo_var.csv <==
1.0,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234,0.32797540359012234
2.0,0.3728949889138459,0.36470191909293764,0.3696756855539203,0.37444341188715324,0.3766294335303553,0.3817754888267396,0.3729946458646366,0.36760174136352164,0.3678760926696591,0.3728182081974245,0.37186721548635593,0.3646427874007264,0.37874045241400606,0.376435859207977,0.379793682715178,0.3655936683169066,0.3735706368360616,0.3763717015417461,0.38404106497366824,0.3724531503465644,0.3664338250459044,0.3703076290325205,0.37409406813255613,0.3577775048602578,0.3682546835989183,0.3742396437202177,0.37157946871237185,0.36205458927555045,0.3849353945729798,0.3654606017434525,0.37620451983772846,0.37336752369358417,0.3652681261563846,0.37542211181130847,0.37489704358597387,0.3751940362975937,0.37621885686726964,0.3630685239622638,0.3754089427112673,0.37934425433612423,0.37165741157541665,0.37199522549788766,0.3717463704122914,0.3697752984193859,0.36713225602184957,0.37718500638593194,0.38062776591906256,0.3763605366079727,0.3824964126638965,0.3770646843231475,0.37831394570167487,0.3725159731673386,0.3717231469620693,0.3764719959344518,0.37618605951092376,0.36179259884337756,0.3721806202309496,0.36859196389676285,0.3661072060598522,0.3784326423664857,0.3724949860281654,0.3655580098611441,0.37782438503906,0.38268220204844544,0.3778411581081,0.3744562114147704,0.3826987022957997,0.37919358167283107,0.37771490991540974,0.3852598432102096,0.37300987457118673,0.3706841373670845,0.3698053165463294,0.38195137212654073,0.367865914018763,0.37315296443236445,0.36496939295976905,0.37326438848451426,0.3728839916053795,0.36811534519399336,0.3683458748223269,0.37271040398971855,0.37550417881566406,0.37742495300552115,0.37907731756207935,0.3769714499073046,0.37153152082301194,0.37069463872157743,0.37483761577252994,0.3742296088245686,0.3632256704401184,0.37396629192319,0.37181014960698494,0.37653637080013197,0.3604693752989156,0.3620795843079811,0.3753405522310826,0.38220776481948115,0.37115653141531946,0.37912984993427845,0.37303493959612183,0.37092291156407103,0.37635099025783086,0.3753769045295751,0.38095577616546467,0.3700559021132201,0.3772290879776471,0.37617093415665326,0.3796799863374004,0.3812592131767563,0.3689783043041911,0.37487967670927547,0.38803998383515664,0.3774445221306783,0.378695368598986,0.38584813816473024,0.3789480995614486,0.36149181124680474,0.38365241048416227,0.3681124772227262,0.3725105319956262,0.3667616326378821,0.36739117135229177,0.3778561432400605,0.3874194996919475,0.3696011749140852,0.36852601247998434,0.37097099880201645,0.3728093858314311,0.375266398774629,0.3740523318524092,0.37267859174905693,0.36763930687087437,0.36986663873379505,0.38130391699998967,0.36584614007123956,0.37241753541753664,0.37841810576414464,0.37598254226017314,0.3759842434665027,0.37692125217094813,0.3764103206491566,0.37653843619384353,0.3693750817764431,0.3681569011899796,0.37351814258047666,0.37316433692695355,0.3706695307670774,0.3818536890096411,0.37567933865257247,0.36500625881412907,0.3793350134603459,0.3706385804485808,0.37750428208475223,0.3755190741639255,0.3797813071940047,0.3776967057084375,0.37614613512094264,0.37888434243252067,0.3694590892831178,0.3856539838307423,0.3717007796932043,0.36584601431697505,0.3763002611880787,0.36508066218122903,0.3673596239102181,0.3642052937154316,0.37344680916740614,0.3808905153471423,0.3725742281029734,0.3848614553929826,0.36765915739629074,0.38135566449630254,0.36030498653735843,0.36799053897211237,0.38318898385109124,0.3779781741945275,0.36440113621804054,0.37481393231129245,0.3763293372640402,0.3812280070945076,0.3753517804835052,0.3749681555971573,0.3648624937644961,0.3767054681144008,0.3845650022887932,0.37333895231079156,0.37701721250757503,0.37540101095665956,0.37768106820233954,0.36025256407086953,0.37734657272130473,0.37988373976224354,0.37682176621338026,0.38898728815934813,0.3802723130308523,0.37064362611726126,0.3716671462428964,0.3653854516484088,0.37384951381311665,0.37609111509500687,0.36854808457145016,0.36589463754356794,0.3730887515163054,0.37343039866544725,0.3844600489528454,0.3652593392387045,0.37097703271757065,0.36695137300416486,0.3752326520749132,0.372696422513879,0.37142149606166425,0.3738193194732888,0.3708991226741369,0.3665866666250623,0.3670560593587618,0.36722347961581153,0.3764530607295029,0.36969916259509383,0.37169622935723673,0.37407585313534475,0.3759190937467053,0.3705725266324558,0.3742675671718856,0.37798412001971937,0.36704657036814853,0.37012061404037017,0.3788370719279437,0.3688233211261703,0.3722666955912799,0.38099912055811475,0.37355135389447897,0.3702675707561979,0.3660497483759351,0.3637540298998641,0.37207780637658305,0.37189211136778194,0.373777080989011,0.37097626451947124,0.3720501762402685,0.3800835945467764,0.3659323672486985,0.3726811672725525,0.37710844359222223,0.36465547105141344,0.37004378957460854,0.36272824353739397,0.3634579112050942,0.36461375645760424,0.35857997417644205,0.37592250458816373,0.37812234078546386,0.36810828858341166,0.35816335811888533,0.3734543555790585,0.38266538869061373,0.3809224560993335,0.3656335483548825,0.3734899508386637,0.37735057141951234,0.3841556372771114,0.38294780441960014,0.3726279975503914,0.36986106187188444,0.37140879762048695,0.3665695898699016,0.3776206738564268,0.3747607996708087,0.3726296793310835,0.36973770523302807,0.37175770111741785,0.3756887459053993,0.3602080205623703,0.38109837757162474,0.35954688079546004,0.3725543781999657,0.3771937735353195,0.3797992437913952,0.3687739449760798,0.37024533348603383,0.36611821577395776,0.37685312897449513,0.3727365663253828,0.3705326374911353,0.37413391208817126,0.36813819991436275,0.3770565680954476,0.37248116905268897,0.36899332022393827,0.3808869853381461,0.3635508196596353,0.36849507308990903,0.3709992899261221,0.37420629190940125,0.3709199079318616,0.37582196728698447,0.36664735883783184,0.37666763004844994,0.38079658860535404,0.38532285324588617,0.3758967480656432,0.37902429778039504,0.373186725815885,0.362734735528548,0.3672772549862256,0.36745316025857144,0.3722855428036972,0.37355519118694014,0.3730014413086072,0.37445147406110696,0.36128550830260986,0.36710753985186695,0.37506067575848806,0.3830376263995292,0.37889096476038486,0.36333130089434806,0.37610262446359066,0.3672790572986115,0.3687505532377063,0.37160690263216933,0.3604357599542277,0.37446400139440067,0.37820505213213457,0.3787923646281335,0.3726076814799363,0.37754074272104643,0.37569885196401803,0.37228759067212025,0.36131155349916294,0.36743904181780235,0.3644329523198596,0.3762370525020446,0.3781436548951087,0.3761925579162366,0.3708291642352332,0.37840195036223095,0.37661829205107766,0.36815507696066996,0.37392037824773516,0.37428363963025724,0.3778257043129392,0.3650893672420055,0.37955917578172355,0.36723324787838474,0.37209102099175567,0.3777378443660094,0.37578442528172096,0.3776629980792499,0.3738072219030979,0.36617565500240246,0.3628779887971882,0.3676114334168475,0.379808189568362,0.3789856703824887,0.37506386400774044,0.38327576292451654,0.3664424805391274,0.3682451420762643,0.3809646157186964,0.3731800227198753,0.37793465663484105,0.36943779298147145,0.37051609390209383,0.3757855472222126,0.36205390374796903,0.3728923717985291,0.38083948116256977,0.3687177323803258,0.3708564683834968,0.3758154821190481,0.37003332129324185,0.37514373448625354,0.36838685058022186,0.37738297579961283,0.375432948292958,0.37192020637591794,0.37604757551646173,0.357799209122019,0.3639082255661834,0.38177479815697396,0.3764932963636475,0.3746551902884268,0.37717298234986957,0.35937899790445077,0.3805794238518388,0.36145152250891327,0.3701006758580225,0.3596095276423656,0.37201045770955254,0.36416580866280024,0.36992494471485143,0.36784943386433216,0.3716516685538279,0.3782681085103849,0.36229843902755526,0.3782866756656792,0.37729579991447926,0.3670566238096563,0.36813831673126207,0.36103858845782016,0.3826727212992911,0.36822364064511476,0.3745527573123026,0.3636738525168294,0.37737399506908553,0.3685071194309676,0.3692510674365355,0.37400711119738966,0.3661712419315307,0.36822546921884386,0.38265064664389853,0.38702616483120456,0.37345205977511076,0.3759229729330547,0.3625936660013753,0.37028422312152487,0.3860127191425922,0.3647681900217113,0.3832560186131971,0.3740030477128777,0.36151428142170544,0.37704778924870547,0.3788880980772499,0.3685916843138213,0.3657795286925203,0.3764942349609319,0.367843235915718,0.3753314559248375,0.3626406769611136,0.3661741004459687,0.37457849843054103,0.36452204271862443,0.37428770983886167,0.36827625574243833,0.3792152311958548,0.3692490943160902,0.36899453817011435,0.3880752306562479,0.3792527252477822,0.36733998775043125,0.36667005713328754,0.37660628500810245,0.3752572471453498,0.3704828408953708,0.3709578754695329,0.37317139696148866,0.38070248547325825,0.3686187408902542,0.3703700453332046,0.36505168323452747,0.37727595492798777,0.36523907222323804,0.3786697090176944,0.3690646264715068,0.37609667161644167,0.375662851502798,0.3776752334209162,0.3781437608588443,0.37155433047489983,0.3719684310211457,0.371674585235752,0.37508666381312944,0.3730280990928282,0.37234258857145675,0.36100788934716777,0.36438532763278003,0.376624324958013,0.37186440850799285,0.3709466491822591,0.3788313505991533,0.375605657319943,0.3677361906265041,0.3690229143065083,0.371797327540476,0.36597700443600006,0.3813425205597974,0.37141953794097304,0.36627025013379094,0.3731480896516593,0.3794008849467895,0.3869856803990555,0.36959518840877686,0.3809078402255756,0.37810355746312396,0.3684640609669469,0.3695284949010232,0.3749850399509441,0.3773095712904113,0.3754118471031919,0.3680780128967697,0.36788332139378643,0.378667395518129,0.36482612396310654,0.3749535570014514,0.36927088537749375,0.3684704728312632,0.3770143649859207,0.37453856204052943,0.36663501765969375,0.37623623969545444,0.37360665426634915,0.3696419586941497,0.3705276224777927,0.37957358077776576,0.37264357055702235,0.37866671182540995,0.3850321559650473,0.37633570043863934,0.3766065423210846,0.3644130167566226,0.37060933988393335,0.3694628651082687,0.3799603502371615,0.37177848986803963,0.36777582595981856,0.3738524304763796,0.38052515946261556,0.37723533313152446,0.3743296438160417,0.3758896195815434,0.37262810714443556,0.37161808881178476,0.36569004539927347,0.3750469334308983,0.3809818780044465,0.37071372815395753,0.3586956347323064,0.3636193725954063,0.377742601547042,0.3749707711447526,0.37704245627331584,0.36967159924358095,0.36156148225313967,0.37121265961154415,0.37329252576498023,0.36455086586583996,0.3665946546390045,0.36364067682454293,0.37806182797785753,0.3623222553555297,0.371238181765801,0.37972886048242044,0.3722598900114578,0.37447849396079036,0.37496731807931916,0.3836117077243549,0.37749193218575117,0.3726255906552286,0.37273132420055977,0.3739107289141383,0.3735225132190884,0.36400200801201327,0.37570979100620033,0.3796176477953124,0.3684353860363033,0.3792311607325698,0.3647169098098455,0.3731738321726204,0.36708311384722697,0.37309756375869496,0.36032605445298577,0.37373545479272013,0.3692503480165632,0.366466527102403,0.38360270614996844,0.3679580571699605,0.36167114830602565,0.3696430245885456,0.37747178267245546,0.36917693060059426,0.38421392912779734,0.3841942396333077,0.37823357928899587,0.37398685673932514,0.3752271912873054,0.37238728140498484,0.37087661332700206,0.3634990075418775,0.3747922617509617,0.37914786666964584,0.3762878515377206,0.3655290852213725,0.37674532955954226,0.37471616771289595,0.37484551685126866,0.37639806934281594,0.37606104098465304,0.3749049129101214,0.38486864534995413,0.36420468098365294,0.3697508982017428,0.36856321076332593,0.36628406093488425,0.3838247055089168,0.37064781840448224,0.36678788657875055,0.3697958898663933,0.36938664698676027,0.3728693540982101,0.37325610377341106,0.36503035876102424,0.36801438507731615,0.3811003160245844,0.37210138331077763,0.36867262539442097,0.38252135522186975,0.37269223781515975,0.371178357637696,0.3656826580715743,0.3731254413977701,0.38441950012558124,0.36932196515794913,0.3720032790345423,0.3748145609395618,0.3845667211050214,0.36779854408972823,0.3605309088564587,0.3694937201964718,0.37860143917295913,0.3634231836806642,0.3733458151707163,0.37263602703017035,0.37043498918579953,0.37094535535871953,0.3756376304440162,0.3673101185625445,0.3746216878559122,0.36661078889691323,0.3775674415636244,0.36852795451839315,0.3714465036706421,0.3725517068546311,0.36986635952893415,0.3742377864220664,0.37291210703614364,0.37003843966572786,0.37968125836549027,0.37871501788258416,0.3701344671145797,0.3649683166450635,0.36920499546523056,0.36354219692995476,0.35724945438182204,0.3689656870266123,0.37080709995116246,0.38123605349386835,0.3633555087513762,0.3764368388229219,0.38218953548628,0.3789762184857725,0.3760859694385896,0.36846168789203,0.3668516990725276,0.3769820175832436,0.36926730257894896,0.37304555568498177,0.37175040370503387,0.37253174990295035,0.3626102162735201,0.3708472075047621,0.3622430204507942,0.37201206190340524,0.3743726385918399,0.37250803450830944,0.37041179264014257,0.3750779138663744,0.3712704875644069,0.3724810893232035,0.3718638812285057,0.37337973209961445,0.3698901558222531,0.3651726595044463,0.37103321071819817,0.37381818773407616,0.3716139376514511,0.3710478642269872,0.37834109844299146,0.372022245923306,0.3766055301602056,0.37772305329402084,0.3800538604274776,0.36865060609515043,0.37995794589579185,0.3690572052859222,0.364454203482827,0.36927387629439207,0.3681999970996991,0.37385428144500354,0.37436051647240065,0.36942891440086656,0.3755052943283799,0.3701831844550457,0.3785112235722438,0.37504307131617975,0.37761240083205144,0.3695863574582307,0.3736989327808669,0.3735478057194308,0.3804000950476749,0.37624070914060415,0.3810819056699502,0.37140348177471405,0.3674248320998852,0.3706697723188795,0.37726014615312736,0.37998334202432865,0.37139746211570723,0.3677449561679741,0.37428803296908175,0.3699502189403895,0.3756047156384994,0.38306149803083384,0.37194497173151186,0.3736141760830045,0.3789792705781532,0.3732939220616708,0.3721083440801399,0.374889515777281,0.3741391611856508,0.374224456457155,0.37093317495156697,0.37171127883050636,0.37335658937572214,0.3752471711773957,0.374446631710017,0.37289200679468854,0.3797891165951319,0.3772936591997899,0.3699588457976944,0.38207883391897407,0.3720745303875308,0.36805363848968536,0.37555156222504743,0.36966265171146534,0.37187198700736795,0.37634088719075354,0.3652964070971835,0.3586070628672791,0.3602313356006603,0.3615615318161913,0.3764389711270524,0.35762123947358976,0.36994075659813275,0.36409243074903025,0.37923368690588366,0.37209054079112813,0.37270517981072093,0.37220268962191494,0.3725233152039255,0.3833553361744713,0.3788372387141363,0.37891367289473377,0.37371516476336314,0.37421853341149475,0.3746803633949851,0.36303781636253085,0.3728200793822422,0.35918678289487305,0.3683831166781474,0.37864978923400944,0.3674775031940462,0.37595619295478344,0.3681106158727878,0.3746017172808535,0.3681168850158022,0.3742065235668323,0.36866314318246907,0.37253770267996933,0.36810702315926375,0.36840654727796535,0.37657712962721823,0.36296953841874535,0.37727935698937176,0.37150473855899846,0.3663048738033303,0.37841597766579116,0.3755092863317196,0.3740616805129959,0.37319928923635,0.38048114756236695,0.38136942421096504,0.3778904299262827,0.3817235992411638,0.3704406293505491,0.37806738403462703,0.36514715565199524,0.380475063479771,0.3687937573511136,0.3770069732161066,0.3802269879775235,0.3645429560247805,0.3699739525640909,0.3755235246429163,0.3681436533378352,0.362863438109773,0.37022469655763734,0.3709845188781504,0.3659327317432395,0.37231520777998206,0.37888343729431556,0.3772745248271752,0.374188929956861,0.38091388789284675,0.3797181474008889,0.3803277844200429,0.38137796254382306,0.36818078478020455,0.3700433924903419,0.38213815142023216,0.37037145999661825,0.3753959619391716,0.37531619702001917,0.37432035806980407,0.37243764287216286,0.38668909976918037,0.3759406359205884,0.371554675024251,0.3712783521416742,0.3709637481225133,0.378544713944733,0.3724205866405257,0.3775359320706111,0.36819687522520095,0.3634875469759831,0.3850097061104103,0.3653801439756439,0.36514186855410274,0.37711929608426265,0.3779723094491718,0.3670702900421932,0.3718783433269463,0.36712042800160605,0.37573345064289004,0.3693304225777522,0.3634669268988798,0.3729596826448805,0.3728619008636026,0.3927038636511066,0.36875212949678154,0.3815599608189342,0.3816745357598682,0.37515809778097786,0.35872226835586934,0.3707273594466757,0.3657140560319546,0.3697091065914852,0.3673141157303359,0.37239245628441553,0.38379201405565777,0.380321072000681,0.36479632482029445,0.3851199839107311,0.36684559213540774,0.3739747470887017,0.37606240945281744,0.3771234863071935,0.3770762609265664,0.36031463970669364,0.37874948091801847,0.36856894645261434,0.3653511530490728,0.3625436827076887,0.36591291675570264,0.3798436562648242,0.3802493186311287,0.3698292074038913,0.3793366019645795,0.36759059386500187,0.3666336660549378,0.3771172247945479,0.3784479533771161,0.37065084357332767,0.3793254898718483,0.3808273180012896,0.35741858289748857,0.3736905684920885,0.38730771505320527,0.37705456527353803,0.3686020258207414,0.37146760173642557,0.3700070639060941,0.3587187586785168,0.37204450760608626,0.3709788120098424,0.3750548794190552,0.37525971305308575,0.3704918110890541,0.3734867709414414,0.37449994132382053,0.37603254566935423,0.3756591748225565,0.3873624733396048,0.3754488475198846,0.3689616223276109,0.3693046266833314,0.37081285946924974,0.3794692650887718,0.36816708119243113,0.3666284640002195,0.37846030609559583,0.37571287594000763,0.3512430802616612,0.3610819770701337,0.37491511536717476,0.3764127033603739,0.3857340775944595,0.37498381301858624,0.37428733936205566,0.3655265320667334,0.3778224172865932,0.37639856664877686,0.37736949280832877,0.37044006071797975,0.3812905124297652,0.3730797367691813,0.3829352449164124,0.3700446435455117,0.369141327254871,0.3662355380105446,0.366887623560563,0.37753950116299684,0.3751623634000849,0.3658171210195742,0.36824926863481805,0.37573792144296847,0.3797470449484247,0.3727322875242693,0.3632160609498216,0.3665215603999612,0.37909169846057506,0.3793929197007568,0.38127746474006713,0.3811887882710756,0.36780919950973195,0.36070801514507467,0.37546598855288643,0.36336587764915057,0.3672093238647889,0.3694928830757077,0.3774829427682444,0.3788042282655779,0.36941062471822267,0.3739481866904869,0.36551999110857425,0.3800814849658634,0.37586392293087323,0.3693237334303979,0.37203512502864955,0.37154376777104803,0.37471276353020483,0.37836901228335623,0.37550754354117394,0.3673298373770306,0.35684668244816586,0.37628181372741765,0.3713203798014901,0.37370122601421174,0.3646955671295031,0.38247942499517845,0.3770615100764031,0.3775680797340332,0.373590148225239,0.37483628863215934,0.36764478334603373,0.3703530963895859,0.3826509020349952,0.37290489539501276,0.38000289322525244,0.37124564099468854,0.37469794751975927,0.359681609701563,0.3699798966062191,0.3616717463874046,0.38022184727737746,0.36452087625431373,0.38416141427454015,0.3802766918303651,0.3698829590348331,0.371482878352175,0.3763967680361178,0.3584624171754665,0.3718028935242932,0.37199961011826366,0.37279234495965025,0.3603769212353106,0.3712701639040257,0.3735791356264631,0.3752496798292074,0.38259591085731576,0.3795662996264864,0.36285816385544095,0.3881190288673589,0.3734464757199042,0.3699468831676454,0.374792763585618,0.3625642877209751,0.3654676023677587,0.35974371607297745,0.3770499979348024,0.3843174517446256,0.3733982730915003
3.0,0.6773415674901812,0.6575771130106023,0.6490631900806537,0.6834261830665644,0.6780761090573266,0.6707259293645864,0.691321170455635,0.6576360185907005,0.6223693058724246,0.6967907993406102,0.6869787020447045,0.6573472292478072,0.6472794004562684,0.7069591734371644,0.6981854083363214,0.6601254968619762,0.6971889321447164,0.6778807848451615,0.7149319584288387,0.6981123128662567,0.7047231620011886,0.6530711860461229,0.6610307227055235,0.6701645934478688,0.6840817360730075,0.643897318445141,0.7110765997582306,0.6917945416690048,0.6827033144255973,0.715605335364307,0.6796150568066003,0.6881280733824368,0.6818602603276884,0.6992154978650852,0.6775836466011365,0.688682204763159,0.6922899288134348,0.6535314108032155,0.661084476970888,0.6685043238009737,0.7107866420641316,0.6657187047413301,0.7131802627133745,0.6981109115123267,0.6758814491292352,0.7015503971204934,0.6739940457262122,0.72426765637003,0.6889853556645548,0.6695484163299971,0.6982084969821852,0.6725522286246596,0.6999695386341058,0.6828130013217314,0.6750797949712766,0.6438924241967651,0.7008622578004851,0.6652133326015566,0.6873386732282152,0.7051209162097055,0.6736232425259029,0.6540024748836323,0.6800759924410743,0.6888994384151467,0.6943615940923815,0.6731448512042151,0.7010896141755667,0.6528029236022614,0.7108212039586951,0.7058765855946816,0.6702092148934288,0.6434788137519862,0.6682340401363677,0.6621749254287359,0.6648116884183601,0.649262003066801,0.6706704488308863,0.6899486242618085,0.6655608974587611,0.6412008712023418,0.675746820242239,0.7048418812081554,0.7103493359862031,0.6957641254874304,0.7260220879538506,0.6853445887886765,0.6693438475589651,0.6768820179358577,0.6908593884710158,0.6654131028271097,0.6742126024060738,0.6890392028191762,0.6807443599281365,0.6886546871481558,0.6749724784294574,0.6450294492412847,0.704264206633706,0.683589749682203,0.6811890490741551,0.7006190465502709,0.6635090237272526,0.7035043279228912,0.690378568323719,0.6711320029925252,0.7330812132734651,0.6525478491087406,0.6526834732877891,0.6854697473656615,0.6655698280688482,0.7365940711900989,0.6841176378324936,0.6944549472861271,0.7316660486638129,0.680686419828792,0.70470131094731,0.6995534271687616,0.7128588957201256,0.6577534493777342,0.6975930685569226,0.6475834549634665,0.6856034390168603,0.665013243049091,0.686303783126357,0.6960274477799239,0.7058329708468885,0.7227882591114193,0.6378074061948188,0.6742340934732838,0.6750837972136102,0.6921304458663365,0.700486195431063,0.6552139554515489,0.7016317290544748,0.6961030222335054,0.7086428461497756,0.6260316128472008,0.6961562488686774,0.6612822416890427,0.712265550769276,0.6814634841459083,0.6717319969465875,0.6748247416581462,0.6795728983603692,0.6781121798944248,0.6586444611246021,0.6586002182094377,0.6896224986759034,0.6688041974940325,0.70351434493196,0.645391198498946,0.6280475962014868,0.6886315775757906,0.6918000956199132,0.7096460571248859,0.6987158136238865,0.6641903306231997,0.7181980315027545,0.6366334417126317,0.7009684089124166,0.6832146429032021,0.6733361286147467,0.690054593818022,0.6713076732203356,0.6651648779729339,0.6458573061031897,0.6646912769937555,0.6629758642176053,0.6705777920738555,0.6441227020844899,0.6854621166251822,0.6641900131054256,0.7232150483928327,0.6962948143177791,0.6779446001368589,0.6924759395539094,0.689787632263744,0.6891597795451944,0.6870874029887447,0.6503249746406912,0.6722208469232386,0.7010183239457006,0.6930111377036877,0.7135590419028185,0.6533684166342798,0.6704835611480083,0.6850261401358404,0.6797375758579186,0.6720066905111051,0.6847420069083006,0.7130165269033196,0.6785732423306006,0.722088057107924,0.6909192034570252,0.6699420610249868,0.7258030003556054,0.6541977740661636,0.6740519363119792,0.6638677306420449,0.6687179462359722,0.6978899395650946,0.647033645696373,0.6799473160504297,0.6710391578160477,0.6757383609271735,0.6931962174401991,0.7015392592834254,0.640518107253043,0.6615645442120232,0.6648718318872187,0.7015804676132692,0.697037375135295,0.6389165429760925,0.6763705966375665,0.6701313330427722,0.6678934819349489,0.6714656918291618,0.6850480896973261,0.7057586818426842,0.6776213556437631,0.6848209223591614,0.7014633923769925,0.6814754141137052,0.7004593787426,0.6970766370221945,0.689981831926831,0.6512764001272775,0.6568133672252906,0.6607042651694072,0.6700123305143112,0.6756419554259678,0.6923754397467332,0.6507102022107661,0.7036891135859402,0.6460654406964805,0.6489432890456529,0.6670801548701635,0.6814665509281549,0.6779901989053613,0.6880490888257698,0.6538420874040657,0.6779347725600872,0.664392664137989,0.6564915491416791,0.6472343751599663,0.6490403476555091,0.6793268667107267,0.6394567750941766,0.6809038047452429,0.6438285535081519,0.6710667619322729,0.6896081175713176,0.7123468345549512,0.6803110513736412,0.6760306432020438,0.6759986421243782,0.6593535194556469,0.7116643672203543,0.6426536001546352,0.6960195930779024,0.6680765772624047,0.6551455307265064,0.7337918831884709,0.6962999003250433,0.6739207271326281,0.6780331709307127,0.6735141705833068,0.6735141979550778,0.7119311745443845,0.6926447056973083,0.6601689311876104,0.6469871295345669,0.6441906697764913,0.6557992388916244,0.683770187547673,0.6514100117654967,0.6658177329217964,0.6980850310159126,0.647441738823558,0.6659286637764039,0.6680013823310551,0.6540443191113734,0.7008497948844403,0.6800586642797022,0.702877863207418,0.7268475768882728,0.659855854469024,0.6904897317139421,0.7078908258932902,0.6585100086005893,0.69055574966819,0.6425634267871655,0.668788978056173,0.7020401068205679,0.6726423654972346,0.6736167120373004,0.6659979997970672,0.6601466182049552,0.6739041863318007,0.7281959616334933,0.7038577095636309,0.6669191613072768,0.6810886166650125,0.6624141366280362,0.6537963784601999,0.6971141792597415,0.6423288069101415,0.6635999658775674,0.6690796632405218,0.6457406671220847,0.6423290684574163,0.6253909591232425,0.6732765522775594,0.6583497620129277,0.6956994206273023,0.6823281660390692,0.6518156732757528,0.7236152539416886,0.6663230578400688,0.6507835537548948,0.6745167237657278,0.6575041129314697,0.6799163243406718,0.6910919170017575,0.7089608729306499,0.6669660583236336,0.7203106398227658,0.6993971439305687,0.6492342097084087,0.6686710422246863,0.7072641585646894,0.6549050569701077,0.6880100856702993,0.690146563816003,0.6941338108231556,0.6649627083826336,0.6825097172986598,0.6630846851367503,0.673583740629934,0.6897689423547021,0.6884690757965996,0.6849552687617845,0.6900532304052319,0.6858682308885636,0.6418880693281631,0.6600121983077885,0.6892960675883224,0.7118039571528819,0.673742224228263,0.624924182299847,0.6625244895699636,0.6625671358801236,0.6949173872621272,0.7052409715190631,0.6869492291059432,0.6898339835069319,0.6538473379048595,0.6432895339508187,0.6802048591965618,0.6656459314805145,0.6808735763699426,0.7159967986407503,0.6779399110793076,0.6819330838155676,0.6709336025302457,0.631273051202723,0.6846062640427563,0.6840102131245489,0.6696072110322867,0.6744629292017038,0.6847380179313945,0.7010203525187227,0.6643003221002638,0.6809496235227688,0.691150854423846,0.6872260064227277,0.6871714914849445,0.6866105385551875,0.6576837415611958,0.6896147443394083,0.6753229246678683,0.6616982272376788,0.7007182353859286,0.6298489157986806,0.658753011701978,0.6831763969601364,0.6795789027743635,0.6772494305408729,0.6717990938234093,0.6709550117942075,0.6559955954811497,0.6851843860068502,0.6946905144278466,0.6501335009515957,0.677914649429131,0.7127181798418618,0.6886322879784593,0.7055454147478134,0.681147409317966,0.6703755442993158,0.6689857868634645,0.6528280943426217,0.6858965096903333,0.7141209707204919,0.6257796583677896,0.7004826762739024,0.7011081199191213,0.6990878518805783,0.6612111611189405,0.6615016568129997,0.6517302130242612,0.6856189360236101,0.6726474441916633,0.6931495686397651,0.7084771163287326,0.6619291651100147,0.6784185628615041,0.6966791101863308,0.6479015761003836,0.6982784002992106,0.7096749297553911,0.6336443778319457,0.6695400277711658,0.6896207964734314,0.6680842507784709,0.6574018436271235,0.71964514523344,0.6956420837854245,0.6864251067037134,0.7021288028722829,0.6713581658391212,0.7022226134668375,0.6777684959551146,0.7036779392610478,0.6622946609682467,0.663441688109216,0.7245114810189542,0.6733946662178092,0.6961439407071234,0.6760824084516108,0.6503044693344278,0.6542467872198703,0.6856731270443349,0.71661081600578,0.6632552962267758,0.6939696622884719,0.6946491060901242,0.7074560270926382,0.6637257267194319,0.6838865899187179,0.6737403997852638,0.7226280136267536,0.630166779881118,0.6874178234322145,0.6667340291476028,0.6911275051744652,0.6649033335591022,0.6694853283571464,0.69791982144963,0.6589517233047272,0.630956834101046,0.6587528416652118,0.6757783101990406,0.677934081206843,0.691105114753129,0.6932274235089884,0.6581062242799834,0.6879188856794562,0.6808695037385707,0.6616042303389743,0.7030344994853791,0.6665338773994339,0.6528605257115536,0.6938782327956865,0.7001200672849336,0.6331276387114055,0.6750784757597456,0.6796758827072836,0.6492075020758971,0.6948472667571093,0.6972944047219376,0.7011736724110988,0.6954059715224835,0.6867246231586599,0.7036102614236933,0.686096103901074,0.6818023612411263,0.6467988011611594,0.7086965819261668,0.6974569974085874,0.6752579665553498,0.6956606098420872,0.687229644050293,0.6985102641078194,0.6675552034252034,0.6323053332704303,0.6905327131105038,0.6801832322871144,0.6339922268881003,0.6749707938942743,0.679738980532606,0.6971611837551551,0.6401549926082426,0.662487042382065,0.699241681669265,0.6763882060575235,0.68228271213217,0.6507882108302152,0.681440538948986,0.6606020028477464,0.6600892983297313,0.636435884455854,0.6730609327891067,0.6728754987666911,0.6853681839707105,0.6457083884355718,0.6806209392233694,0.6762250824893343,0.6707228941664495,0.6662643777204664,0.6602497069642657,0.6622736363141476,0.6780470551186585,0.6630265496033346,0.6274604051943166,0.6854731711497905,0.6385080859225883,0.6562051927302466,0.6581844854528439,0.7086584226832788,0.6545800762775088,0.6841844114326082,0.6680795752686879,0.6750743568415816,0.6755675926019712,0.6892023520226062,0.67597325194571,0.681025825185429,0.6864566125431125,0.6718733532664487,0.7142295120617635,0.6457423599793857,0.7111662913410446,0.6467424074014025,0.6729016878265143,0.6840365732993573,0.7025830454779268,0.708398540971599,0.6655811610361019,0.6874756164813458,0.655128004762534,0.6828318472659177,0.6984753658066629,0.6772191304331383,0.679904149809162,0.6788856412517853,0.6747905663759497,0.6665600113791047,0.7029203530194954,0.6596114802675027,0.6540304758118587,0.682005696999695,0.6974582691233976,0.7101145303089611,0.6619536924220261,0.6676033530478516,0.6458532267474871,0.6734189124408393,0.6717159598458564,0.6857110965289961,0.6619094693857075,0.6867850640467632,0.7231429153365632,0.6801194334578825,0.699697650320651,0.6672145587702897,0.6686833513042234,0.6664021706678076,0.6592926180827386,0.676444773025531,0.7408313118293052,0.7081338690067354,0.7029310518776731,0.6837108942183525,0.6807627773495496,0.7054268465804283,0.6574670289670345,0.6537769226045255,0.7113565164132912,0.6716859486862768,0.6611679187005792,0.6414147581891284,0.6748158364587425,0.6863264384995107,0.7092594722242916,0.6959569197958825,0.6877964906631541,0.6937850579052702,0.6556368953204398,0.6630890167681248,0.6609275841840406,0.668293798704271,0.6603131998526119,0.6862013689328608,0.6735637196698224,0.7111246207807924,0.656616313326116,0.6621159322833177,0.6954993046623525,0.706519781187432,0.6410408023784557,0.6933423350468172,0.6847728227289929,0.6717385337280892,0.6690646361820769,0.6937213613019152,0.6686070382994135,0.6684956914848629,0.6834592720777224,0.6859252981606543,0.7072949907703391,0.7048834838354607,0.6795101840074964,0.6792090482676707,0.6864553286360545,0.6586095679048106,0.6845588135092663,0.6659636371048225,0.6877050350042332,0.6551741729278392,0.6827038379122837,0.6899088724626248,0.6551980256774634,0.7089044090150143,0.6549473462183556,0.701154838420972,0.6823236376331918,0.6876557457475889,0.6801531351136297,0.6980516779321524,0.6339111421476014,0.6867843334298291,0.6659423232661038,0.6994413191607367,0.6614483661848009,0.6599833359144796,0.6766548909115521,0.6796560336060077,0.6749060811503036,0.6914656056234175,0.7145794410078276,0.6799952304565121,0.6837340722218294,0.6672436359265732,0.6912894070158137,0.6595563967472616,0.6910435325284905,0.693214864620944,0.6939780093620286,0.6592144110943593,0.6683409276753515,0.6764783757999384,0.7119817575356389,0.6320869708466984,0.6861291482449424,0.627823139990192,0.6539347688280773,0.6855984058515325,0.6595236372156874,0.6660684062951419,0.6901837151821366,0.692443367262228,0.680874839819711,0.6752822954821879,0.6778238429827286,0.7065383132254012,0.6652259444211135,0.6698734506055457,0.6853861082186925,0.6815576987071389,0.6894715313270936,0.6678200919499738,0.6704896669147393,0.6863045969840258,0.6773352479424419,0.6814312348603897,0.7235830947469282,0.6691124441175622,0.674730871703366,0.6560422489380973,0.6929790021442352,0.671577499469743,0.6842229389480172,0.6914803646082835,0.6628623311256201,0.6425406047187819,0.6852075699682608,0.6543533509236971,0.6855089096441536,0.6657055739810138,0.7234213381610661,0.6898070044563875,0.6482869628850036,0.6769445055685694,0.6546287156542938,0.6968324335940629,0.6837753578574163,0.6646557136489185,0.6881272263439518,0.7223709176170113,0.6709961380093775,0.6836442865960619,0.6564570268620462,0.7041484612638911,0.6743886007949583,0.7146936418106624,0.6747692553978226,0.654314546919488,0.724762509041866,0.6866402344087593,0.6823160160120135,0.6534580541527307,0.655425380448978,0.6557056958105133,0.6933056359964687,0.7183340310617502,0.6629417247528165,0.6756121620134603,0.6888793946282339,0.6780846089585727,0.6936251195404183,0.6583607354018486,0.6379675836233142,0.6491026512132727,0.6683662458078378,0.6805397656219743,0.6808410610133521,0.6800729168195231,0.6627190705198827,0.6379330964948147,0.6506714701728442,0.6781551689571077,0.6562568782583433,0.6783592588244287,0.6587093068639867,0.6914828847338986,0.66366315303895,0.6829364368805508,0.6753640084955531,0.6369469286285913,0.6896617808025997,0.7182316933153517,0.693094937191304,0.6935228154383696,0.6880757742973019,0.6980264469136255,0.6860534459107314,0.6838261276511388,0.6605966946630986,0.6685690670091033,0.6645443601539773,0.7034830403913072,0.7240847040310661,0.6535476638174431,0.663235853584047,0.6678210988432441,0.6825753827680804,0.6588953022155986,0.6910503892685664,0.7094823463099187,0.6511463726263962,0.6551183080256979,0.6638828789031836,0.6806601175780538,0.6877411046596772,0.6836207912354332,0.6843193631387225,0.6913151003176554,0.6755885006940401,0.7031808305227021,0.6712186765465911,0.6762515832857668,0.703117828356747,0.6738490427438164,0.6742692204589614,0.6857821394405106,0.6752935356240669,0.6944909755916644,0.699702169610745,0.7128277092114585,0.6716123284687354,0.6605722646958317,0.6637733127483442,0.6589797468263174,0.6674369931540546,0.6640110470096514,0.6852004738978035,0.6696816113490414,0.6644945036994595,0.6735032713851417,0.683307305717795,0.6558861972192347,0.6912489036328225,0.6777983730357214,0.709803767293021,0.6912294192373292,0.6733120226013011,0.6874304889825182,0.6708834482199022,0.6951916839393391,0.6839581817704719,0.6810988788495738,0.6851911792681115,0.6607748765497145,0.6859820425391704,0.6593426115493506,0.6816422353443997,0.6689850362329646,0.6481512282281537,0.6855612408811899,0.6753148432551538,0.6738855085053399,0.6705900978856864,0.6338323738232073,0.6702861339113702,0.6872646635804336,0.6441920765300879,0.6880251690512218,0.6735795380334366,0.6627783632044965,0.6556462254013763,0.6958122045963258,0.7059416176973875,0.6691154146520197,0.6786211736232158,0.6448863768305023,0.7067854866751351,0.6550192610646755,0.7207502496575638,0.6703388894292536,0.6842900355428243,0.6740842381856119,0.6931963256841898,0.6687266106567287,0.6819693336149649,0.6584197697165138,0.6752654816519816,0.6748566431351348,0.6488692087543599,0.7046869097761969,0.6922294768617093,0.6886774660993467,0.6921129919263957,0.61557636652793,0.6688366746783772,0.6692480111954513,0.6738449271677291,0.6879998958899198,0.653432146930382,0.6858023761758129,0.6346494166100484,0.6602145333435807,0.6734575005272966,0.689455988691952,0.6760078121059604,0.685275959202511,0.7050293578668366,0.6917350637043208,0.6501187234658833,0.6682305740533335,0.6820052726143995,0.6851064887085283,0.6540346449134209,0.6917409258535999,0.68475191007752,0.684580231033304,0.6877804306085311,0.7399824033522286,0.6886325933724529,0.6767448662111978,0.7091796025723546,0.7195396508477522,0.6715206853325268,0.6990903612003416,0.6847010168945596,0.7018969485130417,0.6625310692825144,0.6704610320152652,0.6730462044072417,0.6741709922575061,0.6811700067407768,0.6780008172805427,0.7114574434976672,0.6750612633938992,0.6471487338858855,0.6650407012665609,0.6702113164951933,0.7108533154075236,0.6782503667332971,0.6875614043198164,0.6903202463964209,0.6763840275367692,0.6472429131224726,0.700341888050897,0.6542282878613633,0.7095352464202318,0.6954502590906014,0.6773152595700781,0.6648771566714988,0.6539654773038717,0.6601334776771242,0.675961514196017,0.6677502880754798,0.7174463709202755,0.6762288411133376,0.6640033607708187,0.6583646756606184,0.6685165457569135,0.6552345208212839,0.6434674466610426,0.6560043168996642,0.6679285198522127,0.6918757560074162,0.6544806103325012,0.6353817570761027,0.6973473446180549,0.6960771094053005,0.6663311144584855,0.6774333769614184,0.6743492569213657,0.6865129862966417,0.7251671979434464,0.697943863662105,0.697060334773707,0.6470431192874555,0.6787922811354369,0.6773186161461259,0.644002711581729,0.6792038672998372,0.672137682007009,0.6556226641516536,0.654988252031458,0.6364643665378814,0.7063099730377712,0.6815744847160244,0.702094946897157,0.6864552626225668,0.6635662971055205,0.6700141213284113,0.6668925386242841,0.6628256954460029,0.7104365193643316,0.6652730547570751,0.6419820943016891,0.6572064835459709,0.6750189546672561,0.6660596987436449,0.6973997635953996,0.6724405744830103,0.6812432228481377,0.6757187917032192,0.7256838559731068,0.6534390134115237,0.6548065306495754,0.6761853078072376,0.6979302356061879,0.750065017598623,0.6720390943905616,0.7069389859398956,0.6960947630018345,0.674220569262119,0.6309468782071963,0.674301680846868,0.6302021315742952,0.6783608069515318,0.7127081694974042,0.6901052130343671,0.7037502882015769,0.674124099085102,0.67903907883435,0.6630566377830752,0.6733389027483655,0.6601994132384618,0.6624398317456275,0.7018816896213015,0.6799722219935773,0.7304411208404469,0.6862262133479915,0.6810125981364141,0.6637551176295224,0.6856697902082112,0.6683202341791816,0.6699945064729627,0.6747026707379755,0.6716315097232314,0.6803758766348525,0.6930004431128398,0.6330934795685357,0.6375710529520893,0.7159050689120862,0.6577894212183646,0.6648150027465066
4.0,0.8955236449293742,0.886174403314364,0.8900491399169399,0.8945161524447385,0.8973838146228311,0.9045650896691778,0.8956196298659012,0.8904482620457159,0.8797009134859305,0.8978159762507073,0.8966318986496711,0.8880205286836436,0.8980097007619015,0.9045963334078232,0.9067865539171642,0.8914435061708492,0.898343478387796,0.8974074558120081,0.902439039341962,0.8966008059640924,0.8916041747637338,0.8928110974490542,0.892529213586008,0.8894796704462019,0.8974723664694579,0.8910902989271419,0.8977331580249711,0.8901691327604262,0.9083263932436868,0.8999385045641188,0.9029976874273786,0.8954580427280177,0.8924271485387858,0.8950855439607877,0.9012396187760193,0.8981557908481969,0.9009930079619443,0.8835280105456815,0.8883299253749026,0.897758859565587,0.9019510588380684,0.8927050761479554,0.8949523689542366,0.8941162102514245,0.8912308309616579,0.9018589362202313,0.90276437938053,0.9039444113725784,0.9043252332441747,0.8974172001616212,0.9041386141710059,0.8955379158674338,0.902409739574829,0.8992006830327146,0.8972660511730916,0.8820181181069369,0.9025679403973651,0.894201131332719,0.8928601696853541,0.9029246551147235,0.8919972666876278,0.8909481068468064,0.8963238099451647,0.9021688615603375,0.9013939434039316,0.8981272979956705,0.9066502863128181,0.8957898556156568,0.9042170168621119,0.9122732901018562,0.8887227344854323,0.8870932700889402,0.8936816478535269,0.9000463808961263,0.8900252170558622,0.8959386203918642,0.8906808644377415,0.8968568627378426,0.8936832636617683,0.8917437681830671,0.8953649662652213,0.9028609516757917,0.9038927361610551,0.9025937050807146,0.9041167276366072,0.8958046268428268,0.8992576724412347,0.8909495976733095,0.8916189087235449,0.8922865362798533,0.889660364799618,0.8967272227845545,0.896438760370459,0.8953960165931389,0.8874629518012587,0.8818839204891327,0.8998352241214508,0.9044118104844306,0.8946915847328275,0.9075553003312806,0.8906466344506507,0.8936867281392263,0.8954157491469539,0.8950934429726702,0.9117359926435554,0.8907962020069456,0.8906479418960451,0.8993881691519398,0.8946516501572275,0.9060869060542078,0.8931889901543892,0.8988752274257774,0.9077994417092057,0.9026040848903757,0.9023993866866618,0.9044002942128031,0.9027333363671602,0.881318264392069,0.9040818555654464,0.8905986904736627,0.8949965891609796,0.8947552380306101,0.8946283426535362,0.9037812085708112,0.9132303736863759,0.8959448742050121,0.8883842319916596,0.8986955500385845,0.8979828350552533,0.8995368425240213,0.9022516037907907,0.8960440033964516,0.8969643224222199,0.8972185163691031,0.905296803619098,0.8850227742990737,0.8980770272426079,0.8916641970672885,0.8982791644575683,0.8952379880983891,0.9008695984152139,0.8954009592013229,0.8914175829065523,0.8953880282185323,0.8920910076242305,0.8924150398308938,0.9011173550173259,0.8902076676685616,0.9039108047803098,0.8883498902035425,0.8861284016872578,0.9018168011320016,0.8930641569146754,0.9011105393746104,0.9030270822485412,0.9022903901378171,0.903680831643047,0.8944391073052704,0.90509987944369,0.8905603533936459,0.8993810657830773,0.8981748502958228,0.8896532295809924,0.8962891809450935,0.8846201349754231,0.8913944860767039,0.8884976788347166,0.8887809169834799,0.8937384649554996,0.9028264207808203,0.901767479333641,0.893665208355972,0.9025095722749576,0.8834751992443217,0.8943980324448528,0.905811346962711,0.9015439797185345,0.8885837981313459,0.8891711013237816,0.8987081732479645,0.9037789981691492,0.9021799428433122,0.9062796132773523,0.8835049639356842,0.8951250425264635,0.9006707652287628,0.8920267363694826,0.8975257143473596,0.8919690860333326,0.9031497226161898,0.8881348031531616,0.9050179918878095,0.9006178455199846,0.8962649082722091,0.9140229210571822,0.8940877555771057,0.8906714135031809,0.8917354486870962,0.888440110526639,0.9032316200678117,0.8876271086837484,0.8935537326505313,0.8933266537635765,0.8940950939615627,0.8994245890824087,0.9089314736644932,0.8830632907242245,0.8943753358241961,0.8901253223521579,0.8970385193329322,0.8986586451201941,0.8902179608847336,0.8976854531598063,0.894449032515538,0.8894106449810013,0.8925832355115174,0.8964734744427529,0.9064618840505279,0.8940387802452557,0.9022488369694877,0.9035306593117162,0.8978097256411782,0.9006977350743759,0.8946285198794532,0.8911695533847369,0.8843458765439878,0.8888573583346063,0.8985595204069023,0.8937430270230922,0.8928115081827765,0.9016409400622767,0.8906388836624392,0.8988037837077751,0.8870406665990337,0.8878649593884572,0.8903101007605996,0.8957278792486639,0.8971711974965886,0.8955743508844076,0.8928386122615626,0.8986686658049273,0.8891904602554905,0.8913921877395542,0.894832283248217,0.8836023987258641,0.8917903624920988,0.8861052770681104,0.8907280221390245,0.8788283614485871,0.8902123944896322,0.8938016329103935,0.9029944194948414,0.8964272367750183,0.8821240757268665,0.8981407847531286,0.896230569131185,0.9075459327773504,0.8823434181960362,0.8905196847659157,0.8982575940582759,0.8971245727398404,0.909124840919226,0.8978541127974289,0.894071325856049,0.895928836253263,0.8935740891168973,0.8980186115184503,0.8967984311006924,0.8988828009330924,0.8948830784961138,0.8872957436840267,0.897971230735464,0.8812333302653563,0.8969454133398972,0.889203391393843,0.8948574976682679,0.905623956197018,0.8951309827700912,0.8901713923681208,0.8898103692666872,0.8841803449633057,0.8997197904463352,0.8949794941973661,0.8994239097655196,0.9063117152313745,0.8861591031128256,0.9021152848968869,0.8978044240605639,0.8882950971692476,0.8999402831975529,0.8838832334161691,0.891593397014094,0.8982203916719644,0.8962542266256567,0.8863430060763783,0.892284620276685,0.8908803900367311,0.8976231603170003,0.9093728599432441,0.9093987690476626,0.8993330036066136,0.9016601943091694,0.8931690100026419,0.8876643430722939,0.8965116064799203,0.88574736273311,0.8912020137666213,0.895441862844381,0.8966565871872919,0.8931313966852056,0.8842942345531507,0.8890067603661224,0.892354576588884,0.8994357354289274,0.8976939237302526,0.8853170232436104,0.9043344045417359,0.8904162726059182,0.8891975924178431,0.8915243943787988,0.8872984971708332,0.8983694807465376,0.9009850777242201,0.9024755277008359,0.8913354551621349,0.9057924360256903,0.8991163920175631,0.8866197805100994,0.8858236805039053,0.8938733219884041,0.8925421331800435,0.9000532703362323,0.9006297962959774,0.8991940084244374,0.8903877289687049,0.8991206459866505,0.9004397678636588,0.8889097163710692,0.9042551365441908,0.8968947756168296,0.9002796154679528,0.8870552188638235,0.8987054370316021,0.8819405537484988,0.8912248208069973,0.9072932411369137,0.9022488703536058,0.900097912676529,0.8895989019087716,0.8946400723184561,0.8896112193962139,0.8863529807273689,0.9022734979196606,0.8986180139059878,0.8973872682675276,0.8958765883936567,0.8886202110292322,0.8915923861387061,0.9015446650994723,0.8988710116749236,0.9031029378362595,0.8966410470627777,0.8951459133881763,0.8954708057659587,0.8830554918873051,0.9021614719623747,0.8964745813525777,0.8911492764893738,0.8952045319162092,0.8980321695337272,0.8972079360584166,0.9008669340557658,0.8936716026096867,0.9018836753756603,0.8920902849977874,0.8985784476284376,0.8972829776242723,0.8784187965284617,0.8944334800520309,0.902518170498041,0.8973578998607558,0.8946538035164423,0.8876009437903073,0.8847598887467885,0.9015269371159599,0.8868896432120024,0.8966433104282835,0.8856796051546579,0.8962151009384165,0.8863554825870816,0.8943778668719322,0.9003738871442853,0.8942057181404232,0.9021821470457138,0.8936754723049573,0.8987823604158277,0.9015209834364215,0.8923038026035344,0.8885714549575063,0.8868866042726328,0.8924292330753337,0.8866619610420255,0.9035330942695036,0.8766295485251768,0.9005292333580767,0.8928001616690862,0.8952807687239873,0.8898251999984296,0.890763737948636,0.8910618712081991,0.900315819587827,0.8986154927160527,0.8985695708465684,0.9001526376843864,0.8894051579446602,0.8943801583171135,0.9063470687658283,0.8907608712077604,0.9063168125310531,0.9045162757834576,0.8794509484119729,0.8999330058959191,0.9002204439478119,0.8951348761154362,0.8871276343374431,0.9072595060392138,0.8958439840323381,0.8958472909140057,0.8900358387652116,0.8936357560712641,0.8967628639996861,0.8893411519643948,0.8992874425046875,0.8903672501483785,0.895994269091359,0.895753226251767,0.8988046082022916,0.9048497121475312,0.8998925525932012,0.895184167152797,0.8880874501839725,0.8938929096566777,0.8989519729114316,0.8911214418756459,0.8989654374531635,0.9027139386722223,0.9002901720138897,0.8920425148272398,0.8971169718903058,0.8929390629087195,0.9024968361255024,0.8855761846714235,0.8949216852863233,0.8910989201203414,0.8977135162042252,0.8949911328187969,0.8959272579374292,0.9058858804375198,0.8936744772566884,0.8918235644938679,0.8939704640132741,0.8971131243307372,0.8954251664251706,0.8946691645472777,0.8959134893711336,0.8873659276543363,0.9029282312919495,0.8971368204672382,0.894464879840315,0.9034193480234132,0.8932459903057332,0.8888473517213327,0.8959924029609591,0.9044752880786262,0.8844146018429594,0.8965205610527106,0.8948101448069585,0.8886015371186992,0.8932645849903855,0.9022235995451217,0.9070588380999476,0.897467603588252,0.9016571019232058,0.9010154288973303,0.8965035174011008,0.897393253983289,0.8909588184635504,0.9017335667066846,0.9044874322259261,0.8885990328218776,0.8927224874639309,0.900970442749452,0.895883367158209,0.8973490310505158,0.8884257700016823,0.8935018046146829,0.8967182629001706,0.8866447244230558,0.8868638304038526,0.8977922457308057,0.8992306448633856,0.8901485318377694,0.8933264804426863,0.9038410508054744,0.8945833700659156,0.904706265410293,0.8921151065700893,0.8994621227981031,0.8989540175077874,0.8907679356595597,0.8878576590007236,0.890538550545738,0.9056068000080773,0.8968188529930392,0.8912868929312661,0.8957916831288444,0.9005852973727205,0.8971210205114147,0.8898506366622463,0.8969082173756252,0.8901507357914406,0.8963099031351563,0.8927757647477532,0.8883224234255928,0.8961189018575814,0.8919561158900631,0.8803261411354495,0.8885755288757542,0.9005053048186306,0.8971586265658863,0.9004388415009803,0.892775535206372,0.8865183555642119,0.8942242437351927,0.8977218872558748,0.8873710376666227,0.8907177742302345,0.8884344099991645,0.8955046863070704,0.8953269053191929,0.8885525885229786,0.9030527783777421,0.8915916013430826,0.893383122898009,0.8972267231834617,0.9079218574774965,0.9001235991373251,0.8944202347847328,0.8924666466496252,0.8893766421630755,0.8976552043572384,0.8928984738076795,0.8963287206820738,0.9004708053123835,0.8939455270091744,0.8999495423000554,0.8860358806564442,0.9004328379226726,0.8873860472075307,0.8878962867122812,0.8871858744922348,0.8987329589667163,0.8972118621780573,0.8877754657869751,0.8988110733531806,0.8893640296634847,0.8832953730373038,0.8966709302390408,0.8964632522786843,0.8893509732786338,0.8963030976223264,0.9090973232516537,0.8960751270369179,0.8991251825499019,0.8995027591409834,0.895238943756754,0.8952120852747419,0.8899355291015755,0.8957424557553991,0.9043574729266252,0.9018025696719205,0.8951708474097892,0.8985033942696058,0.8969241754911318,0.9031917613315759,0.8971912909893922,0.892835396034073,0.9002231355236154,0.8992423178264592,0.8875250039464615,0.8853184738816606,0.89039684351977,0.8941741232242734,0.9083110749270009,0.8947681402253884,0.8946072599682121,0.8942942248193281,0.8922543942626929,0.8933375676295842,0.8916651188101302,0.8875880405457813,0.8933799819043902,0.9052931465903924,0.8944150332662871,0.8950746130911114,0.9028851963873743,0.8945147003820595,0.8976494268349063,0.8965064017098986,0.8881931317364523,0.9018092189737434,0.8918961294668469,0.8950401646905565,0.9001230337904631,0.9049537949697557,0.895376520918266,0.8881021493512238,0.8926691921689703,0.9003592225578907,0.8962951176444071,0.9029420733329507,0.8951947093891426,0.8919363502731662,0.8908422275306435,0.8896708641683142,0.8928293820594321,0.892988693391526,0.891682842301837,0.8860824615551351,0.8929414503818924,0.8935390576515121,0.8927994355282487,0.8994577263157559,0.8913222065286116,0.901485956627927,0.8951557157802601,0.8988004122299217,0.9004792836911171,0.8995604641161747,0.8828200074410457,0.891989366602068,0.889840086826346,0.8888772108199559,0.8926085771553609,0.8918421241720665,0.8983809259565236,0.8912422664838079,0.8977588612732561,0.9052804976289582,0.9044421587876497,0.8957984697540146,0.8898196940737628,0.888399744016247,0.8961361966569209,0.8908816917332301,0.9000142477032197,0.899716583426135,0.8922288136967602,0.8847451909779505,0.8945090280425657,0.8919825900139874,0.8985399574298607,0.8897947396657386,0.9009812965660767,0.8852876546372054,0.8923186394010568,0.8914626793205898,0.8942002723695928,0.8949364162527063,0.8985963499442039,0.8975124511332832,0.8903895705855719,0.8977459353587867,0.9005002199932827,0.904100682635685,0.8928291725487696,0.8981892127298092,0.8957079887253114,0.8974050325682811,0.9050641153672832,0.8969563562450854,0.8902074995709165,0.9003862648868013,0.8946427190179309,0.8944716308600725,0.9030929769637496,0.8873521813031835,0.9010893490241678,0.8965638591978718,0.8982360208478576,0.896738626292116,0.9030105572337707,0.9027022053926607,0.8877996096733909,0.8967431985526951,0.8943828002549383,0.8883632101185497,0.8963679933888649,0.8971991163638816,0.904773734826568,0.9013126232735856,0.8889087916224876,0.8965819760785612,0.8919980032575949,0.9032089003308371,0.9004150995734033,0.8965424530968049,0.8902076588773594,0.9001473517024843,0.8918839007480414,0.8941182892786543,0.8946801673470156,0.8996186731436456,0.8939811060922263,0.8971332903147385,0.8977826263243448,0.8920560762905904,0.9095569855340023,0.8972767925673525,0.8962342952957959,0.8914849590911123,0.8899058619702446,0.891295789734199,0.8966160401151678,0.9043078817523451,0.892233173195804,0.9004390311637471,0.8977223141577457,0.8948027776139227,0.9024317552147687,0.8901073607255763,0.8928689720520707,0.8928725687624325,0.8959276176359291,0.8959723810297856,0.8968991863907627,0.8927960901288511,0.8869166227897011,0.8839098386696492,0.8855155467545027,0.8998432977349775,0.8804291444574943,0.899070113655763,0.8910300305311228,0.90373787364149,0.8927541685814504,0.8921631583919241,0.8960676606805975,0.8879268991050432,0.9000907003508266,0.9092987601015369,0.9056763022340802,0.9019738984305045,0.8923069537877292,0.8978975987781888,0.8899056153309597,0.8949599989910728,0.8837096359961851,0.8963408932250655,0.8954923769047199,0.8969903581833968,0.9058538984316774,0.8847018853906694,0.8968444300982277,0.8878575540516069,0.8946051977718793,0.8954044315925239,0.8956225092939595,0.8931250866133185,0.8942297149717274,0.8949694306008882,0.8923958876823647,0.8983640706284762,0.8964520994968622,0.8949699447818028,0.8995183937042895,0.9013495925049064,0.8986623439241316,0.8978221812970839,0.9020404191436432,0.9006377692899102,0.9038465602719513,0.9002316241724687,0.897399598135353,0.9045678061667062,0.8902145766347968,0.9010368660443965,0.8989792652000042,0.9018512401891176,0.9015885858466834,0.8895260128966361,0.8898774314508384,0.8942154916873124,0.8891059623219415,0.8842228573890051,0.8915349164308317,0.8923622880066844,0.8896603405836769,0.9034913353270927,0.8992233859794496,0.8970970239603355,0.8999118761196654,0.8992697313756688,0.9063103945200104,0.9041582718095208,0.906951407507249,0.8946659801965288,0.8929796749488308,0.90342927783877,0.8947605638605487,0.9047710866754137,0.899096470254173,0.8965496301385278,0.8998623072897363,0.9012627314977418,0.9000127819229665,0.8980101542283566,0.8914826853840752,0.8971321683943461,0.8975248572483626,0.8957664982066904,0.8948595687800163,0.8872346902879824,0.8896262976015034,0.9039897468447249,0.8837985070544476,0.8935832586831624,0.8959908380871111,0.8975607813085866,0.8902743680373897,0.9000129927385565,0.8941126705414225,0.8987021553819685,0.8901340401589056,0.884608156257559,0.9012241550460999,0.8942085523494762,0.9152839072130293,0.8876872244715613,0.8980696902648795,0.9038296121632793,0.901026073401154,0.879563406554627,0.8939789946818654,0.8871273981134167,0.8956783958603987,0.8917077187345669,0.8936444058871689,0.908012796344017,0.8987333828297746,0.8898960263352697,0.9086601688636373,0.8810958885439959,0.8930238358968966,0.8960100227372821,0.895239556636459,0.9005108212646834,0.8848054952279667,0.8990050655810212,0.8835506205987557,0.883487663931464,0.8911641037407577,0.8932370765743798,0.904634963347349,0.9057537360376658,0.9006178846585432,0.9030089230539792,0.8881411986424078,0.8899042281847088,0.8989751945349779,0.9020585944885846,0.8907328418231648,0.9037307158623242,0.9007654375805006,0.8874304306209206,0.9004527528868953,0.9094578767023974,0.8980336397949866,0.8894846930529101,0.8984331852528155,0.9031560952081,0.8829663485315793,0.9020738059961027,0.8971188026608975,0.8948484858588333,0.894964594390455,0.8878145119340943,0.8954127724246307,0.8995307775557441,0.8983169953235707,0.8915968591467953,0.9072745403533383,0.898383916437904,0.8875471959543414,0.8926588596138904,0.8882151205793207,0.9041237656508949,0.893774208946774,0.8971012803401761,0.9044595312149347,0.8965944224951216,0.8763927626475039,0.891491211366831,0.8978574103900824,0.905613039230101,0.9053336330436736,0.8952669817841699,0.8913693547360771,0.8855187058060927,0.8950763518272475,0.8971587545288797,0.8964331310742982,0.8972205727636203,0.902213156873777,0.8925719318221302,0.8941000649436084,0.8929426049806013,0.8901906849278967,0.8916397719373812,0.8905417407630161,0.898672759436876,0.9027727536410763,0.8846577166654976,0.886355803925424,0.8987946523484737,0.9047435222126656,0.8907679296915055,0.8888436452664003,0.8897398131449265,0.9034917357576694,0.9092474053395583,0.9015206434881927,0.9016986590688133,0.8883443881455755,0.8903389567946038,0.8970674588434389,0.8855284680886724,0.8911987985743103,0.8941079987392837,0.8918850399780746,0.8931069428030137,0.8854707311016574,0.899139695898037,0.890372939723273,0.9053179807708898,0.8938514562126997,0.8864658598620792,0.8915135324666341,0.8923282150020613,0.8915588086756506,0.9055578029657653,0.8956611312347037,0.8797194684732805,0.8798440394610447,0.893150819746693,0.8949042384459774,0.8980911057831021,0.8940753236590796,0.9029776745193692,0.8986668166130056,0.9045234253460872,0.8883748116928553,0.8923486218305862,0.8952094412982687,0.8977092703280746,0.9134409512380941,0.8995290276143313,0.9007520539658469,0.8964934723752715,0.8944710669480006,0.8820886517807777,0.8907708487134541,0.8839045918127901,0.8982801027765667,0.8954905925732364,0.9068988981896874,0.9051722754298623,0.8906260523592281,0.898647937479715,0.8963603076367724,0.8850241702664486,0.8922896147430238,0.8921212537930906,0.8988985130308011,0.8862105304085826,0.9021246131174884,0.8901998144538809,0.8954478818358749,0.8993494984302032,0.902456035552165,0.8856539739419819,0.9025210699817757,0.8924063583924516,0.8870714005107452,0.8934623909544038,0.8891402917244577,0.8820657992765643,0.8814650978676789,0.9030359920433588,0.8975478710892195,0.8993676505473177
5.0,0.8470760364932953,0.8751902629240231,0.8820713881853759,0.8421947605048078,0.8392899651664384,0.8505094288567276,0.8272648680309791,0.878554834699637,0.8986365146178935,0.8321375772408988,0.8342215028029719,0.8591268463798024,0.8752098639350309,0.8118136534605577,0.8142696949753839,0.8438075150987168,0.838866613834807,0.8427454224609832,0.8379112398051909,0.8517522209267485,0.8256379138608512,0.8842679578260442,0.8412779123352451,0.8371384816343951,0.8419006188518179,0.8782435070966246,0.8256335180685183,0.8363289243407133,0.8261347990580035,0.8287349774725871,0.8342918286422066,0.8418403424588193,0.8353070525978739,0.8375084092295597,0.8384154892739621,0.8261005382523028,0.8323005859610989,0.872897490846587,0.862194229097551,0.8575882546248169,0.8283661766318702,0.8594764293650119,0.8144485042061389,0.8393671383809155,0.8406064067777163,0.8286958669173937,0.8431667920336015,0.8097076659718654,0.8379375123580279,0.8538293397719036,0.8291839347557404,0.8359838791962791,0.8194257861261668,0.8391996699830657,0.8379631364581513,0.8869987043416336,0.8211824233880327,0.8792833819304141,0.8251790894738791,0.8261353847597572,0.8839663883049058,0.8529384594774342,0.8289383618475759,0.8320955544592955,0.8398891869395987,0.8394205238135616,0.8250349561567955,0.8651625064524503,0.8139626314028563,0.8154984767645685,0.8595071931586187,0.8885459381087221,0.8436202540347856,0.851663371039488,0.8550853663880653,0.843918877014073,0.84339056605865,0.8239487591877416,0.8736652290771247,0.8680402412297302,0.8403833325803178,0.8071884308661241,0.822131637361422,0.818689291909942,0.7985183390485918,0.8461221153456123,0.8341561732316725,0.8310471936105724,0.843553036996788,0.8682335963243076,0.8358669850998964,0.8482092639684391,0.8413921485243857,0.8299578864903567,0.8408008220741403,0.8970448429207191,0.8342473366625812,0.8304862310068987,0.8512461221717705,0.823879934769023,0.8597362136798639,0.8454860598300159,0.8394080451155496,0.8566260539026701,0.7923889911109612,0.8610192634558799,0.8689498324775369,0.8362136567926199,0.8539602807648985,0.8100700948937274,0.842380587355138,0.826516046680195,0.812740956445789,0.8513047217318994,0.8275101187806433,0.8357905485832656,0.8018079282865398,0.8689425686759861,0.8239244094834911,0.8827138660163354,0.8340161727750204,0.8489990331368955,0.8344113319216927,0.8362520554528626,0.8048447077875103,0.8217014348191507,0.8760132375578872,0.8443320808522324,0.8550056081383333,0.8327063694163019,0.821538772491371,0.8568130807226224,0.8420412209262104,0.8535829578952772,0.8247752614105237,0.8842539545142163,0.8434506260563553,0.8682504676481414,0.8222670139796826,0.8541928734401583,0.8370320202245145,0.8586584603669929,0.8584138568227982,0.8543883734544411,0.8570799835916616,0.8534119757582542,0.8350674413977562,0.8406284273140302,0.8233122898322301,0.9012308199306986,0.8885617063532726,0.8310091276650261,0.8358954383968696,0.8235540503482076,0.8278903937595192,0.8352627001054903,0.8113443920037947,0.8808733537476724,0.8312395659060474,0.8773160060680653,0.8605076408288086,0.8276109368470119,0.8435645231344365,0.8651786227042119,0.8672628953681303,0.8667889398958449,0.8798721799180371,0.8533530380908821,0.8655415661206247,0.8305376594537884,0.863992716070197,0.8078944143796346,0.8440002521972301,0.8625438018328222,0.8242205574617869,0.8253876305923291,0.8306931366220272,0.8608891093508583,0.8775120137668909,0.8369321933645889,0.8402689380811912,0.8273524485670914,0.8223853362649576,0.8767992469616886,0.8671436473822557,0.8500280247855725,0.8649453504420969,0.8690702608131128,0.8489009355412038,0.8119125474851789,0.8411885959899161,0.7942227284838408,0.8594243626307252,0.8651765979045803,0.7968139744184337,0.8719104139027063,0.8468182385585444,0.8787594035302949,0.8367461637755755,0.8090417585910531,0.8859290055133948,0.8331059632778837,0.8499157480213985,0.8601935799418059,0.8308922736239526,0.8208564997167863,0.8587537629548797,0.8518723685789322,0.859978350633969,0.8502619634577112,0.8276191473187623,0.8843763148922522,0.8653498739411849,0.8530206216643167,0.8540131984726873,0.8514211076532912,0.8416330805967347,0.8089719601437235,0.8410600408120967,0.8095404704649024,0.7976927570048503,0.8410266523749543,0.8130132877618266,0.8441087803297149,0.8729087389217812,0.8635887327484366,0.8617308752285057,0.8674426302318676,0.8370787950741344,0.8580513527243616,0.8500662421410977,0.8666392485143789,0.8102644160487438,0.8732930291582233,0.8837834729398945,0.8385998890940483,0.8249629951355979,0.8489483066696579,0.8366481848219485,0.8588722985430881,0.8447468616210436,0.8331919238391131,0.8611742990097345,0.8957502700763451,0.8670030632302539,0.8598389357024323,0.8616094525103019,0.8475576697487915,0.9046765409305952,0.8367486091447657,0.8591720077883719,0.8278609416642614,0.8378937470201758,0.8421374438273999,0.8448277177581135,0.8678163326504402,0.8234045383993216,0.895904559625008,0.8340890978581124,0.8292139101639417,0.864313268455435,0.7859344800519786,0.8452265927264364,0.8267540910585155,0.8426475019747651,0.8537041883133609,0.8702280421557141,0.8329668775779949,0.8322940978933738,0.8636415399311362,0.8671469731858602,0.8638400273313789,0.8583853295089395,0.8553422238040342,0.8612415458059859,0.8672716224861968,0.816255547629421,0.8716615770823085,0.8559764974783425,0.8614724090850306,0.8811516834771345,0.8249960761033556,0.8411787744299075,0.8294459315387096,0.7793543374908493,0.8761796279075295,0.8285486997102067,0.8270871569596578,0.8720296493575713,0.8402203249535433,0.8767885054458882,0.8504295209428454,0.8410886896181914,0.8421431300551704,0.8580735565893323,0.8638659959366587,0.8642166619816601,0.8458836897438197,0.7999878518759375,0.8308375961715967,0.8399943813623967,0.8297406473215687,0.8415881967514001,0.874156607095114,0.821519562959213,0.8835743244850404,0.884183732406816,0.8481862893654667,0.850971572284423,0.8758635097574742,0.8794094773593738,0.8398904872001621,0.8623484739743341,0.8388776602015504,0.8556560920053468,0.8618186907691712,0.8247574595035528,0.8743316350417935,0.8724150534242571,0.8567981636586197,0.8560840119497688,0.8465868832512818,0.8121962953610743,0.8185378058118622,0.8549648866930554,0.794680473744388,0.8406290726106961,0.8659231157565032,0.8737803733683297,0.8166897054567289,0.843188310018189,0.808588330598288,0.8502246830652769,0.8276383036646814,0.8767837199579372,0.8273552037599742,0.8462099708899592,0.8643108269003673,0.8323849248202393,0.8340597112590565,0.8553449947762838,0.8440865827797245,0.852937538462285,0.8965775046858938,0.8490674307443481,0.8264716686713871,0.833771344966146,0.8592270449939906,0.8941416405295659,0.8473386354162727,0.8835926461235603,0.8410336693898385,0.8395966113872712,0.850167232339701,0.8451048588617468,0.8699145560188905,0.8728412614568041,0.8424087589362641,0.8536372277254033,0.8466260955534902,0.8169187556611299,0.8530104379100814,0.820145410959825,0.8409698307611284,0.8833407734660754,0.8436976313629013,0.8558532263761384,0.8665003313919362,0.8699876698721254,0.8486543159026911,0.8376310744783169,0.8559383940120019,0.8318866222243846,0.8238817177179285,0.8550086537811377,0.8372021759135224,0.8516030516521318,0.8832946188661017,0.8303779829593254,0.8449759773081119,0.8534523057664813,0.8232418134615274,0.8869353258499874,0.8746883893880358,0.8341949598323893,0.8522088310844034,0.8419780088324785,0.8571304224700593,0.8575269746306441,0.8533836870465502,0.8320140127176764,0.8305638500652707,0.8657291349120284,0.8399889285820983,0.8076883340278003,0.8305152703517625,0.8142308887319911,0.84669858492073,0.8657794530678246,0.8475476465018463,0.8790886632304711,0.8353405607629092,0.822722045354564,0.8905289264278886,0.844835878944119,0.8280042603853786,0.8262224030748547,0.8698229862727327,0.877947568096032,0.8526181034069789,0.8316506328388028,0.8451795315680141,0.8278030136654895,0.8067299057842525,0.8455353052438763,0.8461524739913239,0.8290358318597061,0.8595955022908408,0.8106868792074283,0.8018293415489794,0.9105175664008323,0.8449703678952989,0.8150866255524544,0.845924891415378,0.8797278103179713,0.8148372759217952,0.8353220116260544,0.8558389165144101,0.8362824280750509,0.8558204463389188,0.8285927355859141,0.874344068267412,0.82882966437304,0.8639137342109429,0.8550476881646288,0.8138360052975614,0.8448958933075884,0.8323831203386398,0.8415644424810231,0.8529448216770825,0.8682867273263036,0.8519590201344833,0.8416584276270103,0.8491014246288674,0.8580091789526821,0.8352686004842896,0.8320075004796045,0.8537998850418288,0.8537034145087811,0.8518566280050863,0.7903121586029085,0.8842373048483237,0.8212512146036796,0.858092067694044,0.8269177542235977,0.8621308910248123,0.875320578991971,0.8163576554919536,0.865409492619372,0.8766034587360267,0.8612829179811853,0.8687669137006327,0.8426188126256297,0.8328819887151944,0.818370126769548,0.8786586649086356,0.8481432900386872,0.8309042082071739,0.8590352084996021,0.8365045980721845,0.8493356341127674,0.8524444940855632,0.8330342662578225,0.8091502097259917,0.8972392243024645,0.86746004073269,0.825017310918375,0.8642801250912073,0.8567935189820768,0.826886415434623,0.8205038850346767,0.8307598424200091,0.847465469507444,0.8339430210660456,0.8338793942991513,0.8382552690772386,0.8795422758365593,0.8119746148505198,0.8206107995138876,0.8399238971417481,0.8419927921282275,0.8269259918421867,0.8183366197840599,0.8443158895492756,0.8884694218586322,0.8341597442852522,0.8457537085428148,0.8838223881672601,0.8570213141213446,0.8525585532666977,0.8202175122426643,0.8766616232365577,0.8604833157113505,0.8144698751077637,0.8565306221420235,0.823788561534777,0.8672432047057272,0.8469959900017799,0.8537906123119339,0.838205190599983,0.8805799451328002,0.858192230791097,0.833127116113166,0.8265933703502059,0.8620365797204412,0.8339262707678627,0.8434542696529139,0.8419875706448872,0.8631109486382804,0.8523563987333278,0.8600044620415855,0.8465832538328963,0.8658180549427734,0.8930861443755026,0.8472555000075207,0.863133664546001,0.8744722049232577,0.8743774674964402,0.8239354383199005,0.8522137003075694,0.8412220486961471,0.843718718521135,0.8411569247880369,0.8640838439228087,0.8404940406733874,0.8522962285875171,0.8500569250414409,0.854028518925544,0.861694816182739,0.8157729521217676,0.8827256737904937,0.8163976454272982,0.8615666879581535,0.8523095593450706,0.8484541213221469,0.8393340644368955,0.854889237475434,0.848652140645189,0.8546167314682455,0.8743582590810111,0.8335890591480472,0.8190874619696472,0.85569387451676,0.8574077539601342,0.8344624262069995,0.837076780219693,0.8598832420237895,0.8296485718136114,0.8632773998335345,0.869976359677749,0.8300053116169858,0.8513114530602957,0.8218127710586424,0.8572693743617416,0.8761804062274045,0.8628061956947881,0.8522498322638032,0.8418108592524752,0.8389719917471508,0.8601186911398451,0.8381925185181135,0.7956486154125286,0.8484609618838398,0.8347044748282316,0.8494704696872731,0.8482225571911934,0.8586698419379971,0.8565857371702343,0.8266039445701568,0.8144273390459195,0.8244818929490664,0.8498894158377052,0.8284969920225657,0.8435292430173369,0.8120755053694145,0.845805311244077,0.8822748665463406,0.817594384943421,0.8615558171395022,0.862887638024548,0.8896435408935486,0.8563163912010326,0.8171899686208749,0.8188556618622946,0.845085655849192,0.8338849241203918,0.8300520983726378,0.8676602698722117,0.8487113284371639,0.8686297433036314,0.8707524129922752,0.8389584932589745,0.8377720645261648,0.8482775621444147,0.8164588130416529,0.8616688627771386,0.8720249782829327,0.82808575809764,0.837077557535584,0.8743846434550615,0.851175549352204,0.849649052457287,0.8546690705950839,0.8493444088460725,0.8324143912118539,0.8379855579780962,0.8447501583807567,0.8433438438850093,0.8583017247554761,0.8262649732340314,0.8240300680508555,0.8460654431165043,0.8490980339048672,0.8441249161981346,0.8739033932271216,0.8337373290601049,0.8596633876761518,0.8361942789939248,0.8760431635787433,0.8509396121625896,0.8343800768375054,0.8857902628497443,0.820822893256498,0.8671362666951586,0.8127886130106411,0.8763544009941822,0.8394421346234295,0.850398544831014,0.8291802857526561,0.8788825770466036,0.8499887705863595,0.847476345944349,0.823546585160692,0.86565553255273,0.8551409670465643,0.8627218531037256,0.8480867935695519,0.8542804471139994,0.844250372494094,0.7992325235832857,0.86090400796691,0.8467416693449102,0.8644569854590292,0.8424829278905633,0.8582238026323923,0.8367170739029804,0.8096787659056256,0.8514200367715032,0.8457022423245933,0.8514906723866956,0.8406153919570662,0.8179012667508849,0.8855217922903836,0.8137823260594005,0.892975689313936,0.868358012062089,0.8360893152134411,0.8573626052895267,0.8485340672018044,0.8279647946220746,0.8126351309077745,0.8424577020447037,0.8248191967271029,0.8258721732864505,0.8014334898377173,0.8664540574067037,0.8509943162504654,0.8558612619856616,0.8515954877693948,0.8295747614357467,0.8525480367030435,0.8439308755149458,0.8400661090579827,0.847941951060896,0.8505583818686951,0.8106526678499643,0.8694845235737971,0.8518693511255628,0.8577236559746505,0.8292443510546639,0.845695859335387,0.8471320441684514,0.821186055987206,0.8689562631329937,0.8773684455619855,0.8397711641060152,0.8666277727924263,0.8457483884636331,0.8602661501584782,0.820316170597661,0.8269951571517501,0.8772370751896514,0.8290713051404794,0.8384444844570355,0.8193178531112534,0.8523700928499975,0.8409721843560378,0.8418121872628742,0.8053944827641947,0.8587995099055612,0.8512032685367343,0.8813435258960431,0.8250772529586792,0.8680503728494823,0.836457709504398,0.8445785171735577,0.8539368414400531,0.7953084739768145,0.832697357193563,0.8434914294833613,0.8725870204591388,0.8770952787271902,0.875922763601719,0.8370687962920086,0.8114234107376664,0.8726666304050957,0.8310492162262979,0.8433965106777586,0.8462205632540624,0.8306877047819547,0.8620018908764892,0.8608410917064477,0.8757092233986122,0.8453716893373779,0.8466616396718941,0.8512672645192975,0.862962651777228,0.8642591088978693,0.8772693886311279,0.8657651520387868,0.839299600547251,0.875641395916898,0.8258939498729453,0.8469166105155596,0.8207267903934509,0.865229435918434,0.848713490481384,0.8498327708124993,0.8861932406507738,0.8661767542891143,0.8132685662335232,0.8330611242063225,0.8128662288686298,0.851885453213533,0.8335960564409116,0.8585322975986304,0.8526115555199438,0.8639406858065983,0.867929631618018,0.8367355278395604,0.8072765136574266,0.8036145318323554,0.8920377048617303,0.8438496584721031,0.8659632445407711,0.8382582391246681,0.8542498681725704,0.8243535988630817,0.8246290917679646,0.8842814106770843,0.8712513736461361,0.8453081972320912,0.8354105343558414,0.8118326346734822,0.8527251975454442,0.8281381475158207,0.8301907522028188,0.8372732350271141,0.8360794297982862,0.8465532089970554,0.8438808670487499,0.812675891119838,0.8472496534321062,0.8367640047452358,0.8317198389979963,0.8559607667339377,0.8366930482644943,0.8197328696321757,0.8085543358815669,0.8510913744364784,0.8472406297092197,0.8435849338115115,0.8676605352408304,0.8674385113916883,0.8643401512462588,0.8528808506060069,0.8623148447485471,0.8596551105392393,0.8244608688982725,0.8493354224697982,0.8609015525596847,0.8271498767135433,0.8465948867559024,0.8238490834071139,0.8479951719814659,0.8413972167331178,0.8490802503094439,0.8444360148997807,0.8261553341808596,0.8317339302981793,0.8312783979564662,0.8545390559722087,0.8770264051700906,0.8341615481204542,0.8565371598158233,0.8454986579693371,0.8570682566298338,0.8782481898945496,0.8353656944646677,0.8408719047160367,0.849015060163735,0.8565024883631936,0.8811168033947918,0.8489098143091246,0.8541465841779272,0.8835062657263915,0.822218950026427,0.8543251692696145,0.8551021142531258,0.8637466811170986,0.8211187466910094,0.8201444067637585,0.8382687951884112,0.8378929678810788,0.8603724483288319,0.8169514317432559,0.844779871045798,0.7877312152670072,0.855426318736435,0.8606006595495097,0.8432574019395134,0.8218052379957588,0.8639300169190263,0.8343443400906658,0.8609177386890288,0.8564512718747198,0.8492637069833219,0.866614203539745,0.8237036495630619,0.8433771275160519,0.8445416864688416,0.8207613683053968,0.9166337615045416,0.8708772857884827,0.8592174203293445,0.8441213959837823,0.8385728999903397,0.8734256523897725,0.8504729146702268,0.9026384045360475,0.8630383613652599,0.8435855084604206,0.8287245300535826,0.8334967290132455,0.824821288147633,0.8141043381364554,0.8314291017414894,0.8701509761964085,0.8483371809592023,0.840624831436653,0.8289471099102782,0.8752834157784752,0.8415675933836495,0.8343618311436684,0.8162255460385166,0.8315055546044556,0.8249491751618535,0.8465072509261837,0.8452091953583633,0.8354135146637436,0.814656760998114,0.8582822607366073,0.819619700034086,0.8234008624833571,0.8379550087356024,0.8390332171866864,0.8424243816922978,0.8504125426821108,0.8425093773325203,0.8536172548736488,0.8611860792880133,0.8271967728604052,0.8425597031677667,0.8759765125885131,0.8523146022839171,0.8541466082069888,0.8083852353718045,0.8409355705655757,0.8270887012265464,0.8371181622386634,0.8315917692975153,0.8926593060204818,0.840115421269052,0.8676867368542356,0.8051250674817978,0.8362669406023974,0.8547578838028947,0.8605017808853284,0.8627370438775673,0.8722979253724961,0.842090177394529,0.8508440925157391,0.8095857489348584,0.8494202694317915,0.8688980089762606,0.8715552410216428,0.8714115687042064,0.8620090714230246,0.864550598698134,0.8627267333582336,0.8466167349181501,0.8217930352919316,0.8603579897523411,0.8743074004967673,0.8229202888809782,0.8421428222620907,0.8583737065697858,0.8488249099881693,0.8419019911071389,0.8192582029302821,0.774710292506746,0.8328155234542987,0.8213953741923347,0.8692277264488156,0.8472779541308216,0.8401487470079336,0.8627466250870272,0.8545948572161668,0.8497280243018636,0.8496837744219915,0.8785128936620149,0.8704423965261479,0.80402138773059,0.8522718332416425,0.816553501673425,0.8653522604386147,0.8738727276026477,0.8806433832040755,0.8608839151793848,0.8753933430374947,0.811545140424438,0.8674311845816024,0.8806761721823103,0.8627228526200603,0.8591677628460591,0.8637551099977779,0.8258234997427675,0.8430092996387818,0.8437804784305405,0.8260966415078074,0.812441578319569,0.8784643945377153,0.8755536816982397,0.8312782516130321,0.8485278129761928,0.8090887300193601,0.8396687882352587,0.8432802661835325,0.8199054437102089,0.8528546635794145,0.8880497744701257,0.8558094599364958,0.8708644470727541,0.8511123074155158,0.8080185071638297,0.8431591387987907,0.7914137525439167,0.8647226972037396,0.8262686057644539,0.8563692804992634,0.8729399268336542,0.8661923981774379,0.8725168728167328,0.8140634832281007,0.8604759080832349,0.8053052186226773,0.8420794140790474,0.8719389573386708,0.8585145106271314,0.8460081316553045,0.85648358019234,0.8406451221975955,0.8518997905014616,0.8785847205464525,0.8624256799565903,0.8491085115645876,0.8867322138116935,0.894738937037548,0.8083137438629158,0.8802737687645013,0.85057933703341


==> PSCC_2022_code/results/sto_pres_reg_wt_var.csv <==
1.0,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279,0.7897674280505279
2.0,0.8686406004701143,0.8686180170438673,0.8680370335102671,0.868492080373388,0.8679021480030495,0.8665590874186495,0.8697880587772069,0.8685658547665212,0.868961616049758,0.8678430228952863,0.8682492576137738,0.8698581681528205,0.8684055264685431,0.8663744267041592,0.8678355165641632,0.8695927313920929,0.8686572253195062,0.8693889630216243,0.8670840488556345,0.8685365720129665,0.8687890469890406,0.868248458275975,0.8704589857953382,0.8687882869473768,0.8693999650686302,0.8693964948863364,0.8680314080971041,0.8688512400435708,0.8668638210937472,0.8660466940784273,0.8678708182205475,0.8689400230490943,0.8692696222990477,0.8691265279935392,0.8671637199477227,0.8694169552708766,0.8684499695989447,0.8709107899560699,0.8695700425266819,0.8676811265879771,0.8681594619217079,0.8687020932125901,0.8697884511915596,0.8686103989356823,0.8682353198143667,0.8682386536788222,0.8676946463234472,0.8687940981298026,0.8686602678326442,0.8679448134522942,0.8683154614453018,0.8686625164239208,0.8680897346916383,0.8682649758322257,0.8683523209908867,0.8696881191524798,0.8678061963614279,0.8687673053683613,0.8693509291472163,0.8688145642882723,0.8693889727636164,0.8689102126845438,0.8699503437836438,0.8684278726730936,0.8686595963293959,0.8680151995252002,0.8673531952562146,0.868670145119269,0.8674916616926659,0.8661761173709255,0.8703679432806604,0.8683386411312896,0.8688489158998612,0.8681068105469856,0.8696611065874459,0.8684867966765863,0.8693465831145183,0.869294262340666,0.8687830485944071,0.8693595617640205,0.8685120169151667,0.8683425516364983,0.8666776498121016,0.8685870299188202,0.8687055651722975,0.8690069126210299,0.867177071008987,0.8700909029081132,0.8699109336740808,0.8684618176966628,0.8691814057188115,0.8666299525873423,0.869046228551103,0.8692888885381259,0.8696019702024782,0.8689947103945602,0.8675804299400405,0.8683276618690309,0.8689762502914169,0.8674224343094037,0.8705712113279251,0.8687646869465139,0.8688597014065411,0.8673534836508395,0.8666495872340868,0.868517640810815,0.8701022499060213,0.8693078887916506,0.8693016153342671,0.8671362674639606,0.8691145190515479,0.8681364236774046,0.8691559612509471,0.867543184355525,0.868587620914716,0.869151568332814,0.86824856224878,0.8703557394430129,0.8673075382594044,0.8678077384276166,0.8685269423135219,0.8687599560602779,0.8694975390828478,0.8676230280416529,0.8665811716018005,0.8681264511095107,0.8693067331606549,0.8682711729865364,0.8681074154417818,0.8684951947605368,0.8687863411793443,0.8681797514100927,0.8695235710684676,0.8670849768776571,0.8668008330193048,0.8695019888452287,0.8678906539428236,0.8700294898017567,0.8688557872706969,0.8686123913020348,0.8680371313425705,0.8689480063914206,0.8685981933825951,0.8682988724087005,0.8694817013054076,0.8687572356433235,0.8674387389102466,0.8705648001993612,0.8681559111250301,0.8685987651153486,0.8688039664552463,0.8685245672964345,0.869500811731534,0.8683045884792027,0.8681731047232415,0.8677627790647082,0.8667278480265973,0.8697485953928722,0.8673852084526801,0.8683588410087199,0.8682554198141135,0.869512231345425,0.8699030617080461,0.8694710688641232,0.868812500157402,0.8690286756501244,0.8685272180710976,0.8689174418262586,0.868709191388958,0.8677845556576738,0.8685212214983005,0.8704339431458824,0.8675447068902602,0.8690310312371334,0.8686813699250253,0.8677733067549377,0.8676015524615431,0.867708005258802,0.8703086969493574,0.8673031092850527,0.8670735216656984,0.8677493628300549,0.8656402444488241,0.8697144082996894,0.8689696265422462,0.8674305323627172,0.86892009471322,0.8690931154597479,0.8694638523204357,0.8676690641310655,0.8692290777346335,0.8678304164482092,0.8678395444579966,0.8676034666370362,0.8659948648579494,0.8692624121778636,0.869761466129475,0.8679281949848037,0.8708136501808017,0.8685184200913839,0.8703206601176516,0.8696802168856126,0.869345477775959,0.868630152126572,0.868317651483744,0.8670082167622738,0.8710499545885306,0.8671949862522916,0.8692242467333706,0.8677363595417882,0.867529014496924,0.8703465097364111,0.8683593177991523,0.8679936986385827,0.8691631463560713,0.8691543776598455,0.8690310902671498,0.8687444722228772,0.869261946847216,0.8684917794027834,0.8680113445963691,0.868935698078325,0.8685685628478858,0.8696299213450135,0.8696841503155717,0.871186837273872,0.8686811196291992,0.8673169212849708,0.8686583084188744,0.8689972176984997,0.8674448350043853,0.8686105027374144,0.868151494461674,0.8689825302520441,0.8677733822537718,0.8695701402037138,0.8703855775650694,0.8679573086443195,0.8692751758093568,0.8696165929466506,0.8676731278368675,0.8698578099447838,0.8684983575778458,0.868082135457422,0.8703997670995388,0.8692294755063693,0.8689822560279179,0.8692298530438317,0.8693551650130038,0.8695777190519663,0.868014894430904,0.8676472193485386,0.870098519110309,0.8707702010268815,0.8689967839835305,0.8674805236154172,0.8682708610129559,0.8699210800771904,0.8708067500923763,0.869142218075329,0.8692542933276651,0.868013272102066,0.8681751330758603,0.8687766737958892,0.8688234754169424,0.869161797800075,0.8681365203064588,0.8689284099863773,0.8690846388241679,0.8677294672649762,0.8706719196020916,0.8684282882456162,0.8708002808953134,0.868768398461692,0.8683776629949792,0.8680524058725191,0.867398032801969,0.8684855853579995,0.8689060627928602,0.8693657355402713,0.8695583251879102,0.8689242142166989,0.8682014747418524,0.8671523311524025,0.868448067162937,0.8694556184687441,0.8671240262977342,0.8681028882641691,0.868965877750859,0.8683847525341412,0.8690113003493849,0.8688275481918216,0.8681016547730154,0.8687295116760934,0.8701809505512671,0.8683741900545842,0.8688249604692421,0.8674224993844755,0.8671849247161287,0.8665492148864471,0.868135766974452,0.8688318316656478,0.8698300285633864,0.8685622380804912,0.8688460391906206,0.8690622411816837,0.8698481122643797,0.8691018426959127,0.8681459637370186,0.8682931167844308,0.8698633237985689,0.87036038962411,0.8684833929506506,0.8683134128160255,0.8684899261460367,0.8692994317923748,0.8680172082693108,0.8685030906705652,0.8689783944496904,0.8681365230136738,0.8691552670078152,0.868270767050604,0.8692460837268536,0.8696015052163211,0.8693927156869541,0.8676676907083688,0.867164743509217,0.8701566027439346,0.8686216383403441,0.8700693861522539,0.8695303718023291,0.8690834171946568,0.8663543401971585,0.8694343134728135,0.8675127705001762,0.8693190317416277,0.8679142279518278,0.8697130172595812,0.8665159370226743,0.8686919160767871,0.8682081002691435,0.8698261128840326,0.8692127703052526,0.8704374883627696,0.8697419714926151,0.8660812738888606,0.8667326444314093,0.8672397172905157,0.8699385856371822,0.8678533684924021,0.8674565803254096,0.8696097137827004,0.8665679905835172,0.8674655014659319,0.8674082358232972,0.8684582674642544,0.8693091365000724,0.869169427332381,0.8679437927663812,0.8656256989227855,0.8673888832465726,0.8690020020652438,0.8695001830924448,0.8676346981270455,0.8708593142832262,0.867471109548104,0.8691824109748005,0.8697186086895539,0.8680508667371746,0.8676953674488048,0.8683593833518174,0.8667660399110366,0.8695653824769255,0.8675845936004469,0.8679543360739923,0.8688081299704057,0.8677320112317232,0.8699807293742388,0.868731528089167,0.8673754950965522,0.8695074215345812,0.8686312261027871,0.8693793186649041,0.8685047634486254,0.8674105615439885,0.8691108982638996,0.8688107295915937,0.8697092036394743,0.868636807280083,0.8696296198484726,0.8688027504298224,0.8674499165648005,0.8687280176264616,0.8680532132238733,0.8694206494469964,0.8690602586295852,0.8682734847483774,0.8697770508765419,0.8690391357465124,0.8691669619533688,0.8687650436714607,0.870875083461864,0.8670264432003673,0.8723273054602916,0.8679986716368013,0.8690855853061006,0.8687133828487038,0.8691375445021446,0.8686285803959015,0.8696820288577398,0.8686396076308422,0.8686185366943829,0.8688387685628874,0.8683858838333379,0.8696336009612196,0.8675269175052093,0.8668482730729752,0.8687892768352705,0.8679226851597154,0.8685990588208201,0.8691954772244501,0.8681595290371449,0.8689007891602134,0.8690383306024393,0.8678149725884805,0.8665503653145693,0.8680717902935867,0.8684076507194255,0.869743604922957,0.8683545776066386,0.8684353014226104,0.8681139917029936,0.8691318819186475,0.8688592377844104,0.8674726721599455,0.8685728053148757,0.8674929736351571,0.8679379576457128,0.8686639575233295,0.8688477005009051,0.8694614204439934,0.8687347274750227,0.866696734678515,0.8691034104980795,0.8680865592196331,0.8682156596187736,0.8682983554116558,0.8692240181601796,0.8686217899706912,0.8693218644247008,0.8680344355145926,0.8691423995660889,0.8696986693320827,0.8685635649507122,0.8701324360728273,0.867903211899815,0.86756787498647,0.8682875091380398,0.8676548341560587,0.8685378801849009,0.8696647765930876,0.8674055037352516,0.8687853177851449,0.869226698240452,0.8694059809393226,0.8698584221714031,0.8671713745394508,0.8691004469941375,0.8680146994600609,0.8671594137156136,0.8693022075344252,0.869605079410939,0.8682422160096653,0.8676077868553032,0.8688721880882752,0.8688119845255413,0.8697376539230304,0.8691090411808379,0.8687490921094129,0.8681447515851414,0.8681270901707315,0.8685429541090685,0.8674214821307922,0.8679068455423127,0.8694963874386037,0.8688764753879318,0.8687638232648521,0.8693396505007782,0.867974419388042,0.8698502753746178,0.8684729985389646,0.8686673402749252,0.8695388621745729,0.8683925932174487,0.8692267848774348,0.8702551381090574,0.8680115823634794,0.8700627086887395,0.8694519443678786,0.8675812398624326,0.8678659926624769,0.8682353435600866,0.8677034862560815,0.8687782195615381,0.8684682119036399,0.867565570389771,0.8695009460254204,0.8668508654698552,0.8676677010022338,0.8704381795512052,0.8688894097084661,0.8689043049201918,0.8671375146046562,0.8695922268037015,0.8689566399038686,0.8686016371700682,0.8690658499592426,0.8691936710397105,0.86886483323899,0.8681148809429694,0.870370548921106,0.8682647029152981,0.8681164938127167,0.8691729821231088,0.8697302473281172,0.8693769095873575,0.8704081743853427,0.8680085841946629,0.8684783086522115,0.8698213340054216,0.8681278693811018,0.8695048572351444,0.8700388924994119,0.8688453799865915,0.8681063625660764,0.8703327505082605,0.8694988774913097,0.8700562173572621,0.8686809567301447,0.8694044476312474,0.8694392950947054,0.868570279706327,0.8686241876084702,0.868691717391908,0.8684332442448511,0.8663229575690701,0.8666056898443053,0.8695442134334487,0.8684868332833519,0.8688801132390519,0.868685662407215,0.8692942902930203,0.8682517924754892,0.8668657926438091,0.8693960252534801,0.869997510037009,0.8701188572687221,0.8679183196625694,0.8691267936137304,0.8694446789856316,0.8696160410315399,0.8675758602698495,0.8682314595507705,0.8691884281276075,0.8668930208683061,0.8689563013686215,0.8698284038488454,0.8689639369131883,0.8686594407249939,0.869697876738001,0.8696779919995887,0.8675267620929631,0.86812396444693,0.8675403022412654,0.868724196575996,0.8695204484115983,0.8684602718957202,0.8693723113921966,0.869026045843656,0.8676991325145355,0.8682728057152695,0.8674241397107598,0.8687414928814434,0.8676794167696288,0.8672818327570629,0.8694577242357736,0.8677524249539252,0.8693106452521673,0.8675619956456697,0.8699303517496757,0.867824430244285,0.8687710633157639,0.8705578937411446,0.8676122068087851,0.8684331995765884,0.869883017826576,0.8690706836854558,0.8688738397919881,0.8689794934203566,0.8698872096744406,0.8675563198811321,0.8697101704085646,0.8681692063706781,0.8690474530106991,0.8694188978311461,0.8667596057605003,0.8671239289400552,0.8689316354802553,0.8678949142608315,0.8697807259055064,0.8679825585982106,0.8689833441056294,0.8690886309473992,0.8680264867799765,0.8682655013422743,0.8676514621509644,0.8686237847686132,0.8699439824541603,0.867759151678008,0.8683858268655232,0.8676625845963278,0.8681019690049593,0.8678989164283235,0.8698547374696514,0.8686016249251473,0.8685470618330502,0.8698697667383706,0.8698671111423802,0.8701214985837078,0.8686303087403311,0.86828708361895,0.8673078393706656,0.8682745065954461,0.8696634735925682,0.868119948286232,0.8667972506933904,0.8685187108680118,0.8670692311750434,0.86721204399634,0.8700733390589904,0.8688708644392783,0.8691595133203712,0.8699033255726503,0.868125413625821,0.8688294192511922,0.8673121951489596,0.8691149671722022,0.8689378293571502,0.8675063176751641,0.8693835529721862,0.8685956816503148,0.869209270849969,0.8690836699796672,0.8690493317090877,0.8704966567143066,0.8691903859428242,0.8692448008480715,0.8688487192308344,0.8696205847126292,0.8687625272620126,0.8689542986079812,0.8683642452935559,0.8689010025886048,0.8697093784560268,0.8695884065960222,0.8688579325062716,0.8692568719866821,0.8685381446514467,0.8681846406993682,0.8687127361554151,0.8689353248492203,0.869495012370303,0.8690619064877892,0.8682223439596837,0.868239997417093,0.8690092111264054,0.8687957912706337,0.868697522336055,0.8669022341113001,0.8673707227179263,0.8687693361595207,0.8695669573140853,0.868387033606188,0.8677344003821884,0.8682070573039326,0.8681372166291089,0.8691895743923368,0.86683917667564,0.8685717737139748,0.86923147798103,0.8685306925914476,0.8679955841767824,0.8682191601869488,0.8702853691998046,0.8676768660281106,0.8688060429024466,0.8699900633724794,0.8680547815410672,0.8685660470679818,0.8670806135673518,0.8698381689934102,0.8691762655010803,0.8680317271190744,0.8702927553835427,0.8671574302816869,0.8686648815282204,0.8681954066480294,0.8701488447002264,0.8690148927899484,0.8696364263598438,0.8689793502765959,0.8684085516287094,0.8685810910879955,0.8699045374279801,0.8682368907504108,0.8683142588397266,0.869164838910692,0.8669296387538512,0.8689115889368736,0.8695519056446028,0.8698421284135258,0.8695595906769802,0.8688381766913174,0.8679909103284232,0.8670293143798956,0.868884019393472,0.8703647123075965,0.868586633764725,0.868211398856821,0.8686504726153772,0.8703826052697882,0.8690041239102985,0.8683543000339299,0.8687366967836221,0.8686549559154648,0.8684736734966184,0.8678714917165775,0.8685422875396366,0.8694475394397995,0.8694631111544896,0.8678427480675701,0.8694580150169952,0.8684625704284386,0.8698119284883569,0.8677731672574018,0.8682579481797509,0.8692739040553147,0.8693084376804524,0.8688180257068736,0.8681547274897524,0.8669775962489449,0.866839340773354,0.868445464287306,0.8691741725445211,0.8686692817509043,0.8678675376982065,0.8690100748516396,0.8694254543302123,0.8662177845878299,0.8687738108575106,0.8700702942815244,0.8677206818100577,0.8679031899874474,0.8684134838226976,0.8698417393693189,0.8687252726478756,0.8679527250773945,0.8698949326743253,0.8698361532252462,0.8681022388113635,0.8690065241673126,0.8696693980908681,0.8684459458102899,0.8689963656749453,0.868222533686622,0.8684976102534386,0.8675694651044934,0.8679332248936816,0.8680866256047971,0.868206953819921,0.8689637837394846,0.8684081165519668,0.8685199820880111,0.8685402406481673,0.8681662241025359,0.8693306103763038,0.8689832665412187,0.8686215501357234,0.8683091759856276,0.8681079243937738,0.869955740619618,0.8701353331270794,0.8684223799114359,0.8691278991214809,0.8700099525291014,0.8706140553079392,0.8691643296977989,0.8691114036855961,0.8685422049886747,0.8675396681313167,0.8687833893810694,0.8682372909087589,0.8678796428032071,0.8672529034668806,0.8672733294137451,0.8672202563864225,0.8679866347453052,0.8687042309889841,0.8700823549309227,0.8691018177270184,0.8672614477371197,0.8675577902798198,0.8677119156276147,0.8685927938218857,0.868234474680444,0.8681732924526796,0.868615730029161,0.8691509504694821,0.868373826570101,0.8682659599933336,0.8671123811841617,0.868883381314977,0.8674770607680056,0.8691537242143,0.8659103627504072,0.8700934186646869,0.868852496395781,0.8695496447274433,0.8678153285989847,0.8686758169245508,0.8695113572445687,0.8709785702128464,0.8682567605014528,0.8697543102694157,0.8702914196233249,0.8677295601034605,0.8694951553491641,0.8682763834627311,0.8701971626001055,0.86760058498048,0.8673049260378891,0.8689615318615962,0.8710032220380439,0.869255402135457,0.8694365223111642,0.8692603358005019,0.8696318564384926,0.8678707221746648,0.86681506203038,0.8682298891810531,0.8695512454782305,0.8665273090132217,0.8702847899427042,0.8698595150393943,0.8691810550469844,0.8696593096471358,0.8671737151499823,0.870128408076969,0.8692621647159204,0.8693338027252032,0.8695467557702773,0.8693725521018502,0.8687324176159373,0.8658448355599977,0.8678129918098295,0.8678257274723163,0.8680160167451842,0.8695836129892193,0.869386238101226,0.8670907299067739,0.8676780861607835,0.8692151409471551,0.8666865390524189,0.8685879881500357,0.8698547212892545,0.8680860430790314,0.8666729381158976,0.8682535027283956,0.8693150754345241,0.8676178034442046,0.8672301694123609,0.8699478047405441,0.8683563474092952,0.8682409920202434,0.8690884503811037,0.8689689139148644,0.8702843458727607,0.869277577268048,0.8693583285547608,0.869047947947614,0.8696339790729463,0.8665300891674768,0.8686221452946571,0.8697550717145504,0.8677592861493102,0.8699070161520766,0.8675446256224858,0.8685127274335226,0.8686463655621036,0.8671037304757834,0.8688739220338165,0.8695497294504019,0.8678294141784269,0.8672073440838187,0.8667989944958633,0.867207788549057,0.8696931456653734,0.8699053597702567,0.8708144351003313,0.8683063074541093,0.8679560706789986,0.8690800510326923,0.8686586353170228,0.8666710367707886,0.8694910807957181,0.8684266067578301,0.8674254823832667,0.8698602907973989,0.8676796613317092,0.8691311791743287,0.8676336461854149,0.868747187450141,0.8709897141253924,0.8690748163378889,0.8685511227325555,0.8672927779100541,0.8705297340054591,0.8688645519608718,0.8697560129338301,0.8685548939622989,0.868860442768942,0.8698068302787841,0.8698393923837852,0.8698649858468073,0.8691373262958134,0.8684789693828454,0.8695145690556293,0.8680645749582394,0.8685526715597947,0.8709573352911683,0.8693856981572947,0.8682634525617572,0.8681738565976463,0.8690516356706646,0.8669322291077803,0.8686635418795832,0.8690588006800121,0.8686191720582969,0.8684249241462434,0.8698804110577377,0.8679934315984471,0.8679576128857902,0.8701809030193389,0.8714318393247819,0.8684322755573665,0.8684785361800081,0.870250257149985,0.8678154657241247,0.8665973182580837,0.8687407035121537,0.8678192542632986,0.8684085163019397,0.8689736943581352,0.8692184878577477,0.868017810892166,0.8647434158544,0.8684109539507247,0.8683944251292317,0.8696559903644648,0.867470638356692,0.8702192391250542,0.869204511068467,0.8692028089395258,0.8683716996906375,0.869212974507338,0.8680960834863827,0.8698232906224173,0.8690923599367119,0.8687048522166205,0.8684282256391104,0.869307360313993,0.868237222908781,0.8683314548782953,0.8687395504940868,0.8694196225711879,0.8683295184713663,0.8704156466642679,0.8677717553317005,0.8674449124571865,0.8684349495181565,0.870380484055524,0.8682097987019349,0.8694083480006026,0.8703774194809495,0.8687760861744505,0.8694442446427834,0.871182352969156,0.8690355660319251,0.8689301991614976,0.8696052365302849,0.8685129350557693
3.0,0.9152972819447569,0.9072761980535853,0.8987315428964251,0.9191363789370803,0.9112177035887147,0.9012608855927438,0.9269749645250307,0.9050716953901463,0.8958086469953045,0.9227005432312657,0.9189640426973311,0.9117977464084777,0.8969510474666936,0.9182662266396887,0.9173795400853799,0.9173224141489509,0.9246845777992645,0.9148078193074975,0.9233063090309437,0.9243376916233726,0.9334566049898514,0.8984296699679474,0.9127877951645567,0.9193591064364933,0.9183369091038543,0.9005792554911011,0.9297782525092861,0.9295820669639032,0.9039117831849575,0.924564776945427,0.9070677642838406,0.9181703182492549,0.9242755184733532,0.9291592970608913,0.9079105976676153,0.9202634354154007,0.9175778785929739,0.9190627746443881,0.9162906805547342,0.9101927710581561,0.9266772646737075,0.9094669430620917,0.9384458748289289,0.9253066343734653,0.9162219299567025,0.9234113766609877,0.908256045410238,0.9375019673959021,0.9181703272661632,0.9047583363580394,0.9219137958701664,0.914976949761551,0.9236161669436235,0.9164701966366984,0.9127467087076965,0.9065775625167275,0.9224843210637186,0.9060089047135663,0.9237436928126957,0.9268354856256813,0.9125376384036014,0.9097368978864488,0.925906621970435,0.9206205077853182,0.9224596034100773,0.908560218958083,0.9124336221803235,0.9019623463632191,0.9255763717379828,0.9159024222538013,0.9189405423276422,0.899403212496801,0.9129246918623106,0.9017192052030556,0.914341448955981,0.9022704589111,0.9172715266473471,0.9248473040786428,0.9087760901504547,0.9002305412811793,0.9167572793663944,0.9283911669765945,0.9226638669787696,0.9217957516920142,0.9361515115958938,0.9188301296144954,0.9043108365792517,0.9255344863560448,0.9266941291597386,0.9075309682557292,0.9190739716375349,0.910603540196773,0.9170297441144978,0.9224465646777924,0.9229381104232584,0.9051123946633579,0.9221295687378228,0.9132560224925652,0.9161465783294144,0.9164948668370677,0.9179372712810429,0.9302446026276463,0.9225878679889703,0.9070683713696794,0.9290509475052889,0.9076699710795043,0.9102102582437847,0.9193735962147934,0.9141823167470938,0.9335273902644375,0.9234300855341492,0.9239781309494179,0.9377149251368253,0.9047017737566492,0.9270920717499564,0.9223369501249797,0.929376902115222,0.9198321400743363,0.9163780012188951,0.8982298859561937,0.9228295067892844,0.910888052868839,0.9256955468691622,0.9169326927528948,0.912672681982995,0.9365917777784338,0.9010561840486774,0.9090975237455172,0.9101479239015002,0.9210885472629549,0.9245513436745473,0.9026268262084594,0.929261997042006,0.918729008528203,0.9158155204975773,0.8988271128088089,0.9215707313065853,0.9146554348166508,0.9340806085116794,0.9147402815724939,0.9085687892995875,0.9123862058726268,0.9193103421349809,0.9103070810858216,0.9083343408241895,0.9066130214330324,0.9119294753680262,0.9204561370816865,0.9219700530974773,0.9006673555842811,0.892509166594693,0.9187113448254243,0.9282533927112924,0.9280893975033209,0.9188951924788168,0.901761135013036,0.928688535575997,0.897417302545009,0.9165406527039703,0.9163236803737846,0.9086795919477917,0.9228826630499162,0.9223282017956974,0.9105431212518772,0.9105094477444595,0.9097952368029005,0.9094111558877028,0.9192805098637287,0.9030051938145042,0.9128018559168388,0.9020924654022788,0.9471501677008295,0.9132343807794708,0.9243599503565687,0.9272499545429369,0.9147936785809595,0.9144846746087352,0.9222925268383207,0.9095360512947669,0.9084384403157425,0.9170640407234808,0.9191951811181948,0.9194428607950318,0.9111626376570576,0.9117780919145488,0.9105642939677095,0.920187676333684,0.9119206411624515,0.9204926356307239,0.9260739878412997,0.9240364413977159,0.9313810166466228,0.9123128596149777,0.9086466778198931,0.9238764789722872,0.9069370976743041,0.9219554916018905,0.9055286536766735,0.928320111470571,0.92634216916567,0.9081904623059923,0.9227028249560842,0.9157415870046891,0.9161786676219961,0.9218508194397708,0.9136718706742293,0.9111167185265897,0.9052851483137171,0.915154790746368,0.9197316885150669,0.919620354162068,0.902086906634495,0.9120066706902009,0.9113524046475442,0.9173528091451981,0.9161553156675017,0.9198655075062304,0.9230921758321816,0.9196028300066403,0.9204775857161466,0.9229737632799524,0.9158527569787847,0.9256395232103591,0.9296176607075218,0.9232631111143489,0.9186554901479486,0.9064032141029378,0.8997201227716415,0.915281687202805,0.9135697118403288,0.9133932637285632,0.9031951008206549,0.9309506104640103,0.906057199561524,0.8997891359645209,0.9195154762789598,0.9240242322209081,0.9121844866088543,0.9217606424973515,0.9075462512791438,0.912006115546894,0.918488104787456,0.9097501745425142,0.8924597847406797,0.9109487643554377,0.9199747155613415,0.9027188762361437,0.9192478515357421,0.9078962235237003,0.9218833846403063,0.9191550791395411,0.9239354396286099,0.9203615553348315,0.9308588129454703,0.9107828681398182,0.8993590297611503,0.9225917762052356,0.9083591683768721,0.9339140860859614,0.9133187931489832,0.9038856069581223,0.9387213592657109,0.9181694672557598,0.9170166595203676,0.915203096456037,0.9152185216727822,0.9067464448424074,0.933481861430567,0.9217157344537132,0.9023874156862882,0.9130218771027826,0.895849372936219,0.9207729404832721,0.9158970163170324,0.9024954214062215,0.9022023505724066,0.9149762217273861,0.8986313133681254,0.9150533069428601,0.9157808738731119,0.9116495594433992,0.9247635426735377,0.9172314048888649,0.9204360441179948,0.9369024360240485,0.9127897705686172,0.9132246900108006,0.9301237193796521,0.9101218525295132,0.9148553378678597,0.9046611600834851,0.9116015558512603,0.9234034245415085,0.9123410157365421,0.9230355620465427,0.9091865310704244,0.9111078076415046,0.9084618637142052,0.9277371907876032,0.91147254174269,0.9078215659230972,0.9162408308302957,0.9123045400874825,0.9068243548787964,0.9293699947605766,0.9024435074745442,0.9115789599420415,0.9117508001942383,0.8957859758901313,0.8995791581248701,0.901407396287116,0.9206366238761464,0.9070393067094402,0.9212183514826771,0.9147677687293736,0.9117634496953045,0.9304672100348305,0.9092151095989863,0.9037472921740513,0.9171774742498754,0.9131792713501287,0.9134830734015565,0.9252903773562323,0.9289700073643188,0.9120240200228746,0.9342248572020794,0.9199819786069486,0.9095392100816334,0.9154304831881384,0.9346648250664965,0.9097097286989146,0.9224289588351509,0.9121765041631886,0.9279080198864605,0.9068023243968905,0.921627608463183,0.9043428399622225,0.9159150657189563,0.9118828000734694,0.9189071223120634,0.9129620845245635,0.9318938655747789,0.9204529685021553,0.9065605893073725,0.9133178304319893,0.9076865685934575,0.9220064858615246,0.9051493628196235,0.8917176270883795,0.9075459977454167,0.906796479194387,0.9338223494405831,0.9159655606151146,0.9136218174479411,0.9182973330632294,0.902005848765717,0.9026746784051893,0.9202639791348082,0.9010696842012519,0.9061802790639966,0.9297338549222867,0.9146077654563359,0.9227853574967461,0.9112190013470752,0.9066125405021054,0.9087386716529973,0.9190048154071763,0.9169885494985169,0.9098544008964133,0.9149846880311295,0.925842598159753,0.9022991806063986,0.9242455828432672,0.9181271962286127,0.9213520352109861,0.9172889131482146,0.9143413994654223,0.9157768850659415,0.9233788460086259,0.908408388055904,0.9064151176275294,0.9317508336422774,0.8964790273169441,0.9109434467653811,0.9116453911090577,0.9264445112965163,0.9132023927451229,0.9215529712842033,0.9114966781800161,0.9141345346509518,0.9221273199127805,0.9186254764810465,0.906140764872202,0.907813705868431,0.9386476554423359,0.921601178665976,0.930531837563561,0.9222166223848821,0.9175117690342354,0.9206733548157899,0.9055585790912865,0.9361582177887151,0.9249159964222283,0.9132338477522934,0.9190537716417644,0.9341612347918378,0.9270334727285569,0.9082314883402971,0.9046434772106006,0.9088602258646342,0.9176658922595196,0.9127706166972518,0.9214223618957971,0.9315492725532029,0.9124551733666467,0.9140602118456679,0.9125719755786755,0.9081695744492329,0.9208048985211682,0.9298062036002692,0.9019916567828945,0.9074758469900576,0.9220199227274938,0.9125731696276693,0.903197404480424,0.9256244590499356,0.9242133959000118,0.9148227592154643,0.9324670918278601,0.9141133675804842,0.927166473810508,0.9137004807101665,0.9297907627485232,0.9105584716079224,0.9040380815179812,0.9380402988417991,0.9068160514227666,0.9159572373955978,0.9118899018833415,0.9018223856539623,0.9098633013681988,0.9196399978746557,0.9272134016033963,0.9138378975828283,0.9163232391618535,0.9156767450845799,0.9256346490539314,0.9099302819368905,0.914667687201579,0.9168646729102788,0.9375313910668571,0.8974782897569014,0.9261960198212216,0.9108310568688522,0.9277974704569385,0.9050467428703616,0.9016907440728595,0.9213858422828766,0.9048756582910638,0.892637176636931,0.9096962171104425,0.9055432133956387,0.9170550805596864,0.9240226749315451,0.9299625419461756,0.9129260736991381,0.9101071569101418,0.918967520684437,0.9058330976661971,0.9173403301262645,0.914710285580296,0.9116661106577187,0.9234632717314095,0.9195807745311962,0.8968964430483166,0.9108408688847086,0.9237095254443367,0.9053355400574266,0.9241905092491605,0.9206921556131459,0.9176825779613325,0.9253990684327477,0.91107289706372,0.9220655734381696,0.9211279795375118,0.9187204819008162,0.897964768131508,0.9312768522734359,0.9201873577801601,0.9229171389726633,0.9242224951527056,0.918954569631006,0.9305247144103524,0.9081213126597312,0.8960350739772764,0.9264582091294633,0.9151632919341,0.9014288592163029,0.9213611984082127,0.9103389546313183,0.9226210030652101,0.898267172550639,0.905343670958409,0.9217579033486575,0.9135560288917614,0.908931159378775,0.9072751596984094,0.9095671332188743,0.9011736440374166,0.918992392088045,0.8970480825377688,0.9174389190396004,0.9012279553158368,0.9260901238704639,0.900941690555393,0.9203554583318658,0.9124337391946689,0.9140089291322515,0.9134082002345474,0.9040440419799782,0.9142099427033753,0.9127081657700643,0.9055887754737424,0.8947595876741472,0.9218060565435153,0.9003792448616711,0.9156877625393843,0.9061196907812554,0.9244400893925586,0.9080517417993159,0.912390736922742,0.9154205653035975,0.9250865340252229,0.9128187870250832,0.9195394381023563,0.92275022377935,0.9226777836634693,0.9266704419501071,0.9121298247431674,0.9394937491118933,0.9033553780610009,0.9307740203458346,0.9027332902794554,0.9146871021705189,0.9174234642759519,0.9118680749768507,0.9204953175758738,0.9128761779520932,0.9231841557750392,0.9068340308718638,0.9214817791059768,0.9330564240140046,0.9094042208421266,0.9044425501904663,0.9197309127571311,0.9177527652642449,0.922479515302466,0.921910269003715,0.9116913364048486,0.9085540824579266,0.9305418315302911,0.9170908404481852,0.9314162438066771,0.9131275347746187,0.8998471210478075,0.9037642222889982,0.9236318905573487,0.9101222350711157,0.9214048324511573,0.9139091384468604,0.9244464823832839,0.9292036715685833,0.9135266102383657,0.9207350826483343,0.9067045386915495,0.9134724892201227,0.9101712990553087,0.9124093075324615,0.9193542853282293,0.937348903091887,0.9288393423760913,0.9227357777627604,0.9206902898536989,0.9146973832168575,0.9222652689019775,0.9050654833003465,0.9004220385682696,0.9327363536058121,0.9038697218266268,0.9157922561210955,0.8972356906852201,0.9164024306362819,0.9320783440503821,0.9200154555408396,0.9224339372024576,0.925017024591109,0.9252413906954026,0.9066199002128528,0.9112028715612562,0.9116436205111996,0.9119506832079696,0.9136886637712914,0.9132237382453552,0.916447393743427,0.9382639297558439,0.8958596075242865,0.9035931203211677,0.9239394777156238,0.9233428917075364,0.9054215891851659,0.914334170618899,0.9214520129538751,0.9114034062434001,0.9054984204428304,0.9170102892902933,0.909384453059312,0.9182176386526759,0.9253395125730246,0.9131302326555818,0.9264904292649411,0.9194452657656076,0.9143925038970471,0.9158415656606609,0.9279929704933491,0.9092177573766015,0.9222310482214655,0.914778501980326,0.9277367052856146,0.9178491249473499,0.9223942776761815,0.9208106161404371,0.8994880475517893,0.9312429653760469,0.908501537662281,0.9256117607119947,0.9058491389970239,0.9173930068448216,0.910465690487695,0.9204742879192255,0.9040881563705437,0.9213927248436693,0.916892024074461,0.9341088158207296,0.9048560721630431,0.9129041273585324,0.9080371741402478,0.9185383800339479,0.913717603102922,0.9123610677064447,0.9305339787370025,0.911421246321514,0.9236441905247089,0.9152297954729145,0.9224874340133157,0.9162690689350288,0.9227219313768643,0.9275384564311566,0.9249255115136896,0.9193767910646569,0.9130428671707332,0.919597990853913,0.9308649181895314,0.89966910239127,0.9223621788105292,0.8964208265952376,0.9067430212394654,0.9270017378304922,0.9066555608647213,0.9081032411548374,0.9226100309847824,0.928973689908945,0.924140888453349,0.9167320600705283,0.9128301350389393,0.9251295956137099,0.9086168565882746,0.9091067505858887,0.9174581640080286,0.9081130792552428,0.9122905702800735,0.911960689106383,0.9194686428636176,0.916531276728846,0.913444453123945,0.9142326834124044,0.9306457225791714,0.9147825089972901,0.9090510820010993,0.9040504375935873,0.9231768125139098,0.9118452048517766,0.9112230711235201,0.9215083648033139,0.9175076946865313,0.8931044370577629,0.921556749740622,0.9104513483908246,0.9183400652049631,0.9028089603327423,0.9262239485815917,0.9198743425382818,0.9072412920985617,0.9145080010390549,0.9147565252804167,0.9160104487735132,0.9156419780242019,0.9090803058701997,0.9293256899528529,0.94129191647631,0.9149639984161647,0.9224083666096125,0.9052010473065276,0.9272606134662047,0.9142714488850088,0.9319072391164909,0.9126297360994536,0.9104110114876791,0.927547883475271,0.9208106715338064,0.9230422579732596,0.9076395405385095,0.9099222248439645,0.9047540666998254,0.9231995275621745,0.930937394613578,0.9074167446837377,0.9150212789549119,0.9178023105692609,0.9139148649870548,0.9237191528490232,0.9138958250667557,0.9012756753332968,0.8993280133396183,0.9102841118284182,0.9148837831454778,0.9160413837463,0.9136083834610104,0.9158378535787409,0.9047849408769147,0.9129369737859072,0.9093271413296569,0.9155381417554604,0.9185155288021858,0.9107409785017951,0.91732693779552,0.9109879286853545,0.9193030225545864,0.9157545088425756,0.8980890650566423,0.9129944920918106,0.9237363730565082,0.9121912552840702,0.922659057930095,0.9219185188000074,0.9277551567883984,0.9177578506139633,0.920454039615382,0.9146137479968309,0.9003920817406295,0.9104953158571228,0.936872806726473,0.9332539733249063,0.9045953787628991,0.9097907606695746,0.9186380648820359,0.9201607143387966,0.9026009600094654,0.9304737124604469,0.9335033523150457,0.8957117737621213,0.904320533223258,0.9123373890648341,0.913893760130732,0.9241857883159009,0.9141007928189973,0.9186214581282491,0.9173046330452012,0.9108862014526613,0.9281220904380243,0.9067873708448196,0.9137972755614161,0.9271627867055189,0.912543837045121,0.9109104604007274,0.9102223114287388,0.9193775683244966,0.9209701212954865,0.927802344123205,0.932169930852304,0.9063384173570813,0.9159921152668001,0.9182364496522711,0.9037835787140654,0.9115276802983197,0.9181330027003234,0.9283183547208264,0.9143567284281444,0.9120714272574572,0.9092063417201767,0.9135573079907825,0.9009222973155704,0.919763655027538,0.9127993035259064,0.9222515710035045,0.9092119944252158,0.9016756378305527,0.9222071846288855,0.9142630513974246,0.924381023546213,0.9224315233133034,0.9070096964088123,0.9131679537474475,0.8995049322564365,0.9157067375381551,0.9010389091235552,0.9138866426249228,0.9084688434058029,0.9000791733520898,0.9183906446342297,0.9132888858516323,0.9112991222835749,0.912568066307155,0.8962861359371557,0.9191921722108376,0.9063369334107756,0.9075904963684418,0.9259326548130462,0.9174759995436851,0.9047097791252235,0.9050133040595771,0.9259006809181779,0.9415932075703438,0.9090032180534958,0.9263484130000568,0.9110107295722634,0.9246649836854828,0.9083060186724194,0.9264471925346368,0.9216431657954179,0.9144882638812544,0.9087282880602114,0.9227491461868658,0.929172057589359,0.9238753009052372,0.9143185610608309,0.9147522086512511,0.9190779219066743,0.900962310286249,0.9205564859951635,0.9165429790193027,0.9234163098066722,0.9108328252228536,0.8958916977892003,0.9146055887593644,0.9130392966104915,0.9198110928450612,0.9110507239468216,0.9148699305413572,0.9216232721709678,0.8987743187173278,0.914787967576925,0.917805848398062,0.9246918973668278,0.9025743887397025,0.9145042089507289,0.9249071876556662,0.9146125827214607,0.9050445150685883,0.9204085131679502,0.9102057271533055,0.9114461124870893,0.9044183572917714,0.9106891855132406,0.9175193336135897,0.9313917141327076,0.9206956172983611,0.9279466897216606,0.9139947833031659,0.9228929236466306,0.9256677139682821,0.9305526651177105,0.9256048811273974,0.92423915568508,0.918738748526521,0.9285291482120303,0.9145575904976233,0.9234210351577347,0.9153510490507301,0.9130988403495126,0.914278489026191,0.920973875751589,0.916291125744498,0.9113995530863586,0.9058473680705291,0.9093932112992947,0.917826140116377,0.927941954545934,0.9131637822096278,0.9210131156016518,0.9082191621039657,0.913190020056678,0.9147648688937192,0.9300353915654869,0.8968441981041723,0.9236406263266508,0.9159676686416444,0.9130910412311587,0.9144728931557266,0.9144869556424824,0.9067279018888639,0.9129659678471685,0.9091486776445132,0.9401285281345578,0.8991135589630253,0.9044869390532286,0.9025573002897436,0.9038276575069054,0.9087829282647216,0.8958000567362554,0.9071588486825083,0.9050811219071866,0.9215652942810713,0.9190578017865526,0.9014398292014202,0.9258779610521481,0.9129491910253855,0.9170432841764772,0.9235747883565261,0.9230505260627434,0.9164635266324489,0.9367921579949793,0.923664573296819,0.9267395968896859,0.9079029194785889,0.9187579600533322,0.9152345578468931,0.906952593418149,0.9160616374233881,0.911760347104047,0.9166291905667504,0.9047240337416452,0.8977464836006295,0.9308313483459767,0.9203291282074617,0.9155010588802118,0.9213025153591409,0.9124520407787655,0.911150257498817,0.9081200913075528,0.9129396995248499,0.9234506681854813,0.9057760405438041,0.9118567541246132,0.9250446087721356,0.9136463123166921,0.9067950496158931,0.9314694888173063,0.912173654826685,0.9072728179141398,0.914684226371115,0.9329617027268775,0.906142604370259,0.906831437863521,0.9181960575952425,0.9211039113362641,0.9281243560198877,0.910525794841971,0.923371942341637,0.9302824265563417,0.9092187577604782,0.9050366966841334,0.9181543119895605,0.9010011343952831,0.90946572775244,0.9376965118563165,0.9134218284366855,0.928818574975773,0.919983930160139,0.9150550411121404,0.9104639049560034,0.9155580097270372,0.9045128285383033,0.90594531084596,0.9299139058892895,0.9265363848742376,0.9392335372162649,0.9278614863879422,0.9123273363177001,0.901900570926036,0.9134764688464394,0.92178544733015,0.9062486054203474,0.916994362564847,0.9178347357961508,0.9164285529324301,0.9317354294278554,0.908475344291004,0.9064778722318791,0.9323164455869671,0.9036727365561342,0.9053737221085636
4.0,0.9751685473964755,0.9771480751569519,0.9680152288171174,0.9786565329428873,0.9723437932560289,0.9654519648622207,0.9799378008541275,0.9674702046896241,0.9633614023322744,0.9818019318041943,0.97251555553902,0.9706323170045754,0.9596461675989184,0.9735714952253578,0.9752098348234393,0.9694906720754688,0.9859087452968937,0.9749595366775088,0.9917293868131924,0.9867750706247227,0.9906254025811254,0.9711361738804534,0.9751080560789401,0.9608029100114218,0.9773558931795946,0.9730361756830297,0.9874955824438345,0.9807959560298389,0.9620624122818872,0.9872407339528326,0.9660448845032364,0.9781411509693267,0.9746473081830707,0.9898910800262538,0.9704368484317061,0.9768323117027147,0.9745665362356444,0.978952750998956,0.974325281140236,0.9696266898384677,0.9837687656254167,0.967895762874089,0.9881210419803882,0.9842845364288206,0.976272099340978,0.9768672701400887,0.9649966910851409,0.9856409649922468,0.9751928044900328,0.9711278487735574,0.9806135237720048,0.9703109430707202,0.9759211863283208,0.9727374884116794,0.9707874384491293,0.9759423458152777,0.9800898849110179,0.9753165325921775,0.9809542363526397,0.9844171805782388,0.9834115123989513,0.965155046187379,0.9816383484369815,0.9765560572003291,0.9840269223073126,0.9687466305170862,0.977992440189675,0.9661092185357548,0.9822517988981716,0.9718103497650885,0.9819192402295286,0.9737923938251609,0.97127298619115,0.9646377032374153,0.969342734270109,0.9560551220129343,0.9715282890587822,0.9762203904589932,0.9741414175107376,0.9599734358278826,0.9709917096055815,0.9786991848190963,0.9810720849424158,0.9765539524941586,0.9873372507146222,0.9841480484462041,0.9624667205465598,0.9791224067093407,0.9936040383749257,0.975470525358834,0.9743586783058182,0.9736834321956164,0.9760426226166179,0.9823170592374542,0.979621897296724,0.9719873461754461,0.9840549513289006,0.9702700104717913,0.9762070093362976,0.9720407325435976,0.9746950513809122,0.9939532534330308,0.9855764017773619,0.9722321135606565,0.9846186377836985,0.9684934270883345,0.9739970244267487,0.976895431930154,0.9766776074418371,0.9913809573953739,0.9828967018545455,0.9778068675985243,0.9981711489537337,0.9676358687151503,0.9834037390888989,0.9823397341025345,0.9829896600256012,0.9808685616197153,0.9750700552101288,0.9639987247596659,0.9743871037291906,0.9599367565812426,0.9784538714326103,0.9753483498598589,0.9698847644021065,0.9939941226990026,0.9651797633658598,0.9665456820939209,0.9712424818967125,0.9778425614368368,0.9813819235754426,0.961877266337862,0.9922566686533184,0.9833855657126624,0.9845728119796112,0.9593967847025279,0.9837325303914712,0.9790568955300685,0.9920952527672648,0.983176594792012,0.9675499519000744,0.9791825861588063,0.9860625660413317,0.9775940602615372,0.969771198967828,0.9661904235620602,0.9705800334929061,0.9779478844761554,0.9805368774823562,0.9750758679843178,0.9598899226869507,0.9778317331001538,0.9840033897840149,0.9859990379954835,0.9789169878062736,0.9605931343775853,0.9854190876231006,0.962498840833645,0.9745468451337996,0.9894466536227402,0.9799501781817864,0.9772640146973386,0.9766730737603263,0.9776008407639609,0.9655130323308703,0.9756893696670162,0.9765039829894229,0.9815169911423316,0.955687285896708,0.9682527544732158,0.9676638812312902,0.9969206132385668,0.9777307463049986,0.983799428569352,0.9763571076373313,0.9708547504222405,0.973314761756383,0.9869056664550124,0.9745068441606191,0.9637577656568899,0.983734170962244,0.9762092214933846,0.9793280842346773,0.9770719886394441,0.9779270769969329,0.9809000547549879,0.9837010658974786,0.980579407641672,0.984856374910292,0.9840267785868916,0.9811627782141462,0.984547521061955,0.9840866073049406,0.9707891377605291,0.9772808646668558,0.9706985743375938,0.9781404325443398,0.9755227973089761,0.9733561830234757,0.9720179486008458,0.9778490911430656,0.9724693640288999,0.9738486565133528,0.9788878686783056,0.9759118843924126,0.9781675347804547,0.9715416052058505,0.9646805981880885,0.9761151248716617,0.9870791503556031,0.9814479814832431,0.9669369572266879,0.9750669329004124,0.9686231491384457,0.9681829193291849,0.9721734131271145,0.974806602310785,0.974320270398273,0.9737686733482884,0.966558132524358,0.9769380043525424,0.9703202624749707,0.9802162439522368,0.9856217002486342,0.9957792069178989,0.9745293880083857,0.9696907717496366,0.9674128786130376,0.9670325316122816,0.9766180285328435,0.9837633973255502,0.9657994906123675,0.9773996545258027,0.9702413537189402,0.9666355494243132,0.9700142804622597,0.9756131279671479,0.9743428061954732,0.977036007737088,0.9647234057451674,0.9713854982212909,0.9744265116993731,0.969906981406717,0.9652298414695054,0.9744785665504698,0.9813161883755868,0.9615048864060028,0.9804964280667147,0.981383503598799,0.969506207178742,0.9875671233320411,0.9884639322691652,0.9726277922820575,0.9809855182631827,0.9721870322311467,0.9711349661440204,0.9821861128193651,0.9804459364113938,0.9922817592905769,0.960772984074737,0.9706635362006432,0.9887745473849593,0.983208958916143,0.9676771925194103,0.975224756968285,0.9724937346404032,0.9766482660467722,0.9913237293952469,0.9750465491953052,0.9675096700188809,0.9727147613679167,0.9572130943086959,0.9734157707601541,0.9845803336568187,0.9638079470327351,0.9747388992362046,0.9695815355818447,0.9639221661244728,0.9708836614203548,0.98002196492936,0.975612672419208,0.9788954598280298,0.9711706835834719,0.9821018839027519,0.9783465517386302,0.9761466384210554,0.973025131847917,0.9882753077756041,0.9756712564247784,0.9799609828972439,0.9716060499201268,0.9756062944463653,0.9865986216526794,0.9716875385669392,0.9873975770600073,0.9759517869831892,0.9718569380286414,0.9700505580211423,0.984086649486695,0.9768160486883201,0.96021633570944,0.9664715407180692,0.9683595450899046,0.9708009575813066,0.9789847362100041,0.9717827077742475,0.9792002554569331,0.9743466153262895,0.9526453488316438,0.9606799382702428,0.9582183838012,0.9782613595014297,0.9714037605882295,0.9829978120735365,0.9816862119422729,0.9671213187886791,0.9923838818546085,0.9769302843271968,0.9700733983069383,0.9790290581505533,0.9703092865092497,0.9725999379635347,0.9737739477481224,0.9829872234769902,0.9756046486246842,0.9793592578334255,0.9812368760928415,0.976610188515244,0.9763157365125296,0.9882378123132839,0.9610175689989084,0.9688753813885,0.9787668087500683,0.9792036474315611,0.9785216558416159,0.9709186927891604,0.9649537227022947,0.9829469224770034,0.9689497061920106,0.9769578473079255,0.9795201313435841,0.9909210987135842,0.98270816094229,0.9791682731466531,0.968848488767919,0.9660003400918202,0.9805035460498617,0.9699036802486325,0.9624722960665366,0.9589190413020336,0.9751805441818427,0.9935053720691647,0.9858297399088705,0.9814880891546304,0.9829342954234553,0.9670768129765152,0.9643451709339597,0.9794840364666255,0.9680769899179739,0.9664015248603104,0.9887233327637086,0.9779466897391467,0.9686806420064976,0.9687542187858692,0.9646418062972296,0.9723039363886359,0.9830432761693487,0.9750356771931176,0.9751689313161626,0.9783098741512748,0.9813928716211109,0.9616160294436772,0.9739358097959313,0.9730619463219975,0.9851310968945585,0.9767316210279098,0.9779794641937657,0.983255228249168,0.9793783209505306,0.9684871475682183,0.9649737762084623,0.9839207278879886,0.961857393187828,0.9755828604254022,0.9733143292588121,0.9835787052433245,0.9727496401694888,0.9771013898701664,0.9729154524859043,0.9706646508068547,0.9811156262441444,0.9695392903428728,0.9647819482791443,0.9674772277758104,0.9878326593118398,0.9817557568082556,0.9808347336977804,0.9824888616778362,0.9789859063314086,0.9728962069123189,0.9750422308806397,0.9865902833608483,0.9841409524324588,0.9744081823688496,0.9816840186472503,0.9863924794306558,0.9821750931464625,0.972646619163696,0.9762474189597502,0.9645654729388718,0.9766000352772375,0.9754846233238854,0.9828030670071372,0.9790089641295961,0.9669528102527231,0.9735788426790323,0.9748965935992921,0.9627519959293673,0.975085399264039,0.9752474006413073,0.974161754647337,0.9677748751495029,0.9746472823239435,0.9726884590294481,0.9722632734550275,0.9813808875404507,0.98313568649415,0.9849270716744283,0.986860807932039,0.9715495477375984,0.9858409629483639,0.9845860377323061,0.981458751645374,0.9717837904179998,0.9692563912235687,0.9981492585124566,0.968133940971471,0.979854296008942,0.9727162310675351,0.9560158387342855,0.9669124379189054,0.9873191330900766,0.9922724174946711,0.9691353348567353,0.9833009549037851,0.9801715169897048,0.9921578992052299,0.9761186568267842,0.9793336959492197,0.975472630429428,0.9888120358557442,0.9572903838360364,0.9801974291291952,0.9780576550478352,0.9825826357039494,0.9713598519430588,0.9753602273283172,0.9710739148486179,0.9671405033532193,0.9535380500091764,0.9736840970311607,0.9754001829650896,0.9728439066701802,0.9817435333633328,0.9789132144469568,0.9772553262093533,0.9748740283302811,0.9741482467925887,0.9705493746970639,0.9816393705237599,0.9752218868204725,0.9633282071433974,0.9797321308326513,0.9677825931220856,0.9700073038233703,0.9823938167062016,0.9712170095822236,0.9678367242429798,0.9880559517087607,0.9786801728874783,0.9812670484190237,0.9751473344801951,0.978172994194842,0.9881050815688452,0.9769771095082402,0.9748217747141604,0.9684580034933855,0.9824793044798333,0.9767052713430809,0.9788230707597633,0.9872369133444476,0.9778170555571173,0.9822021719039186,0.9667461018710919,0.9594817785728682,0.9894979645455952,0.9751038376691323,0.9663059058744408,0.9845473612128952,0.9728050921078749,0.9787453557171693,0.9653759831769307,0.9696047631254148,0.9807747060378323,0.9788308165109024,0.9701304071192411,0.9705826829310601,0.9727644511337595,0.9623315815324589,0.9718147768733578,0.9656898177105208,0.9798830391295303,0.9622705369536985,0.9764921971251845,0.9640139838072899,0.9749663411085951,0.9707511768147161,0.9697511580986262,0.9796458286616814,0.9696830414981751,0.9741435632665885,0.9724129476173162,0.9736037181044379,0.9621098094371572,0.9857533942308951,0.9576386148871384,0.9806667083911571,0.9671255620302228,0.9827931694919869,0.9637783153457925,0.9744484153761463,0.9671340358294604,0.9798447809184145,0.9826739360969435,0.9776478280981793,0.9830922841719183,0.9795762654503902,0.9857443595072415,0.9738341277251616,0.9888673401412708,0.9678622723536892,0.9847241832728502,0.9618171452612063,0.9752306369990622,0.9790756986161218,0.9845077226617074,0.9871616973319484,0.9710210885710102,0.9823216530388531,0.9753286136074759,0.9737789281586378,0.9853755966342674,0.9790190568457708,0.9764307593731314,0.9730724374564541,0.9732373055003839,0.9777836840743577,0.9808126871441094,0.9716674810975837,0.9733698595325613,0.978589808759063,0.9824577775028382,0.9875612236663777,0.9696255505101252,0.9720968870842789,0.9654537997935448,0.9821566371501051,0.9712055048904543,0.9757541481288634,0.9709317009730737,0.986265559032179,0.9792554346572659,0.975975144053292,0.9811077154485082,0.9702694495340873,0.9716961276963854,0.9653548550716845,0.9688459618594294,0.9733722973721831,1.0,0.981493291553032,0.9873285638587336,0.9729202248327894,0.9747655650941246,0.9761520288337964,0.9654515605777146,0.9736782178714027,0.98745035457178,0.9706483225334804,0.9751560921696314,0.969466816584456,0.9775156768961589,0.9769795076241939,0.9764759623446657,0.9903201839687201,0.9781966063371031,0.9837065202223878,0.9686618840235031,0.972022821307213,0.9732151033339543,0.97000931058067,0.9627884758821782,0.9706398186949514,0.9783732755811592,0.9880961192957392,0.955168765873609,0.9702293014827859,0.979159461018909,0.9830526877588442,0.966433888656027,0.9837347409889349,0.9822972373334912,0.975738874714512,0.9633396768460851,0.9803018071486316,0.9667649713123441,0.9730997863514397,0.9815939766644467,0.9776854034980463,0.987234058097955,0.9813967036129093,0.9787519016863563,0.9799974803015538,0.9876253657992545,0.9732401123067128,0.977497135497796,0.9736828320349047,0.9843166753207109,0.9816077561222852,0.9820974945991893,0.9822068218489038,0.9707613093018084,0.983364115852266,0.9667486922529616,0.9796404762191188,0.9790375582105956,0.9809480803293853,0.9683701948463586,0.975421620458999,0.96388513416406,0.9850625005345395,0.9688821440165933,0.9859473201332486,0.9721533521270382,0.9661425525569138,0.9751852630972357,0.977421487731689,0.9732099256829456,0.9750495144823053,0.9810913150809378,0.9779763118776144,0.9835020616257268,0.9824621867769111,0.9813742465044127,0.9708589686528936,0.978109327182673,0.9722476851603322,0.9876503081854591,0.9669249105819757,0.9675242995216135,0.9714555877471529,0.9862218212911151,0.9598285704787635,0.9727534646510898,0.968015586242281,0.9714205281558727,0.980883079637756,0.9647597011539921,0.9655314227110788,0.9783979199675433,0.9766405153396202,0.9784788046110084,0.9667427173440919,0.9708833824492555,0.9718302656403488,0.9741777616461123,0.9757360619720009,0.9796953866787883,0.9767709981520599,0.9682633055935562,0.9699131351936584,0.9718102966860606,0.9771622204980002,0.9729594769608304,0.9730088136774699,0.9875252063570082,0.9820366345652729,0.9671560949195706,0.9637749445551436,0.9796745591269709,0.9695880936505361,0.9721432664178491,0.9738879230708577,0.9843716481898459,0.9608634795376406,0.9770545866504726,0.9756289343937007,0.9776884749719497,0.9707170699738922,0.9856050885867573,0.9762478659459585,0.968081588570406,0.9706181184025089,0.9665047243687862,0.9736382955787769,0.9782956124579938,0.9623287369085758,0.989428032700918,0.9921287823572095,0.9746848370352827,0.9878826377923785,0.972203517623738,0.983676464311629,0.981562283921546,0.9965024665922371,0.9675820812591965,0.9662828074887461,0.9740474593036541,0.9803922806507989,0.9791661123453006,0.9694885231794332,0.9734273136365201,0.974356268280993,0.9835653125059268,0.9832484188809526,0.9750120295376741,0.9764570082972753,0.9807185322196087,0.9742969575772121,0.9769636012684147,0.9772061076880502,0.9525669353631852,0.9620351099565395,0.9658565654639432,0.9767892230471147,0.9772482504227089,0.9779179448406143,0.9733406498547126,0.9675726769071423,0.9712474328771967,0.9726714116633844,0.9777617336761969,0.9686709324083784,0.9703368563333943,0.9750161997701291,0.9713052444481916,0.9803759875236102,0.9751031839326784,0.9679649310620535,0.9869512364137765,0.9788658207089418,0.9724196031305404,0.9709219602624334,0.9868961758728053,0.9822293507379084,0.9805574360420846,0.9833872196637902,0.9724417841805254,0.9680669140601176,0.9680295704841428,0.9844569380783125,0.9828192320873803,0.9782003682322793,0.9679283121375066,0.9822045881271155,0.9770005316677004,0.9638615045570618,0.9822034535555072,0.9904321111405434,0.9634186547895749,0.9683078539348131,0.9683065795904677,0.9715372259196917,0.9739928922683839,0.9770855907575114,0.9737374210030154,0.9726697919641379,0.9673569247844939,0.9861121546524441,0.9688410076261016,0.9747064331785253,0.9831799021548068,0.9724283425858994,0.9702672775045976,0.9679815427532569,0.979156764560942,0.9837209567574211,0.9793029172399138,0.9812230643782021,0.9691720877477747,0.9737634416215243,0.9721434917018222,0.9677150386814658,0.9811891725428658,0.9805518667353632,0.98940241631376,0.9788670934578725,0.9692813779336911,0.9585707776151983,0.9751677166060418,0.9642347075641676,0.9756385873172456,0.9727628538766302,0.982546743417103,0.9806503289888812,0.962370999322892,0.97947082411515,0.9712272465660036,0.9807646079034534,0.9747716974663594,0.96830297226281,0.980677339528302,0.9679183827932102,0.9735118664722816,0.9698437192048922,0.9759556329787631,0.9669265639958865,0.9662709236773569,0.9796131627690532,0.9718553916293371,0.9681282380273676,0.9782116393949335,0.9589351708878162,0.9730847172101009,0.97532481278669,0.9758840158883173,0.9754880577599817,0.9733291975697473,0.9709700180019505,0.9723751940492726,0.974079260105068,0.985937239184495,0.9657891041286161,0.9790784454148638,0.9646493647579959,0.9802870411794832,0.9649792965383515,0.9793217846651402,0.9773648946946365,0.9857762673356137,0.9617771473997785,0.9722053548972958,0.9874399538945994,0.9770102931219999,0.9783866359021137,0.9732046679361698,0.9736181619633049,0.9574137979571443,0.9802438293809375,0.9811512774572537,0.9834149463823714,0.9668239998372534,0.9673126956872651,0.980355485624601,0.9743199461363857,0.9748479663643609,0.9753024393914711,0.9757856335271606,0.9768594779126768,0.969418959091812,0.9823296971292625,0.9718897578400535,0.976722502826448,0.9634804778344863,0.967972018638316,0.9775808285192575,0.9740038600982766,0.9739987942447291,0.9734944705615008,0.9730304508933543,0.973142996750548,0.9664742516556049,0.9713755568889404,0.9765018938651718,0.9804960145450603,0.9786069710392875,0.993922952899405,0.9845194513443516,0.9826978219941358,0.9886550484061828,0.9840365719271871,0.9789914988778071,0.9774309816850414,0.9715357360191635,0.9921572339051102,0.9627280395944513,0.978724768216519,0.9748736961648209,0.9689459465843301,0.9764010121810324,0.9827325971439302,0.9816349334144732,0.9688236591744381,0.971425838153741,0.9668417910098731,0.9840679202362285,0.9821019218897951,0.9712258643145508,0.9761972212796028,0.9722660695393092,0.9728805962282258,0.9780905595703119,0.9865818688420586,0.9580035041142291,0.9718606974760238,0.9771880649538508,0.9794095617931474,0.9787135690656026,0.9743194777451005,0.9716333135482765,0.971445748003499,0.9735808916675472,0.9874752872119587,0.9730395791978231,0.9756183517263565,0.9722376253870374,0.9759613560662285,0.9699863045081485,0.9570456500995569,0.9689379569063101,0.9687378044863824,0.9791669193534539,0.976328543646578,0.9663695738301911,0.9819558062956697,0.9815380521639384,0.9779143381794437,0.976461529271739,0.9791696364274463,0.9677855056825987,0.9776898392383575,0.9857180108379482,0.9789061654300124,0.9694679518200244,0.9791075098594875,0.9731152981317146,0.96168374893257,0.9751944506760113,0.97473203341955,0.9735901106328099,0.9734519870153805,0.9650609168713955,0.9764490242433654,0.9819093411227939,0.9743317063738753,0.9833967478262229,0.978565456432873,0.9816367232048796,0.9742441267419386,0.9786460251024384,0.9781326803174653,0.9697760315688763,0.9753775933746724,0.981427713759785,0.97974266225899,0.9721009605305229,0.9816514309676464,0.968150670968426,0.9714116032531985,0.9677692564187731,0.9903842965450156,0.975033546491647,0.9707899067835151,0.9723786101121524,0.9829322078604433,0.9907057864244528,0.9678661943083111,0.9857943410611464,0.9848023415789001,0.9762172566303152,0.9653141704314288,0.9802904706963199,0.9543233570355093,0.9792944319920325,0.9831515719421652,0.9768094048867176,0.9735694389755057,0.9809315901452869,0.9642634037675398,0.9656203417257719,0.9817715423555426,0.9715294771087,0.9736040573395072,0.9808220706439756,0.9841066740089061,0.9929314563309927,0.9860765375586067,0.9835613341992616,0.9643362501439317,0.9779738230144006,0.9808799322922682,0.9664836333241525,0.9809888568087742,0.9865917973230157,0.9801300546694777,0.9897908541876396,0.9695425853197315,0.967841295699914,0.9838916386535836,0.9755127478178244,0.9613697630862318
5.0,0.7579440571975424,0.7772830368727152,0.7791421368624808,0.7534647041076962,0.7547270428513436,0.7621751325246007,0.7441928054678316,0.7752563553656315,0.7825941195255969,0.7496740844145241,0.7463847542648073,0.7647502930412551,0.773348456143216,0.7360288747994931,0.7405460073782861,0.755092902102317,0.7551498510862764,0.7548160878194503,0.7541540821537549,0.7625367570272535,0.743583770669171,0.7847658481891292,0.7561320572013729,0.742706322308515,0.7603464313785125,0.7835846558186147,0.7460238536153653,0.7481431192840895,0.746074374050608,0.752923355095995,0.7519009509632655,0.7531386652193067,0.7485718307182353,0.751981555087282,0.7567723690752414,0.7435582501118838,0.74933813665732,0.7717445015227101,0.7600563652268459,0.7629110000611986,0.7491340139325203,0.7618875035762849,0.7336722163478898,0.7524236902445325,0.7537403251021653,0.7456153546028808,0.7531317684452932,0.7312954809204866,0.7534849821096239,0.7634626417709123,0.7513092382756421,0.7502269892576874,0.74291962658511,0.7517863275919237,0.7508171731553347,0.7836001608263351,0.7474755612735019,0.7841012115195078,0.7457817352471005,0.7463966497492367,0.7835141327005761,0.7606214634374384,0.7464953169592002,0.7457737020818955,0.7575821903233408,0.7543554053361126,0.7483527009658923,0.7693101824323987,0.7401333014132615,0.7406177362159225,0.7641853562774329,0.7867871527630749,0.7548804219844284,0.7618172854485513,0.7583092934064428,0.7516777388742607,0.7547891433499131,0.7414870998248348,0.7760614402431597,0.7698774020073496,0.7530282351937255,0.7362935939679793,0.745310362828213,0.7418481688701167,0.7276002929302471,0.7592409169120322,0.7515939403136276,0.7442051078770662,0.7581367666792095,0.7715236271360696,0.7505893139072466,0.754226133625364,0.756644342537547,0.7462618326677511,0.753368755860347,0.7858963702853593,0.7527228615167625,0.7486638468828358,0.7586037438209924,0.7453587910747855,0.76167897185209,0.7587054617279008,0.7545841368220189,0.7622282901979629,0.7278158610717889,0.7664041623155262,0.7696843473898679,0.75256689653894,0.7625348591800173,0.7370871709125868,0.7566323786928926,0.743492745084454,0.7394676585908042,0.7636861645456036,0.7466669035954684,0.7524584765273677,0.7307984861838055,0.7702546990988594,0.7432714291236296,0.7787625243899619,0.7448153945437191,0.7528798160065286,0.7499216214561816,0.7515554605832321,0.7355489515269407,0.7401699905274042,0.7772538945727846,0.7583354876937425,0.763628612484597,0.7492853755560908,0.7447569538525454,0.7638686789185098,0.7624809891940016,0.7654705608286908,0.7520904416554424,0.7763275524312332,0.7594306330034764,0.7710664472465925,0.7444285209544004,0.7650569214768665,0.7554334269657488,0.7664940866639409,0.7643259022210793,0.7663229545747877,0.767305048131795,0.7577767876512796,0.7511873477189887,0.7524305373136079,0.7419907279140583,0.7917754520905619,0.7840542982026926,0.7496078104998731,0.7501494932679399,0.7453497071661417,0.7511218266625068,0.7523523865844755,0.7369020243929563,0.7824369886679159,0.7483398291944259,0.7801606520440358,0.7694764736068634,0.7458625526273578,0.7533305066151569,0.773618282256519,0.7651220127616032,0.7734998914897003,0.7796474710432728,0.7601930408001597,0.7591129523330121,0.7492504675795778,0.7676176701815136,0.7307917457649018,0.7580734363595035,0.7630465721004799,0.7390154466698216,0.7465277480935926,0.7492269847374053,0.7660214991350154,0.7736533895038572,0.7475996072883426,0.7584913533083051,0.7483704385458273,0.7448105163572154,0.7748486982890054,0.7703757281861495,0.7629806820504179,0.7680488198240849,0.7773116783332731,0.7579462474907624,0.7367421770271078,0.754878391698964,0.7287676299848521,0.7709695300810867,0.7661831880457249,0.726369113843381,0.7713861517737319,0.7555465099223395,0.7789892206270783,0.7439384291142644,0.7317341671564973,0.7823200778454046,0.7449730737071719,0.7610474866026251,0.7667924208077969,0.7469766518594652,0.747752100483026,0.7667324423246474,0.7603340639992604,0.7665133204941553,0.7618614663626693,0.7496332576597144,0.7816856467374531,0.7710228166204098,0.7598018604556127,0.7539083692743321,0.7583804712886502,0.7557647104256588,0.7363774361547868,0.7510928227995892,0.7337127637339099,0.7317421920532341,0.7498067144521599,0.7398040223476198,0.7534774053986364,0.7756841286098722,0.7645792827194193,0.7647273666446024,0.7734556018503542,0.748233359126416,0.763410580556341,0.7649694665059582,0.7674315150112989,0.7318295744338875,0.7748979054769436,0.7810572300821964,0.7463828776847812,0.7423509257773341,0.7603477784497973,0.7499664585576054,0.7621676282129584,0.7540618808556326,0.7495393647972848,0.7646239228857669,0.7911517972927328,0.7692641373767984,0.7663648532250232,0.7662121782921982,0.7593015675537091,0.7942205637015258,0.7492423592248463,0.7664196270150113,0.7507484943257927,0.7509388345626509,0.7497162580162843,0.7584407698150966,0.7726944723473269,0.7457859309979511,0.7900363795657553,0.7465986290708171,0.7409119719009666,0.7700776223797434,0.7207163436459367,0.7599164978548572,0.7428641770921486,0.7572924393748504,0.7615057129088737,0.7750364709117257,0.7488991567150465,0.7461152367561275,0.7717600247245556,0.7682627632251099,0.7716321067724605,0.7590558111260849,0.7646617120131637,0.7682703912546381,0.774674798876274,0.7390939669879376,0.772027179075901,0.7597976041118844,0.7671309122845309,0.7753350334283975,0.7412961153807547,0.749814685683125,0.7509428538584059,0.7150200080270287,0.772078564744441,0.748798037808588,0.7460853492770334,0.7751896907237948,0.7549678531323619,0.7757905475728445,0.7627871816916688,0.7584909731243911,0.7554505911085092,0.7630575545299715,0.7692278698897729,0.7707533197754541,0.7566012440909993,0.731031799724751,0.7526583922374578,0.7499816547304338,0.7442829294715346,0.7518744993969309,0.7759797222362262,0.7393066022745786,0.7819176173001876,0.7829877361788525,0.7613999408124924,0.759571697766696,0.7724328470222953,0.7770127758800567,0.7512466223374119,0.7657334411150791,0.7521725211766432,0.765784161172522,0.7623612141095377,0.750743913886847,0.7769898507254042,0.7759512426939889,0.7635942501324289,0.7626434496590618,0.7571948631750253,0.7340790254811971,0.7406426940634001,0.7616155731075384,0.7232183587970559,0.7537184212591859,0.7712337790697227,0.7737253477026953,0.739015377554346,0.7545119263304875,0.7301192150125628,0.7625136673189574,0.7448259954151236,0.779257119552853,0.7400549902679417,0.7609428533640045,0.7694945999853342,0.7514609483589666,0.7494290856638004,0.7689912237561946,0.7536411750228625,0.7614074507442465,0.7898937816031925,0.7541106018806362,0.7477258178581382,0.748691568167094,0.7688470277086573,0.7884662034439315,0.7527777878901426,0.785365420725509,0.751181346197614,0.7571203582288704,0.7626039624200263,0.7598425938308387,0.7702786634151642,0.7729411405459816,0.7563332166994587,0.7676005600360347,0.7553396941850333,0.740087984786334,0.7653947098075045,0.7349376706939832,0.7505368567097741,0.77648789150786,0.7625112108249195,0.7611561380827702,0.7675082404846957,0.7724116593511025,0.7616346622510377,0.752314151213117,0.7641092449149954,0.7453179576948387,0.7419468104317266,0.7609727333930806,0.7559808469703038,0.7619054642889486,0.7800502657478673,0.7493169772178938,0.7558369861987787,0.7599721090528788,0.7385003911758411,0.7778388217397336,0.7750999480010715,0.7522851696400475,0.7584638373583975,0.7577237755028948,0.7627800978130455,0.7654629158367555,0.7584511056395995,0.7499604296250065,0.7469516671764196,0.7701119581850021,0.7526210224292139,0.7330087114827313,0.7491683875817927,0.734910433327408,0.7606606123550452,0.7671723819470421,0.7537628868708296,0.7765184505761006,0.7455821435125208,0.7439644158262062,0.7809524289806736,0.7581625006252026,0.7428516594087685,0.7440042572782675,0.7687116310430114,0.781533604766615,0.7591165183198701,0.7472324555155363,0.7562790056373873,0.7507586230790139,0.7283561752414813,0.7521725322173144,0.7585627078382563,0.7487811360216797,0.7648152539280481,0.7357231925167255,0.726995010207867,0.797228500631716,0.7589282718683729,0.736866470786864,0.7597518831679775,0.7778845449898658,0.739802944550664,0.7524757293438488,0.766166569355736,0.7485757894957876,0.76341835714582,0.7447574072321436,0.7786245794444767,0.7427184940295528,0.7676528878631061,0.7626855143238415,0.7381994899207809,0.7622750386802416,0.750777981202127,0.7569697965905889,0.7611634024474687,0.7671319160289224,0.7642700781349459,0.7553731559683153,0.7551098521499888,0.7706753060612719,0.7575350966676099,0.7515512256312807,0.7669711066256913,0.7658953337339018,0.7627881710470652,0.7234365917131175,0.7751830616187222,0.7376796357814791,0.769397257698555,0.7451953083948056,0.7692299394467549,0.7782916387693064,0.7370809808153052,0.7673208017662433,0.7733584323586844,0.7717731995078,0.7746665607805401,0.7528546514700604,0.7511083728279743,0.7424081480149937,0.7774623298242498,0.764548082266149,0.7487443527316374,0.7669045499202579,0.7561761735550132,0.7583454836324008,0.7540434094778199,0.7479456914613877,0.7348968601852486,0.790673104789045,0.7718327605238102,0.7407217089903555,0.7688650545918749,0.7636169337072347,0.7464539694416329,0.7453315434828351,0.7437402364281408,0.7623863648720481,0.7537689759804274,0.7504006751870724,0.7534235674385222,0.7806623651544023,0.7339197749622283,0.7474395169655135,0.7503097387647775,0.7552436215661419,0.748402015936126,0.7421984047377046,0.754952919079648,0.7807894417483462,0.7548010096966303,0.7549926208619159,0.7774716279953724,0.7622631418302844,0.7625144160105767,0.7429157573494845,0.7785899823915824,0.7668386809362135,0.7421542034003877,0.7666593864638018,0.7481399838692363,0.7642041016657575,0.7597556928122312,0.7632192594525163,0.751295612184119,0.7788194145349486,0.7628638513774473,0.7530004910657798,0.7437254900077064,0.7695066119242987,0.7469340824590339,0.7564116849234996,0.7521128784695389,0.7681829982511446,0.7641488597835019,0.7634861601911551,0.7569837383521996,0.7752838309396035,0.7839621114912552,0.7578974264060359,0.7648831582230731,0.7743542032235727,0.7729287586768494,0.743141052810067,0.7600252838768687,0.7564423285041749,0.7515913567793804,0.7530912734007424,0.775964118770896,0.7544553398674626,0.7606836966810389,0.7571915900336812,0.761965003929026,0.7654742897711873,0.739856966580164,0.777797969530218,0.7394084044354013,0.763968285841329,0.7588921540744948,0.7594178969958651,0.7635790661559793,0.7638199687758561,0.75836219948312,0.7582507915642274,0.7759808181197673,0.7473394413313069,0.7411245779751686,0.7657148380936082,0.7686882828335145,0.7493680136993209,0.7515145373439738,0.7615135755361738,0.7483631162504446,0.7647362040893242,0.7682420044143438,0.742184595722535,0.7639369103321642,0.7423808163721444,0.7578170565405014,0.7766314814280509,0.7671077927964295,0.7582632582463413,0.7575214036941439,0.7478316628005992,0.7618421191361913,0.7497093426346155,0.7246667152191103,0.7570477259333828,0.7518967577615773,0.763860358223126,0.761265146750803,0.7636818852083508,0.7654401487015017,0.7435575441776209,0.7408742681794941,0.7432805984829527,0.7643332361874506,0.7443341131742803,0.756842988032833,0.7374598251704721,0.7583640254546667,0.7825291271915651,0.7416923850297693,0.7669566098912896,0.7678586776494992,0.784499753277867,0.763111454560881,0.7372747239127334,0.7414721269070743,0.7619306934119577,0.7494181021906279,0.7479189281698986,0.7702510133736286,0.7583271245669787,0.7701564237484254,0.7654458733527065,0.7494952339150712,0.7525595945202695,0.7622163847200956,0.7345250795930311,0.7660939375548768,0.7766269692722029,0.7466273576341758,0.7524463868850905,0.7719360036305767,0.7648862915401426,0.7588028535481648,0.7655259271148978,0.7585409505138189,0.7533807211997963,0.75176648263327,0.7538657630363093,0.7542569074396492,0.7655646555374571,0.7513506930224279,0.7484487599740958,0.7589782466516164,0.7601655042123892,0.7547006292407196,0.7701221693283388,0.7503972851272213,0.7631489787156052,0.7517732428434143,0.7699023118781906,0.7599648742495593,0.7509810781047684,0.7832978110805914,0.7421598465718453,0.7641767351098964,0.7410820434061255,0.7802222889591356,0.7551922930978036,0.7577175819732814,0.7457345020824211,0.7740960180980012,0.7595796546973188,0.7523667975492618,0.7426033723688308,0.7732878805950221,0.757926907371033,0.767534171551382,0.7585466594447386,0.7606105288394152,0.7590315771316916,0.7275240572388837,0.768539280578225,0.7554010422013706,0.7711131256684288,0.7513601630871989,0.7622568578886838,0.7540690602795489,0.7311809840554799,0.7603199244770026,0.7489229964571104,0.755097021232478,0.752650465657885,0.7389977347016429,0.7768749364859293,0.7372027372741884,0.7880522028757,0.7706754526082193,0.7477311088632316,0.762778358254204,0.7557142438871217,0.7470791079941826,0.7361334110972974,0.7520383671043926,0.7442233894208674,0.7479729548157616,0.7277936771695217,0.7709009105456316,0.7653459107617172,0.7630847630381941,0.7633005400505252,0.7498751523578558,0.758141011431491,0.7494990090854348,0.7544040644552354,0.7569124969951191,0.7603123539886077,0.7394056331512598,0.7724682970232677,0.7609889175354545,0.7651101370179724,0.7504025118326036,0.7543919630728487,0.7631452518664648,0.7400539180026877,0.7698291308142761,0.7797786481427053,0.7518087387906044,0.7697797017524811,0.7570947531195116,0.76715470628965,0.7439180147816638,0.7451546168463884,0.7732956553836862,0.7485475538642572,0.7506757867992868,0.7418334215471688,0.7629598892448116,0.752988955990708,0.7553889413773934,0.7304155334579969,0.7642705491314801,0.7635040244248402,0.7769819617156157,0.745169553144932,0.7734939287925442,0.7517370358453761,0.756548105831844,0.7609542303509784,0.7239270226624378,0.7507773860239595,0.7533445308597695,0.774785213562143,0.7767674885134892,0.77791957923761,0.7523914934780613,0.7371148931190504,0.7743426191990535,0.7533859071877645,0.7560076232972871,0.758565447712177,0.7453110032388637,0.7672650701600695,0.7622459777883919,0.771715613574893,0.7558502663287822,0.7591875314709338,0.7597128654757265,0.7696499055813985,0.7671451786881042,0.7779837407255837,0.7692280454756084,0.7563527616673857,0.7752818791329806,0.7443515502586923,0.7609941453183223,0.7449466169827886,0.7671359537109197,0.7579709751426815,0.7596973002243744,0.7819892055775579,0.7738290928900623,0.7399492239177117,0.7521301464579903,0.7341821802546786,0.7604119998863628,0.7466782939950067,0.7653988957416341,0.7632141507747493,0.7649810418057491,0.7737186586872642,0.749148696051831,0.7328503774661593,0.7283957809619495,0.7857234629498344,0.7579945782391191,0.7710613873322679,0.7498050789405931,0.7648721831001515,0.741264249555684,0.7443828525055184,0.7849008817720041,0.7721668575182253,0.7592607504818164,0.7479847148920178,0.7327702892712652,0.7628691893064953,0.7444408166796243,0.7462413637279661,0.7507509696548881,0.7523043413702116,0.7605013145699575,0.7560998450925338,0.7400238704375917,0.7592716595554303,0.7550791327328293,0.7516926527372965,0.7620251407399526,0.7534415695207436,0.7418914923355033,0.7309524479251789,0.7624514305046414,0.7581785455978548,0.7523144449935076,0.7700835764062266,0.7731648953819457,0.7685338389763884,0.7630358631108963,0.7700597512867559,0.7628547234310619,0.7442538732086115,0.7573923774256628,0.7670628701197895,0.7461037703763147,0.7569603727435861,0.7468043070764613,0.7659174888814436,0.7580789367899865,0.7574847570620722,0.7539657148485809,0.7459572775087021,0.7446748326656629,0.7538017332090473,0.7656852521904328,0.7792786061326187,0.7510410161897116,0.768656654577471,0.75899984385273,0.7640299486981527,0.7793203581790189,0.7523819273057218,0.7542362811735973,0.7554152395835948,0.7652094547887457,0.7766761759045208,0.7551663963856997,0.7637276079581068,0.7829538192621642,0.7396293420775742,0.7599331587552963,0.7664509609478029,0.7707794148021342,0.7395769108910254,0.7369308752254358,0.7521552419865999,0.7467771184492895,0.7609490380086633,0.7392306165232939,0.757227866600205,0.7226960134885053,0.7580892133651134,0.7691646008469124,0.7504158302157384,0.7391744830978327,0.7651847780534221,0.7465357763558395,0.7700614188186992,0.7645198725390003,0.7572673854919982,0.7661184610343987,0.7471734755718136,0.7558978305882964,0.7572481240027154,0.7415866933444487,0.8012455679195635,0.7736521443201364,0.7654013499451775,0.7528386521212965,0.7553234397280202,0.775106157638632,0.7559121482020856,0.7906387327150741,0.7705893129509328,0.7554176377317318,0.7439541988997207,0.7514864772971064,0.7439181636301481,0.7387884601022328,0.7463793659760317,0.7744677448470947,0.7554681899820425,0.7547127539257977,0.749857692096287,0.7717131157865271,0.7541184398794727,0.7513355966594312,0.7379853124593002,0.7524480484790155,0.7462122331163377,0.7639762853887473,0.7558916714653814,0.7532280712191811,0.7394662385704067,0.7590788059970649,0.7454211561544154,0.7417921301340439,0.751950371101772,0.7474271144939637,0.752107859057511,0.7602927684132897,0.7547484792546809,0.7622933422803895,0.763208257296882,0.746541865027735,0.7540604581718718,0.7748325097673205,0.7564046494535673,0.7637529732553728,0.7352764100679133,0.7527801180974202,0.7470352822993853,0.755041036218008,0.7493044092784639,0.7834455944735929,0.7531754964002508,0.7699188313582559,0.7308076334698307,0.7519628527993502,0.7649081653986599,0.7684133217586211,0.7655808863554227,0.7727684593804843,0.7534341416163522,0.7598621390291952,0.7300007068871704,0.7681264774359757,0.7746367694003993,0.772731750852528,0.7777766586876529,0.7666331550803731,0.768918652964635,0.7674180045425034,0.758342538193292,0.7466457236182572,0.7635309624167425,0.7737481053405503,0.7429080976301321,0.7621958034999583,0.7634142849184617,0.7557269470945769,0.7535898523168545,0.7386943041228522,0.7100756108911526,0.7514215973773837,0.7401951830543845,0.771646410317948,0.76088685643427,0.7528188547908428,0.7616760294756942,0.7587217647960902,0.7623945780682965,0.7576625670198176,0.7791668023944383,0.7724919508207883,0.7261394877301719,0.7614197454565435,0.7402830615208863,0.7668368797624254,0.7710349361157589,0.7818796821686744,0.7680620320534821,0.7753132827636418,0.7379392966645978,0.768267928576621,0.7731133740451681,0.7671602342815353,0.7655694092506238,0.7701560242777306,0.7431129720152974,0.7554618221384914,0.7578939912963152,0.7424379531761051,0.736161331767381,0.7765943464500924,0.7735710019639119,0.7491023456984071,0.7613471642067805,0.7388206912461005,0.7540706034761483,0.7554638479317614,0.7417831027651179,0.7622464495628183,0.7806103108357221,0.7636450412314658,0.7661808456711905,0.7651800687147956,0.7309729352528851,0.7597525872950994,0.7215664235516114,0.7688637909544572,0.7403976491255762,0.7587525092258964,0.7749346323138638,0.7713460483088334,0.776838050135315,0.736201251215384,0.7642719288061782,0.7337308305335444,0.753135961197182,0.7769910495287823,0.7616186806498141,0.761525612727682,0.7617488077652673,0.7512619253543897,0.7624030301081459,0.7776999102377802,0.766331467106877,0.7587510193561445,0.7786085043438897,0.7825664947213593,0.7333949645803676,0.7811698054799309,0.7599381067195405


==> PSCC_2022_code/results/sto_pressure_wo_var.csv <==
1.0,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855,0.7093422178845855
2.0,0.6989435604065798,0.7190318316604313,0.7022244717966192,0.6930813128944823,0.6887449872990709,0.6655051513602604,0.7052815160919762,0.7140864750155774,0.7110007115757159,0.6979345545720155,0.701135745668021,0.7249664974569285,0.684761779288121,0.6808475486774133,0.6737180952333955,0.7197654865140107,0.697483636339523,0.6906442004687188,0.6638523862638656,0.6992135872960494,0.717259263316086,0.6999806910383444,0.6995240783998348,0.7392291914475007,0.7156854727667705,0.7015260225034533,0.7000621774095296,0.7243782922386739,0.6670911425866126,0.7073992463489109,0.6859686602929131,0.7007011508647929,0.7197325953276136,0.694657441632645,0.6864272607329512,0.6974832589518544,0.6897116286404779,0.731909978127244,0.7018657198823189,0.6818558501212858,0.693541511262888,0.7053235883009187,0.7110335406345819,0.7075473055955309,0.7129321045820168,0.6872615180204082,0.6745914413592037,0.6916687652739721,0.6787174685279007,0.6831540199254349,0.6846247566148561,0.7026181073479449,0.6963402591081735,0.6870219597011755,0.6914251866133893,0.7312815185146562,0.6963188973228943,0.7089967166504871,0.718050140655902,0.6811712114744931,0.6990870541772212,0.7203143175658834,0.6966224909836636,0.6743375538451042,0.6906269785726281,0.6891291305269072,0.6645289151042413,0.6846383252630844,0.6773226512719083,0.6575441112237129,0.7092110277241261,0.704581003304443,0.7073937051714759,0.6733375349243027,0.7167470847443385,0.6968665632780214,0.7218139161557252,0.7048229032433061,0.7003577198290049,0.7095102710861368,0.7103639278369253,0.6957468306932315,0.6870157694647732,0.6840238419524888,0.6838150820190108,0.6894528013503326,0.6972881512702971,0.7142635599031895,0.6998474681126438,0.6960414141376369,0.725486666364294,0.6855230882209951,0.7038937809982364,0.6940316874973601,0.7317616459945303,0.7248843576910111,0.6897068107138427,0.6745828763206513,0.7056167103502954,0.6736577413655539,0.7053689497358894,0.7041453073364315,0.6927732893624422,0.6854939395972066,0.6677962953469907,0.7062613051929866,0.6960415623927432,0.6938529800833417,0.6820460203263788,0.6725980429135465,0.7061561822918213,0.6941881005218343,0.6630160955089861,0.682485626684051,0.6865478228784667,0.6743260659883845,0.6838997371094608,0.7326340813900141,0.669256143134883,0.705172971498844,0.6982318415657327,0.7156970854428781,0.7169649609434751,0.6811452013856195,0.6523575627364777,0.7043622661567227,0.71337397001667,0.7040201621569547,0.6954755752567491,0.6923002631491302,0.6944978028200833,0.7007105531430071,0.7128773524663714,0.7057773332857182,0.6680014618952295,0.7119697473138769,0.6991777235090643,0.6927006268261431,0.6929712974830757,0.6874938931221052,0.6850149579460451,0.6921945993517713,0.6926068956829737,0.7024110814527704,0.7149534287456764,0.6997985946394953,0.6917684910974572,0.7145605015191511,0.6714425655324388,0.69038459229445,0.7225878912868288,0.679634739234795,0.7112948952994571,0.6854023586451533,0.6922443159293312,0.6789573029507658,0.6758501404190739,0.6922119328782308,0.6776112295156442,0.7050458519297158,0.6656400604474854,0.7033502486594155,0.7219544532788996,0.6907439810232792,0.7212349040651727,0.7152354613378353,0.7228379163714651,0.7055092360183173,0.6840246133634493,0.6954822326258978,0.6670821909851676,0.7181824226402799,0.6711577415098428,0.7317672432490155,0.7096737059964595,0.6673871764549411,0.6858584295851688,0.715735443887468,0.7007894255797545,0.6825715633590916,0.6699163700344362,0.6888682806452143,0.6785469397413827,0.7225382717366801,0.6908996696427167,0.6630835505501768,0.7026368179517187,0.6882723044766297,0.7013036395763103,0.6830282085528803,0.731249427376843,0.6895211644570219,0.6774787550249449,0.6872568012265686,0.6499537700713264,0.6841814222534182,0.7129839051064595,0.7024545507510459,0.7221369298509045,0.6912039034778846,0.7000604254310927,0.7129245449921521,0.7145975111627054,0.6981134519781086,0.6920590623196421,0.6586125856069365,0.7331457466932538,0.7017904414839178,0.7121236943267012,0.6893100086270997,0.6916005999670531,0.7065173943035787,0.6943588000474173,0.7014421300448491,0.7192733285542242,0.713380823263968,0.7149151250336829,0.6906795830950913,0.7070008783656695,0.6999024815523325,0.6894331372519603,0.6918583202306066,0.7007023688256913,0.7043088916905392,0.6924021629699444,0.7286475478943961,0.7086238788440221,0.6816717657772922,0.7079687405658294,0.7006184315488132,0.6709436175862156,0.6949620996194781,0.7025758529756109,0.7164550830507501,0.7199353277016778,0.7062069450884155,0.7065516010255636,0.689475985387994,0.7052144651625382,0.7030323739431932,0.6823502403097227,0.7233583515285741,0.6993741141344082,0.6836388729807994,0.7259645709076166,0.7093964749518535,0.7336315110949317,0.7213726721045164,0.7227105365644104,0.7380831908486665,0.6921172575500618,0.6809331826336867,0.7151170559605426,0.7466068272916563,0.6952856486226264,0.6670914725326424,0.6753314583434818,0.7186410392906242,0.7098881116684896,0.6931395058240477,0.6690314965136523,0.6725596369372174,0.6974172705270235,0.7070074901523892,0.7060556234262386,0.7185897637037456,0.684062847706042,0.6961975224654728,0.6972192243329796,0.7016747905340349,0.7152984723456222,0.6898367170443623,0.7424816038027593,0.6792246411237542,0.728566914600421,0.6948251018148208,0.6812350290515868,0.6827916410462341,0.7121149293348753,0.7089307322539099,0.7240685353062509,0.6884668592878164,0.7004309280245858,0.7001360197712319,0.6974713767600936,0.7171541646621495,0.681782978976769,0.6930638025344553,0.7154017789852768,0.6774655065389023,0.7242562536531011,0.7117035582631172,0.699450019527209,0.6936064909887387,0.7116087813057225,0.6932488065603265,0.7179344388085807,0.6854321738415513,0.6760132919561892,0.6597068871031755,0.6902824081793841,0.6894092037100206,0.7050615761519499,0.7230701202721181,0.7157936916864316,0.7104609660276967,0.7026819478781747,0.6998957372677878,0.7002071604063198,0.6951717560603293,0.732294583464869,0.7212550068121943,0.6956090938185272,0.6729002243635646,0.6815822983691615,0.7250810563810682,0.686133182937479,0.7141670726018721,0.7130600296952517,0.7056908343090005,0.729543010934346,0.6907064378985984,0.6899861614730425,0.6879178820244148,0.708478280257031,0.6807206859399163,0.6869797981994459,0.7051606584693119,0.728125441432253,0.7184636364339725,0.7238383583713923,0.6918212164845332,0.6740063823644876,0.6959477677810658,0.7028938844771349,0.6887525300979191,0.6839642630693207,0.7159096424766179,0.685027418433009,0.6971392014086427,0.6877466376063587,0.7276701934803546,0.6802717006595576,0.7227378612048416,0.7052160137966561,0.6709493168031916,0.6821804419040057,0.6780115826351324,0.7021857941792105,0.7084135902751731,0.7176944940517992,0.713287135548721,0.6740780999347864,0.6813308818896903,0.6869971421836403,0.6754981641002353,0.7148003739085207,0.7161388830785004,0.67562755274629,0.6870955141117788,0.6807924660085162,0.7084404685654442,0.707895913755051,0.6908466259427444,0.733767148325746,0.6952852025638155,0.6845219778904309,0.7170973908720539,0.6967161831324165,0.6839385932090735,0.7088701067082921,0.6828333323344407,0.7131191875842638,0.6838798914864126,0.6950528715337444,0.7037862334121586,0.6899438366716608,0.7462468535031653,0.7207918193258092,0.669854235484854,0.6911035254011827,0.6998970034744914,0.6959891364638033,0.7304636264221182,0.673913028057533,0.732001596811306,0.7091229067441835,0.7377847227996721,0.6955895875140405,0.7271687662709941,0.7051897830103507,0.7103410209803506,0.7009854058589002,0.6776093943500019,0.7304234709799684,0.6877257632484373,0.6838064184613748,0.7188833215189587,0.7125559589396627,0.7298240490424999,0.6744412714219208,0.72431753158929,0.6847811475454577,0.7371526914766195,0.6853421455787676,0.7107978913821118,0.7077907697398749,0.7042593618065385,0.7099700034862865,0.7131426324234182,0.6757191143571796,0.6651532656389622,0.6999160009884877,0.6899509259251824,0.725861344826096,0.7021687879910032,0.6631777452379459,0.7198369924456446,0.6677457512507632,0.6917685537578654,0.7270197339381558,0.6869637782988247,0.6862535446421807,0.7089055357167803,0.7154499218852075,0.6761747424979931,0.7085341718714904,0.6929817481065969,0.7316578198522115,0.7110500586858429,0.6915023067129406,0.7157414619831921,0.6960460013366501,0.7140716041320291,0.6769458390801237,0.7081029423310621,0.7028641169679355,0.6535096164512771,0.6818140798533296,0.7098131471157683,0.7159981699836707,0.6939773898355962,0.6844411568657593,0.7061654277677671,0.6982888522921482,0.6944849633371724,0.6786042979014542,0.7131347069810047,0.699501871943488,0.7235007486790571,0.686587531130271,0.7166913306202821,0.6923106273506029,0.7098528371691238,0.6963736327859786,0.6882991542680319,0.6775240940321784,0.6802296850066843,0.7009318061467051,0.7011442363813403,0.7073656879664115,0.6859317867950948,0.696974307574173,0.7058614762992571,0.7284319757335251,0.7214064062910831,0.6816574743711412,0.6985177382066203,0.7033951886942825,0.6788624370097203,0.6946672107780337,0.7209180211850453,0.7098043780860728,0.6945326874213471,0.7142551735027293,0.6766546170696377,0.7118035845218559,0.7161189904157838,0.6996352876304247,0.6797436043052609,0.6579852240281244,0.7097889320849963,0.6720690441919519,0.6836280212876272,0.7140240581718591,0.7046109434905952,0.6989380974030436,0.6878616479425048,0.6921507427692014,0.7187443941117034,0.7090913610737748,0.6865778466289532,0.7202083460088923,0.6869585928030578,0.7084783592738811,0.713502679389656,0.6890235521909619,0.7017013104815908,0.720036876286726,0.6854270478376162,0.6955566270811577,0.706165561282297,0.6995677610659907,0.683913262563614,0.6983250033896397,0.6786776692928611,0.6741949045948592,0.6826046097519612,0.6862569462608592,0.7251539063807169,0.7059594631542823,0.7051781723891822,0.6749132364162309,0.704705825126767,0.7134274924152855,0.6951333201472162,0.6808062007689951,0.6888087034984477,0.6994740408342353,0.6853777147418265,0.7065614303434689,0.700956287736316,0.7089683836897746,0.695497820421333,0.6766029234719712,0.709425212496068,0.7450667643270364,0.7186835652220398,0.6912911481790328,0.698615006334509,0.6850749024120548,0.7106312098265302,0.7363689155091554,0.7028642990125118,0.6942442387311002,0.7288397810726611,0.7176840850327287,0.7282962296506663,0.6885146638350477,0.7306090496542376,0.7124379916809976,0.6825925013857453,0.6991435151097569,0.6963846807210631,0.6909525719290665,0.6617046563459268,0.6818674889415718,0.7032903468228843,0.7003712035682405,0.6967184006267865,0.6940993350894844,0.7205369828550654,0.6926040117770438,0.6780943750319751,0.7153043845602594,0.6859431731180377,0.7259152379805323,0.6960040771477999,0.7213101644555433,0.7046059682868262,0.7344212632161418,0.6951111591223674,0.704625855042544,0.7139041219442752,0.6640783399023814,0.7127709461299372,0.7353734814749779,0.7031766187441455,0.6892577430926848,0.7143408681372709,0.6721339200732319,0.6647407950052403,0.687116041318385,0.6895969755870202,0.6893394266022427,0.7044142188014479,0.7070935183211542,0.7297953854693735,0.6919862910319595,0.6784629311057585,0.6886583189504359,0.71236041974614,0.6884787673215674,0.6908400416212982,0.6894985544554485,0.6937512506839927,0.6875193914432723,0.694067644111674,0.6690163428014355,0.7287662391321416,0.7055167929966553,0.7127566562514377,0.7208120713414021,0.6663358340445223,0.7038197848172812,0.7143619210940293,0.7097505149587271,0.7080973575240214,0.6992219105300783,0.7055950517128031,0.7153184958463944,0.7161796857356689,0.6750387750039957,0.7045217365789721,0.7108533698921035,0.6717745207426695,0.6922974128422533,0.7042740169414432,0.7105535458852119,0.7070094542559747,0.6733836897195228,0.7111389448118532,0.7019781575884427,0.686698679193681,0.6655924421531345,0.7080716411554729,0.7301499489337496,0.7132915628888894,0.6810623265720248,0.7193328906996803,0.6925620258114519,0.6930668333580272,0.7040358386644967,0.7068284634754421,0.6916263911555972,0.7185883072550514,0.7014069563556083,0.7193649448144904,0.6930856352652943,0.7077016776324299,0.7053968786778616,0.692492783812604,0.7057498800003653,0.6993799174420636,0.6965856683332305,0.6959317390422352,0.6832622368182922,0.6824222772786223,0.7017572644382107,0.728222520943266,0.7065400726353006,0.7216466735324986,0.7414500082971673,0.7062535835445134,0.7094638162150768,0.6727926106488642,0.7230328050754554,0.6869960444675987,0.6684841194343316,0.688542649177494,0.6935948747584213,0.7140221792897538,0.7132510324372413,0.6893775943599547,0.7159264125098955,0.7007501482246764,0.7019197194552356,0.7024913875713001,0.732866161518443,0.7052253055746553,0.7265728652120501,0.7015864647058705,0.6995738303018225,0.69816990565687,0.7061725166479195,0.6965722638410343,0.7094905725278702,0.7008915198611139,0.698456731840729,0.6975225478105898,0.7045606732164081,0.719952309889857,0.7071938392578875,0.691415997289097,0.6995354945360778,0.7032448699924608,0.6896117641709836,0.6992479203782044,0.6845267246792163,0.6808283835463034,0.6813545446502419,0.717771132768177,0.6783122056897706,0.6989456376350164,0.7174507141321835,0.7043906001581645,0.7143535904828128,0.6826897474675785,0.6931908771690289,0.7110956306114383,0.6941728645187453,0.6985496060870481,0.6771821243094154,0.7011462760162912,0.6829598604529581,0.7059285262094523,0.7076129907435692,0.6956402413551924,0.6792300974624873,0.6861801184861113,0.6834891480907245,0.707089859146591,0.7082183371318244,0.7088388850414631,0.6811102427177596,0.6808311638055798,0.7009746560155263,0.7183623135909895,0.6953076410362921,0.7147475953942843,0.6937192818864226,0.6735696715162226,0.6999338058596252,0.7038723704228491,0.6845707563588391,0.6984018186275012,0.7017773369362719,0.6830205883327001,0.6994610166634803,0.6977439257887831,0.7095114279450074,0.7068823468152078,0.6981065579745764,0.6951021201898879,0.6865894818472106,0.701144155144428,0.6864231849328967,0.6930078072005603,0.7047375147903273,0.6737961804867582,0.7055764051245581,0.7129608894041395,0.6911185332443889,0.7007524857330375,0.7008001292828163,0.6909170388432895,0.7135988562021143,0.7359378276013993,0.7329322325811343,0.728599940433594,0.6880510179410837,0.7406410822748543,0.7059970191703205,0.7226257552532646,0.6816286031553078,0.6967153254354418,0.7058054426537764,0.6998745864207537,0.6994611812928869,0.6699541485171665,0.6756090240258081,0.6760936807229371,0.6949133063109649,0.6977796870468076,0.6954950673413537,0.7195847647994056,0.7005878448507931,0.7411626080800999,0.6977860407998073,0.6880969375831859,0.7147102769795116,0.6823968084746838,0.7078272307142625,0.6928106333898177,0.7158223797674154,0.6953444302803974,0.7005243450422483,0.7061730251896756,0.7218078950785682,0.7076070969516696,0.69069015325102,0.7263783358913527,0.6863996145773245,0.7050301623788232,0.7140818588776244,0.6836491114326365,0.6856061400484855,0.6976705071763605,0.6978746323135974,0.6748355404001338,0.6782885956103015,0.6883378867574569,0.6747754440295589,0.706246998581566,0.686879753451469,0.720880937770616,0.6766962337429986,0.7059243599048226,0.6916613146830451,0.6832788126748731,0.7254439565044006,0.711358885030446,0.6919151274268645,0.7152864885824932,0.7286206807920779,0.7129351386759097,0.7042393154105139,0.7202927422392866,0.6953546683431084,0.6793039498242052,0.6873834794537562,0.6926303581165812,0.679311142738652,0.6728783048308777,0.6676996013169547,0.6719318241771018,0.7069052052774337,0.7089209522103582,0.6805361418265895,0.7042473670542876,0.6843405537762558,0.6871886574268121,0.6956580203862244,0.6956097400761311,0.6640290773334526,0.6873166619934916,0.7010088227512803,0.7051678184475768,0.6985194148833046,0.6853580463778509,0.6962497845320004,0.6881732192184671,0.7099343443845554,0.726058874476369,0.6558325084548091,0.721168863560422,0.7165513318333604,0.6947496008952114,0.6817617792475791,0.7125284867119934,0.703655962245742,0.7234086209320383,0.6929378659180968,0.7077999124967863,0.730998219939128,0.6923152314383995,0.7004761594955646,0.644859712979361,0.7161054001510863,0.6728659624103949,0.6672740194163794,0.6939287541252501,0.7456772443005315,0.7061729065226978,0.7235474579276001,0.7077932858414081,0.7176943718417582,0.7005280152359669,0.6651048534030763,0.6770994553818989,0.7247068358912007,0.6583302527678647,0.722419023502634,0.6993086251376571,0.6880539605615028,0.6904383788753948,0.6836385709157456,0.7365554885814373,0.689159966673187,0.7131727661011033,0.7238927136029727,0.7282105762793034,0.7178316283980605,0.6703361951281476,0.6734947414142766,0.7058206145643172,0.6728355671397003,0.7171329646249194,0.7200500808433408,0.6848846489821371,0.6859831357761667,0.7087905355577105,0.6720302907467391,0.6774297375541887,0.7412026168330602,0.6923363256724688,0.6554924237207914,0.6873163483518854,0.7128211646006738,0.697383793218982,0.701277848410965,0.7396911968607879,0.695339829340163,0.701823906869669,0.6990949175877255,0.6988354819318988,0.710260316388908,0.7015405258117815,0.693613299326918,0.6896960005845804,0.7003713437468608,0.6532204476091382,0.6912256304422649,0.7143464226297771,0.6992996649988285,0.713341019213728,0.6760057528555392,0.7121299052216885,0.7131387495878385,0.6757715249673278,0.69366322042412,0.7535293346132972,0.7239152001423156,0.6916175077686372,0.6837171375885117,0.6619955257990342,0.6966487705348373,0.705064734572661,0.7256847918676117,0.6854997972490684,0.6901919619457849,0.6855357606289946,0.706496550009693,0.6694484697841634,0.6968814673677209,0.6742578430357924,0.6996181227296322,0.7121629350091141,0.7073751426474956,0.714570235416612,0.6811478524842676,0.6895637710010372,0.727586111159192,0.7101676197739993,0.6903356744229272,0.6737893615616887,0.7088561762996557,0.7294227632652904,0.72050492798768,0.6784466667627717,0.6763843736678344,0.6807936586613164,0.6857240908761757,0.7124349544651276,0.7275144731494912,0.6905247132958009,0.7280667057715124,0.7109036676407551,0.7063739423353363,0.6982485091126593,0.6884713813168202,0.7103640174862301,0.6965013609520868,0.7156390593019701,0.6722828274237085,0.6976664924754368,0.7100460628356787,0.6970832739711857,0.6957105790577303,0.699941086566073,0.68040996337707,0.6934529060539921,0.7220729878991028,0.7531352069558175,0.690370672962917,0.7008955082872861,0.7047905365553039,0.7177922214490574,0.6665083990318998,0.687673405761194,0.6801987742582585,0.6980794208534291,0.6939370034846669,0.7116245086058537,0.7052392056235013,0.657260268594843,0.6971821436026095,0.6800977633871245,0.7075695605798302,0.6906684103040875,0.7372511548333822,0.7102093678959721,0.7332989338012547,0.6790487939355035,0.7261579350406364,0.6662486764966321,0.6865595991110295,0.7115145818700236,0.7002076185650568,0.6881552898569827,0.7364022722101713,0.7011146179897909,0.7022995464359889,0.700517039712998,0.7360722217560672,0.7017929683107658,0.7102210996040201,0.6883851749151623,0.6680279956999168,0.6764970953512249,0.7278746605550003,0.662090523619293,0.7021011715074644,0.7146221452226972,0.6920461878516032,0.7276188586690538,0.731722591307764,0.7291189069210748,0.6909110912172732,0.6737560421054005,0.7008595921852202
3.0,0.7704808261647009,0.7896210416832818,0.7821714332906082,0.7641520508130281,0.7648673478388099,0.752373217789942,0.769451265086832,0.7873429784697847,0.7920992297898044,0.7644815509518776,0.76934446828169,0.7926121782257716,0.7713815298687563,0.7527052450738752,0.749981160100125,0.7852884066454384,0.763567938652749,0.7656743477457255,0.7387189256131736,0.7648354389407824,0.7730920835988998,0.7805054130830829,0.7745209499186093,0.7970730443602625,0.7807591521161215,0.7822414482260717,0.7616238355992337,0.7801099662133781,0.7525152981505864,0.7671378549871397,0.7647666350222987,0.7703327399683227,0.7806699774209431,0.7599543963777615,0.7636849438790136,0.767424084084741,0.7619834698820688,0.794616756813887,0.7741850362066103,0.760705416022804,0.7584744523620489,0.7789064902807304,0.7670292457052607,0.770607896363082,0.7795161459080621,0.7568039650068196,0.75647016280972,0.7521825655101576,0.754244359790524,0.764698386890515,0.7555221777775731,0.7736473829872865,0.7625731801045162,0.7609823711933316,0.7665905410599454,0.7998085260677448,0.7625155626731541,0.7827428821719421,0.7797905904544558,0.750748933769797,0.7727513482446399,0.7895068689356265,0.7646801911565251,0.7495837898323212,0.7603309707283306,0.7665739851818291,0.7456296320671046,0.7686888405450765,0.747203226496069,0.7371579455872155,0.7779833822391335,0.7838784045325812,0.7780833005904839,0.7595503742096695,0.7850253297854777,0.7768641535811505,0.7862113490648152,0.7700147053309943,0.7754856506307587,0.7878344973402986,0.7775781001577559,0.759667007546221,0.7550104207395392,0.7556069177913044,0.74721056212891,0.762176044977949,0.7740610310677846,0.7776889807551273,0.7660599482874785,0.7728569383869984,0.7876426251501021,0.7615255949649775,0.7731615852262261,0.7635056717428564,0.7905623924741437,0.7955007489136967,0.7581228958849252,0.7538359427767071,0.7748718507879668,0.7497365717808545,0.7761787522964125,0.7650855525452747,0.7622543932362449,0.7644423460139497,0.7368921057060764,0.7804222196326336,0.7737173728649929,0.7651543147321347,0.7603757430101156,0.7383933969935899,0.7710905290779039,0.7617175940628097,0.731823230465734,0.7630477510600843,0.7545775971895703,0.7493937994303915,0.7507346314040156,0.7940700193725405,0.747161114219931,0.7842261082340759,0.7656108640031484,0.785426028960308,0.778021089702097,0.7552891361601282,0.7358905306788484,0.7608991323921288,0.790133733764688,0.7769435581976643,0.7702025159582254,0.7618930639712067,0.7614434857109251,0.7787950696955604,0.7721391597317795,0.7712630262134279,0.7453954602592414,0.7907907575494287,0.7657763368304462,0.7685027473176314,0.7551075112211237,0.7622676817949221,0.7635175984484952,0.7677709303452807,0.7640626093891274,0.7748237386431832,0.7868201932704025,0.7770193315156386,0.7657215500087599,0.7810829267356608,0.7462398758850052,0.7733531249960545,0.8013244943023383,0.7544422994993696,0.7729084542156771,0.7525446049177553,0.7627155690825325,0.7632964325220746,0.7436563543713728,0.7774208912625111,0.7526512639104818,0.773590712918791,0.7502983915913306,0.7698506147265887,0.7843276054480187,0.7682832228836867,0.7900957369618176,0.7855955622252779,0.7908213735740381,0.7740099297010977,0.7684806482762051,0.7680094786762727,0.7555258407110432,0.7674340242979991,0.7503575928734655,0.7893210307977898,0.7714092118309203,0.7470782921277928,0.7603065827506105,0.777207688571225,0.7776876885163416,0.7615788249996931,0.7464563431903561,0.7596856836927962,0.7492843434536911,0.7913582279273602,0.7673136008688094,0.7465427279187439,0.7709243708231848,0.7650575574048835,0.7702859852623931,0.7514387102156237,0.7889426775308526,0.7529005146045883,0.755510006108515,0.7651423612819096,0.7273367508875466,0.7662406656061136,0.7782002566429921,0.7781415992336347,0.7822873768099212,0.7580427559653279,0.7779125297462403,0.7771412935618033,0.7815810269683171,0.7693321022858136,0.7611835743027124,0.7402436498056976,0.8004917539604355,0.7770632298964965,0.7804856194344137,0.7597131510503204,0.7609085451023915,0.785737294906554,0.7684540804167853,0.7741272959455235,0.7849127242673982,0.7806557754693374,0.7790846086772982,0.7593517008531186,0.7745429691034842,0.7679179533362024,0.7580911953074833,0.765744200246971,0.7649374919828218,0.7672382728945342,0.7622484948051473,0.7931877240535125,0.7830299235171558,0.7658782301185355,0.7771068225900138,0.7731329250718706,0.7498783339011151,0.7752795183864571,0.7631121304159985,0.789111642663641,0.7936312413214022,0.775020992035757,0.7728879749181435,0.7646275008244134,0.7716278258205969,0.7792095958728364,0.7599776663532808,0.7875980701644218,0.7742179794351041,0.7720420525909105,0.7945762486175598,0.7756533728323182,0.8037878853569413,0.7845748397053295,0.79277255951882,0.7956507837554664,0.7629129264315572,0.7505188184397794,0.7804839699009668,0.7978952427963469,0.7705762673303014,0.7559727828896058,0.7483853029810564,0.7900889993635635,0.770220309442795,0.7689213734219503,0.7567919314644903,0.7370949183153251,0.766503218708952,0.7754977978887907,0.7757440019091135,0.7849486242526278,0.7642090028967868,0.7580996514740033,0.7657003013224616,0.7787279154170843,0.7864139824492837,0.7749650410066172,0.8014957191411985,0.7562971468972475,0.7984943086749205,0.7741980279576752,0.7561282721193638,0.7690354064766801,0.7804392032020921,0.7784497531862505,0.7920583766693104,0.7578175450628242,0.7703235832038243,0.7660367457446797,0.7562799280709602,0.7864596553813018,0.7571344984619776,0.7564206631192155,0.7858421310295587,0.7551022696264613,0.7956299837278248,0.782011922556982,0.764856070019809,0.76846805885691,0.7772694035288256,0.7702515374985713,0.7867019493771126,0.7635688246997414,0.7446635871486141,0.7418188090548941,0.7681594054856766,0.7635946391846352,0.7783557710898574,0.7925139871181239,0.7744936729922561,0.7870277532234227,0.7764547521238025,0.7736844713099305,0.7826367345431208,0.7772138358716036,0.8041871945340048,0.7853587930205423,0.773252145914025,0.7483362370420044,0.7581048140731863,0.7923273176684346,0.7506553637454164,0.7845174103475512,0.7880225739830792,0.7740250859657333,0.7940234077153506,0.7650884324944627,0.7592712836446159,0.755468315941139,0.7805391934087432,0.7451516587930652,0.7571878369374614,0.7802609658417025,0.7910308484215018,0.7744139387127109,0.7924927578942239,0.7618523418375195,0.7517005772918819,0.7617903279287007,0.7771484636488002,0.7608729578777852,0.7652675119723356,0.7835240775969073,0.7593527139546093,0.7672261115068909,0.7627532683169305,0.7828602757825547,0.7544572459296919,0.7950361990779288,0.7781894064630952,0.7515908028759326,0.7519821404925697,0.7596416644418886,0.7884608554889081,0.7807353008351253,0.7872432544713895,0.7713392953733484,0.7495974290285403,0.7576423165745814,0.7585754861967635,0.7620661747584787,0.7903508297003163,0.7805395570729395,0.7611852942648093,0.7640442330417232,0.747298149531705,0.7776108123645343,0.7737199281755832,0.7665989011187877,0.8032844588593607,0.7695648138413473,0.7591227504230568,0.7837588629878817,0.7709735953522532,0.7584797436640234,0.7708129884344931,0.7640442265203902,0.7763962956387992,0.7567227762671279,0.7636824413861283,0.7725881199292575,0.7632524079618148,0.8055555999317157,0.7809001183190001,0.75255969709231,0.7710549917096259,0.7618994834103694,0.7814688593433864,0.7953446947673202,0.7532830406935013,0.7883263362154763,0.7789979821479281,0.795628077610879,0.7701121383483364,0.7928459420414601,0.7709807195284339,0.7749899142423786,0.7775140255598115,0.7587179601896591,0.7799256364742297,0.7592310439702349,0.7502844473109291,0.7816933078473011,0.7794676268236106,0.7899858480285147,0.7593872758080713,0.7796201254298837,0.752394687488005,0.803914457980859,0.7574117200695575,0.7683424834533623,0.7697526680584962,0.7797301320259733,0.7839756495344322,0.7858926345095205,0.7527499961194967,0.7485284448916394,0.7674808746997925,0.754407695027151,0.7927096577304161,0.7720428944088832,0.7444845326861851,0.789936890495926,0.7439901274474794,0.7564717785894721,0.7995667957299526,0.7662499907615237,0.7580288405053165,0.779519702871995,0.7884426167477183,0.7453308913556268,0.7712506145848662,0.7660608015863073,0.7847354939972696,0.7793202505813663,0.7578062895424462,0.7822145295467906,0.7602809854883691,0.7845222825221115,0.7604531927879992,0.7632276150173056,0.7762894343359534,0.7365977113739255,0.7601363506739068,0.7860476933291021,0.786829200415962,0.7645452026379944,0.7502706278733624,0.7772395757437128,0.7679489569963792,0.765749811431273,0.7492673584920507,0.7842113459568697,0.7704470486991256,0.787640341681254,0.7476998345523741,0.7945690073621333,0.7612211036761483,0.7805585735683085,0.7630288730029681,0.768242212209781,0.7615731042031819,0.7528511135716325,0.777335667951201,0.7858445904578362,0.7808037179424416,0.7651442576296544,0.768196271251773,0.7708237503712501,0.7831140201942678,0.7891400600826749,0.7587497890805168,0.7682352395353264,0.7785801722651986,0.7527275210769536,0.7687503902540773,0.7901481871352809,0.7729278170727663,0.7628297045937255,0.7925743676770907,0.7574799370893482,0.776271301010021,0.7890797061700537,0.7655784165562514,0.752842266673064,0.7390735500527101,0.7721497407600703,0.752060217924707,0.7544890734136698,0.7785011273509537,0.7724032944412088,0.7811555017627845,0.7537199361389676,0.7615329832501504,0.7819617632635041,0.7721998438010842,0.7595876628543973,0.7769976748447579,0.7658521380171331,0.7895705299074649,0.7755507075055219,0.7630814299693923,0.7831720050477458,0.7833151486214415,0.7624104797896696,0.7625947106248206,0.7854824358202422,0.7758427214096936,0.7560063263067104,0.7707246054580712,0.7581074496116602,0.7598265441315704,0.7600211016610421,0.7685346205974144,0.7892662884429833,0.7868765061539541,0.7740858248430635,0.7598305962114825,0.7693633346955213,0.7898088816670586,0.7650368279051329,0.7597119844325578,0.7649361449210409,0.7728197098987012,0.7668649295458194,0.778977032518088,0.7729178348219203,0.7821940013147594,0.7812557335582384,0.7522325826971898,0.7881002752043528,0.8055122832541156,0.7894187542550325,0.759154827495034,0.7764148717263386,0.7616046732772438,0.779999235186752,0.7929584001323505,0.7742514666647892,0.7636733560929742,0.789304533969845,0.7803572582172078,0.785990389774496,0.7653529930372599,0.7792892508514294,0.788685189032719,0.7493862183907426,0.7784361147304968,0.7695301806154479,0.7631656620028359,0.7426641015389958,0.7527583478652478,0.7761228059218953,0.7668972232866375,0.7743524247939401,0.7636347967141858,0.7758567907497651,0.769099499232301,0.7597587061457212,0.7805782954609576,0.7614292701735681,0.7874860655145347,0.7632851846785752,0.7897299117992593,0.7801485455661892,0.7883638862675462,0.7649642611305407,0.7643552494056511,0.7836543197176986,0.7527241100988814,0.7879457213204886,0.7932598029514519,0.7760862450820972,0.7607138526086404,0.783785684055487,0.7477500108529478,0.7362574404923623,0.7628748923552799,0.7590304475391845,0.7682408412976955,0.7762450732932122,0.7791693352897432,0.795009811589534,0.7637583946851454,0.7410914721945225,0.7545075978985839,0.7735632131797576,0.7600297458188533,0.7639003159116059,0.7576740702311494,0.7738338520001224,0.7703922618448437,0.7570712675492021,0.7548818229626824,0.7929661745997155,0.7854843092430184,0.7798826397134252,0.778251468660932,0.7429001164783496,0.7689757777774213,0.7767616151884995,0.7728244284722222,0.7825715059462606,0.7736668829539668,0.779160459566174,0.7832995443774509,0.7851332379988104,0.7541985520343771,0.7741865996464935,0.7662237688613577,0.7608123051126493,0.7709068619564174,0.769271875204747,0.7723417259762614,0.7838221270194042,0.7521084443040474,0.7760546681671618,0.7752236514687508,0.7666954590462427,0.7448630257746778,0.7793207678262792,0.7909827244884888,0.7765221595720349,0.7578368636674432,0.7770731627734524,0.7617835519617756,0.7659862313698156,0.7729966975491744,0.7703758874541927,0.7693138879204799,0.7805589179150139,0.7743467105914359,0.7789545619607238,0.767684042644149,0.7725340080209622,0.7716023612700809,0.773662803680152,0.7652012580291663,0.776684335239649,0.7617071536950125,0.7712288160763351,0.7579999573774997,0.759919219461366,0.7675886785202674,0.8002203854362162,0.7725797078554295,0.7866142320307713,0.7906937601716024,0.7809063447964754,0.7802355741383844,0.7548379130758873,0.7860825730539742,0.76321906980053,0.7488406472839239,0.7547467471655022,0.7687264853552636,0.777375545040255,0.7809751827693509,0.7601692564482578,0.7843004768240364,0.7677084433545864,0.7660431569052001,0.7675088664784955,0.7941424406100747,0.7769002585442972,0.7878816591978365,0.7626981766762265,0.7813015544641914,0.7663972177737055,0.7881649665672107,0.7746315593469286,0.7721490713039516,0.777178127091594,0.7741268813530974,0.765136706553528,0.7664132265000042,0.7812107173906989,0.7760101820363119,0.7658047959596727,0.7642656854368185,0.7778329913110307,0.7675764337460634,0.769150727147598,0.7622799419128755,0.7575339910215034,0.760573095848548,0.7832623710687944,0.754656447880004,0.7703798018793822,0.783373996041049,0.7637701186240493,0.7826437920022123,0.7600828589919036,0.7730224702579892,0.7749535794819843,0.769320092669948,0.7708950292425092,0.7508619242338596,0.7733033629652025,0.7712179684628252,0.771841500217499,0.7817299835245223,0.7656504510919495,0.7638727348277082,0.7526173242889485,0.7581663330601579,0.7822094594753187,0.776567436396817,0.7797895610509347,0.7552695366139914,0.7573190348604865,0.7749570042693519,0.7779040417720712,0.7529948743379955,0.7832912421030618,0.7632964390087373,0.758959951143138,0.7635871510087429,0.7759019237428112,0.7499837847271923,0.7711494041499447,0.7763029115459871,0.7492862694513716,0.7680590916937857,0.7662346882905248,0.7838092720817958,0.7805266581166705,0.7764851343193246,0.7624080975470842,0.7499785932663062,0.7771435768424636,0.7634871573523707,0.7649523344303599,0.7746928669436041,0.747725169150565,0.7784653501664676,0.7894691516193183,0.774344424769749,0.7745290968743572,0.7719171290848386,0.7644131056307297,0.7809749941855083,0.7966493901841097,0.8019273545364347,0.7941791510151944,0.7652633697227573,0.8011775637428246,0.7735930333041058,0.7910131006339153,0.7558643355076883,0.7712851707115073,0.7738859901012659,0.7715606580948146,0.781679197475981,0.7504237231900827,0.7463089215554157,0.7534727965383525,0.7630559826697252,0.766516198296062,0.7608870196193289,0.7825686443865406,0.769191467610263,0.8022307153304941,0.7751924464601295,0.7662862368290523,0.770179681724195,0.7466721282360222,0.7825878518798391,0.7690377531310176,0.7820699863261005,0.76521477961668,0.7779177452260033,0.768406584191513,0.7770893087976908,0.7870561811890198,0.7716445846688887,0.792543627954604,0.7622853745736395,0.770129354086653,0.7809475857055418,0.7576120377535721,0.7586322225636742,0.7715954198875469,0.7612791073460629,0.7576357441427841,0.7571987259916763,0.7554407507936562,0.7550891488365403,0.7778821893531479,0.7640005532823843,0.7844891678650197,0.7515827440858576,0.7676458684330927,0.7551530383110536,0.7641958078886676,0.7907352933674098,0.7796292901711657,0.7720939014244517,0.7849404651604136,0.7914525141902641,0.7749025054454896,0.7750953852918455,0.7883067933991728,0.7709229346346738,0.7564024172533914,0.7710701112788422,0.7627527076730114,0.7575320057456896,0.7455737828657173,0.7492534218026871,0.7572268820516778,0.7713269031950185,0.7786000240723598,0.75339588513174,0.7706826092701375,0.7624795631303148,0.7616902894399704,0.7763248549766896,0.7673510385422087,0.7536369014401423,0.7623233600087863,0.7755789299326858,0.7842393660713513,0.767745229940592,0.7618731129616814,0.7695493860262699,0.7647485575708709,0.7887886759477619,0.7883665505399567,0.7420325939993443,0.7924619999922108,0.7770918144148125,0.76735485635898,0.763819024778808,0.786207280621919,0.768409201047728,0.7749254522877348,0.7696627796898523,0.7717843494382537,0.798216007483947,0.7587597033782661,0.7769278213071186,0.7245448329362022,0.7809815946387135,0.751298573544103,0.7505639037200935,0.7628755569307738,0.7988315806736664,0.7713655523308078,0.7896064503346815,0.7774057447194345,0.7826585830670044,0.7797674212545813,0.7409088834875933,0.7535994450213526,0.7847125234066008,0.7416824128888393,0.8010974567214837,0.77242450645835,0.7647272974708353,0.7631097630283667,0.7604418264280713,0.7993907607693622,0.7607863111040606,0.7917188758515017,0.7898883684557945,0.7903566468224523,0.7783876416054281,0.7543962362810538,0.7515653746262424,0.7685695875968955,0.7510829972487284,0.7906995753375475,0.7838144083225952,0.7617476314659675,0.7623678712939395,0.7848588698238644,0.7516570150711729,0.7539223827249419,0.7922958767795352,0.7615924688589569,0.7290278241531036,0.7622759344880238,0.7767619364453754,0.7615783946965436,0.7611683955618734,0.7954848656860338,0.7613184571507196,0.7700081019047532,0.7637457741250926,0.7720498554830163,0.7761206099607354,0.7732039695965731,0.7687430644644108,0.7645766053242972,0.7700492804130736,0.7347958797492636,0.7671872393831211,0.7887113169737684,0.7734648058171137,0.7811470227509997,0.7450586807270303,0.7810337012582341,0.7769335469343897,0.7556691260236541,0.7684952672188038,0.8107863644683747,0.7785805029117502,0.7745687651918531,0.7523296685223035,0.7421491614208638,0.7711156223966217,0.7769269153995829,0.7928526143644783,0.7657895684199535,0.7652096127777838,0.7650266775846406,0.7613752231574998,0.7563287400215054,0.776003449459841,0.7605388396197261,0.7760369518527394,0.7851428267841095,0.7866303486909861,0.7869609588704823,0.7626753124279951,0.7597203040592305,0.7919388809450167,0.7876104520180306,0.7580808114697709,0.7517557165469354,0.7791011469420689,0.7878380579909896,0.7827984176686245,0.7549463335856771,0.7413855675793886,0.7539455309899961,0.755689482889355,0.7859304534284879,0.7888411094090588,0.764304586388108,0.7975251149814472,0.7779472473685114,0.7774554243780676,0.7726667190285983,0.7703122963117645,0.7890058478056313,0.7593097861780844,0.7795145957980772,0.7490480452763774,0.766570959365956,0.7808984503273534,0.7713172958071018,0.7721030105390089,0.774201211089922,0.7512069883455016,0.7716373786217352,0.7919780942658108,0.8069281313680995,0.7652275911191854,0.7764848479553,0.7669659203684754,0.7846581699479716,0.7498527317623249,0.7630146998355469,0.7453378963220681,0.7756496807192589,0.7727024211746303,0.7783748963293705,0.7702718781655442,0.7277245924301455,0.771860914310228,0.7517233080675542,0.7691246703648683,0.7670887875373354,0.8058702247642111,0.7774137021910668,0.804965667146308,0.7593279885660871,0.7771601597766932,0.7469882209955816,0.7549880299801811,0.7774371770649995,0.771445905472784,0.7655808295500155,0.7972843637845657,0.7780212999261022,0.7778823290481766,0.7631176771601003,0.791448791637094,0.7575270614940197,0.773599615314931,0.7635334269673287,0.755432324465579,0.7546111499551017,0.7893144438835241,0.7496410541694801,0.7727413778038194,0.78231796189217,0.7649528568491467,0.7820284522416086,0.8014909414383727,0.7978874317197532,0.7548528591314351,0.7606442067539004,0.7774071750742813
4.0,0.8796783107150343,0.8993587422535394,0.8949961953603999,0.8763951896959065,0.8773281369224495,0.8699120415482882,0.8751875426692309,0.8946396933020022,0.9024282000359727,0.8741910129710044,0.8752969959125461,0.894321042160837,0.8847682074594858,0.8648133230291744,0.8635965922338168,0.8853539862873018,0.8736622293302283,0.8769743294913649,0.8619963343756603,0.8751619644720202,0.878088670105498,0.8944246093521434,0.8845118109478309,0.8888122991638974,0.8837828075146811,0.8956218205487121,0.8704432516167546,0.8798444466800198,0.8674376578091904,0.8754485249222447,0.875960955663584,0.8802602817339912,0.8814716409658097,0.8718965779347275,0.8754058383770181,0.8760318828077095,0.8718347294302552,0.8958377782799372,0.8836865172949127,0.8732316390356769,0.8679460615684088,0.8872247297724027,0.871169355431832,0.8784633745778424,0.8851664996223099,0.8659775575433148,0.8698062960573891,0.8587300588159825,0.866144097239957,0.8802454325773539,0.8670359106300495,0.8805816751366627,0.8683591829747946,0.8717234521541547,0.8771909568191429,0.9049489511106686,0.8700037246885524,0.8923460363500149,0.8840951617276415,0.8632774291756036,0.887068441395805,0.8899211857407558,0.8721861969601602,0.8628726244019069,0.8716122925141161,0.8775216940758358,0.8650219019509033,0.8821549839139878,0.8603875902401182,0.8532860152367447,0.887201829142115,0.897658624905193,0.8843896641881205,0.8752338727319177,0.8880218284253483,0.8833412808668095,0.8872877477462466,0.8749091573715922,0.8861904599930887,0.8929787477520936,0.8815540750132452,0.865159138409515,0.8668074477476447,0.8656973164660746,0.8580176476164445,0.8771249474772826,0.8821344088895203,0.8817203437861397,0.8793396222427681,0.8860489770328712,0.8883573955542015,0.8771762979918742,0.8800271931944992,0.8753977331658588,0.8906704569682968,0.9026069197914295,0.8716282901849235,0.8662770563035904,0.8820639227053364,0.8627201964885276,0.8828721891209366,0.8761278715844893,0.8755428761723664,0.8799478594225659,0.8512697226169355,0.8875695960746001,0.886240346016856,0.8742347477418471,0.8747955475820307,0.8547095379772354,0.877986959513593,0.8702512934805893,0.8507660536909211,0.8762429882023769,0.8656750495983496,0.8648791242299841,0.8619479839310753,0.8965573726814904,0.8640658535378634,0.8940970796555371,0.8728835973631944,0.8856096274864272,0.8799188372396098,0.8673465601873018,0.8538778742457981,0.8701045847869769,0.8961055215373303,0.8822839241563492,0.8797292249437154,0.8706446775870793,0.8696457557724094,0.8857203593280648,0.8783587083817147,0.8807373309048679,0.8664322956245657,0.8969323599690049,0.8750618837614715,0.8809239944895669,0.8658156174460596,0.8775636934739788,0.8738838220224481,0.8818002927570114,0.8796646207558231,0.8851592629781635,0.8913819767127985,0.8862654392014755,0.8763345861717858,0.8865189849158147,0.8624526561813595,0.8910055906797508,0.9070254803600644,0.8680597094715288,0.8792012728934302,0.8647545221575178,0.8729399142381848,0.8759001289964128,0.8575865668652024,0.8885912528207643,0.8662358517095522,0.887436487588822,0.8723122616354821,0.8747680379702718,0.8857179293535017,0.8814065509890638,0.8922143292436043,0.8922989483991417,0.8976772254966343,0.8835702335742037,0.8778673316580435,0.8744240230580272,0.8741942542608162,0.8705561056325969,0.8683948398247311,0.8925980132579736,0.8738153520841874,0.8616576048185437,0.8716753968683727,0.8859566759527768,0.8889480152442941,0.8731275567182408,0.8653205945885704,0.8694194429915671,0.8632962347499019,0.89792211503327,0.8809524884989465,0.8691752457204259,0.881671055916185,0.8793923678234086,0.882082756715985,0.864170552877302,0.8896266206645977,0.8621247555311954,0.8751201925067023,0.8778506175116074,0.8457857518908846,0.8810538704470033,0.883157275091453,0.8908567311600973,0.8800119579418947,0.8627775623816732,0.89151071376441,0.8785808493861786,0.8850634022870595,0.8795476201964224,0.869999520079687,0.860809591235004,0.9012515912914294,0.8851398751784303,0.8867173578325502,0.8764521799413698,0.8727529267790083,0.8939862868123896,0.8796199776385147,0.8818789300584705,0.8856396728148711,0.8842675681752384,0.8816824704564885,0.8661265557079019,0.8796840392437929,0.8700580682072866,0.8667071201626163,0.8755498771678765,0.871334844617042,0.8744380369983376,0.8803793095072572,0.8937646565212788,0.8918729949481151,0.8817051506360479,0.8809756502747565,0.883578434674027,0.8703804811245133,0.8860875318852599,0.865720556066457,0.8952391450606233,0.9001701228094191,0.8794433105178013,0.8764020954362621,0.877934219771654,0.8769333826834481,0.8852918278097547,0.8736331360320372,0.8890997732980936,0.8821141225515257,0.889016677413184,0.8990718423405253,0.8830970461426898,0.903462099809216,0.8894486248683116,0.9022671107251301,0.8891433136953095,0.8788730747610308,0.8661194327403969,0.8820344916226475,0.8931621088717463,0.8811441715501079,0.8782383603071681,0.863519469562525,0.8995352718287455,0.8784698800999916,0.8737149868472096,0.8754881823821984,0.8495676835159107,0.8788590649324902,0.8797075423865512,0.8831594187543205,0.8876092907166137,0.8807603115273466,0.8681155179057466,0.872361809540966,0.8880361233087056,0.8914349001245636,0.8846151386206464,0.8983872176115771,0.8745531876478294,0.8997959364812933,0.8896601214196205,0.8675812950037569,0.8829507098867594,0.8848088037268113,0.8869786629226736,0.8978012202732193,0.8684180493243367,0.8779833451784979,0.8756430551342841,0.8588557311484561,0.8938610184727537,0.8701090337173615,0.867117030432613,0.8934877183775822,0.8724465094801248,0.9019334971488377,0.8895701566873302,0.8756931724042541,0.8785881578985719,0.8875850664467325,0.8847389089285752,0.8909493209440842,0.8773642239374402,0.8584197405715248,0.8615506972128213,0.8753067376408947,0.8702925896723941,0.8841449087172234,0.8966307766193509,0.8751816241645075,0.8973555294356585,0.8869003782361047,0.8830256765174698,0.8881399306631848,0.8864584044446259,0.9020618222449206,0.889256347924196,0.8848118937169045,0.8659649860604036,0.8750104600647951,0.8937151793078025,0.8637675974546815,0.8931137969498966,0.8960511863811192,0.8828181900432619,0.8939338695715133,0.8763730674304686,0.8658706939840318,0.8657777345892523,0.8899616084143368,0.8537671379829861,0.8704161433204229,0.8908033069658883,0.8937008136255347,0.8776555502352265,0.890120886223431,0.8674669743586494,0.8695942186673147,0.8677762320417496,0.891016976240006,0.8685899153934412,0.8771794407286629,0.8931421926122416,0.8690913992453615,0.8772586065287337,0.8763666203727206,0.8866914574935841,0.8685896816206085,0.9041847714976499,0.8845314142416167,0.8657088816241021,0.8659797328551129,0.8757724969597868,0.9002611998740689,0.8830003414423403,0.8948653974624816,0.879528440984125,0.8697393092305513,0.8747303046513811,0.8730290262022241,0.8789143214689673,0.8962370093596261,0.8867482008460501,0.8779658098472995,0.8770517481751798,0.861486963634695,0.8846700244604497,0.8753090520613461,0.8771139032191265,0.9019738138743185,0.8795113391709544,0.8748443049913877,0.8875001785569003,0.8830063996250951,0.8723528070961619,0.8761266490072861,0.8747750045726773,0.8781733339805823,0.8674468900689487,0.8768701288355284,0.8801880375027447,0.8760344622559763,0.9078502184541547,0.8827344559925856,0.8680835177111192,0.8808622552640046,0.8696567326418282,0.8937180470319351,0.8990711234399335,0.8690166661382173,0.8891982891019818,0.8844958458062698,0.8945955253125208,0.8801053506743638,0.8939742742504648,0.878162056820333,0.8771080746481374,0.8844844351622883,0.8716451118101333,0.8776801645962915,0.8714540463915739,0.8596691590983041,0.8857180172422481,0.886551316059243,0.8888928244850388,0.8791602254668107,0.8803083680946678,0.8659847437580114,0.9038009059422225,0.8713072335205047,0.87333746054854,0.8759379382777281,0.890965879248068,0.8950753923125434,0.8889577737371317,0.8676950065288989,0.867402538979146,0.8761846328051393,0.8622584546592381,0.893004579455465,0.8800920710055603,0.8633692849326885,0.890690310136721,0.8572420676224211,0.8615205010169859,0.9079056428358131,0.8776693711592296,0.867066314052528,0.885812583052029,0.8974728491042854,0.8589858902081806,0.8781199846676268,0.8821111249617115,0.8860618517596311,0.8840813807171404,0.8691865555055499,0.8918524279727409,0.8674839665634917,0.8913138386675274,0.8776792513919787,0.8731766251015155,0.883197824488249,0.8588390059893575,0.8734105332542808,0.8891362712378234,0.8905207603684445,0.8795844771036121,0.8659452372631572,0.8822156594181677,0.8797824358235656,0.8766512379523375,0.8676208263748897,0.8914018936396643,0.8807943179713908,0.8892824797915698,0.8576122874184202,0.8985595940386569,0.8707090518033446,0.8900337515606449,0.8708539657912671,0.8829827587563734,0.8814230589726625,0.8616588076509462,0.8870252425089195,0.8935624735949333,0.8881045263964971,0.8814579754447042,0.8762455355780923,0.8787719679677168,0.879794696110394,0.8944539119460441,0.8727656156233429,0.8751070850936546,0.8868769311226546,0.8681935796560978,0.8792034002367629,0.8905007854388831,0.8786882036253756,0.8666751972834514,0.9029239270644562,0.8773959619198257,0.8770310481248035,0.8946442415941572,0.8770403610685705,0.8663324277587554,0.8592936918564901,0.8751323063789805,0.8704543917125801,0.8705628507746029,0.8822487537949018,0.8778278994673083,0.8949318492061696,0.8624686051002641,0.8696348592138051,0.8867613920934982,0.8825001974242723,0.8705745834976178,0.8770106930217801,0.8774407109738293,0.8968055564458993,0.8818145269494647,0.8755173431722252,0.8937809365262042,0.8906490761721703,0.8758631961226973,0.8709206752529114,0.8955101195130916,0.8863499907717212,0.8681120684389343,0.8822557203760587,0.8710277136590548,0.8779912396976236,0.8745682259231441,0.879753492372548,0.8879529944191704,0.8974622950521834,0.8838367510870337,0.8741965742992638,0.8725469945571454,0.8951385191267686,0.8735485249466797,0.8714903710767211,0.874399853887126,0.8855628469459733,0.880569086400926,0.8875995345152767,0.8818590883968571,0.8914048900947437,0.892712459239939,0.8695959915901836,0.893017196616259,0.9065939778978589,0.8946732409246118,0.8706334673621041,0.8828112748900375,0.8746946400633221,0.883092943367252,0.891922620919009,0.8858591370438166,0.873069725127596,0.8918184327504238,0.8841040260202558,0.8884318444476145,0.8781704382643729,0.876769877177152,0.8965967122283638,0.8606179542294862,0.8863666939066026,0.8804032756789107,0.8744094549540413,0.865443424453566,0.870227375215949,0.8831604923939208,0.8775250610586454,0.8878976038800748,0.8707338669435268,0.8774283909033113,0.8845081432721639,0.8785052748750378,0.8828759149764529,0.871583818580047,0.8888233451615071,0.8735447232045223,0.8939721140103867,0.890269196879628,0.8853947766262686,0.8774628667346964,0.8713160380694567,0.888926283702613,0.8751503650399742,0.8939287626470003,0.8946028766200248,0.8826680800631973,0.8711029775143324,0.888561475418696,0.8657226566084368,0.85026025696297,0.8769793725229666,0.8710730969567826,0.8786908845443424,0.8828357983150834,0.8834905592054708,0.8941850832216555,0.8720278960122541,0.8583285342782795,0.8635661703428749,0.8817060114666047,0.8687709796872134,0.8752933816277741,0.8664665926048716,0.8836209888386004,0.888194124509628,0.8654504147843884,0.8749172850060403,0.8943491044637619,0.8987533410296126,0.8871199208468038,0.8753072975057024,0.8589896479925508,0.8805113566347359,0.8791581523548272,0.8803107518025214,0.8899420389486102,0.8832644108176356,0.887279998787739,0.8890438937932421,0.8846680425703783,0.8672614903920104,0.8821902668853315,0.8699139569192347,0.8748676794515468,0.8843777011359981,0.8753298672319372,0.8791136933334736,0.8912794683616483,0.8723547464665842,0.883781382350412,0.8849703883739962,0.8766844571015108,0.8627063616211341,0.8851628186436677,0.8906388365265938,0.8816158938852113,0.8737926208035104,0.8819105083979311,0.8728261806272511,0.8788148264465212,0.8838048095098939,0.8792679144497774,0.8834294783232125,0.8832821764787773,0.8830058580978393,0.8821427245012166,0.8819472836419728,0.8798866569516218,0.8815243666304892,0.8886158646191727,0.8695346670987284,0.885515131924979,0.8682214830024821,0.8869995037864712,0.8732033661993782,0.8714083595861887,0.8747046706957148,0.9023313885421691,0.8829722470918724,0.8869774387658836,0.8868814750367764,0.8907752623243267,0.8835866612400229,0.8739915980505056,0.8892553893912096,0.8741423390799554,0.8662139623989029,0.8631315502849733,0.8832467475786651,0.884213255730172,0.889084835923065,0.8726327135289543,0.8862401865824819,0.8740334676015684,0.8683695190121791,0.8781470858170908,0.8906446937272057,0.8822115572615871,0.8872241923713919,0.8702715992117613,0.8900643476897924,0.8705208111267214,0.899737437656992,0.8865944962854854,0.8772999872056922,0.8846765249971436,0.8820664098113323,0.8724590557939775,0.8687031603895761,0.8844143293317821,0.8777704460582314,0.8743705370428795,0.8675241432941587,0.8881285001185651,0.8810690481045237,0.8790268523232877,0.8787898726802159,0.8681506957290349,0.8736599424222187,0.8857756678530879,0.8686540725608756,0.8791836724778368,0.8878768971088032,0.870890070265678,0.8924993059493119,0.870671144705247,0.8820889807773047,0.8791764397193605,0.8792169106437486,0.8784480389775912,0.8618108664053212,0.8860106127602462,0.8853418234477717,0.8777039875512309,0.8914332674692064,0.8754738151820834,0.8815257074377219,0.8657420179945324,0.8702215657783612,0.8890987504428567,0.881088076394495,0.8817450095322625,0.8672981535405487,0.8718913394596414,0.8801725766590882,0.8838870574897689,0.8610104352356039,0.8895901617283501,0.8769193083199219,0.8780915609963635,0.8713456172766716,0.8870677913220675,0.8672795209936678,0.8772612848972048,0.8824182800570016,0.8575306683467935,0.8766635878247923,0.8746946993483158,0.8902711520051937,0.888934685144582,0.8896563716268554,0.8728686954981466,0.8588883875405249,0.8892114115216758,0.8755860055455339,0.8776557965699822,0.8827717313263895,0.8604426492500427,0.8881895852325605,0.8898064368300359,0.8864775558006975,0.8802329556676987,0.8818256536083326,0.876732592577065,0.8889150759954794,0.8956529378023725,0.9034578937595789,0.8947386000559927,0.877847939221782,0.9016569568052637,0.8759064703620156,0.8927718345738972,0.8670283854603859,0.8813541974468043,0.883607908748307,0.8798429318042713,0.8944453869718791,0.873531179212658,0.8585125373746877,0.8670371427730088,0.8685273488493912,0.8795536470457191,0.8697267816949644,0.8891764537226434,0.8799667640882832,0.9007059370554369,0.886750904141973,0.8778334042001499,0.8700963842008429,0.856526367724881,0.8961012131110122,0.8778532114381068,0.8887981977517381,0.8742845671144973,0.8857836840338765,0.8726363042820657,0.8815374847598154,0.8955879683057894,0.8839308010305872,0.8917812707397752,0.8737974928847437,0.874238889338136,0.8881067536157355,0.8684454244625717,0.8690911251388835,0.8787634080547027,0.8701073799893786,0.8722432880414105,0.8712177425257387,0.8648471481730404,0.8698510964938788,0.8836430085016724,0.8741584134015677,0.8883308615083377,0.8687572162783286,0.8714061253023024,0.8623955655827061,0.8774469198934939,0.8918940149510118,0.8835995501091827,0.884623003744366,0.8949693851549112,0.894405545514721,0.8818946872042518,0.8849605612558439,0.8914772166249725,0.8740894840778437,0.8714531090801971,0.8835559041219515,0.8718368457444373,0.8711093687436335,0.8610210366234929,0.8695747518543486,0.8714409615709933,0.8777597783152884,0.8841490197582459,0.8654405466684875,0.8759165810419848,0.8739800467278317,0.8764345350712628,0.8891060636979552,0.8757253559755381,0.8734318197380069,0.874555342862377,0.8822974127049537,0.8930250169048913,0.8768256962155363,0.8736557259539754,0.8783001300638713,0.8786491396784417,0.8948242241233271,0.888897645128987,0.8654588891490578,0.899587215857557,0.8782954791159054,0.8754628332033962,0.8796336262960334,0.8943771325217498,0.8723454185959785,0.8726333029297665,0.878640620757342,0.8769025490202372,0.8970713835681972,0.8683320603291853,0.8833144586641168,0.8437816077961356,0.8857351415806731,0.8728230662718797,0.864487423156797,0.8685173794383136,0.8981414982514242,0.8768920021796054,0.8942020283696126,0.8830360941996295,0.885365685072462,0.886536206101933,0.8573728758740341,0.8715580937439151,0.8887882572307428,0.8588085086795131,0.9088054542955791,0.8839237984522861,0.8771502708221095,0.8725212853941596,0.875762917617076,0.8986263367156582,0.871136295153822,0.902333982915428,0.8975336664081586,0.8897390944340833,0.8799930273502444,0.8698447349442906,0.8633678543163711,0.873416926842349,0.865628806573159,0.8994765661486792,0.8854239156536662,0.87562656963713,0.8747338626418134,0.8935286057890711,0.8682623729671125,0.8673193319374191,0.8869244931879721,0.8700707207581327,0.8532308505995728,0.8790277712293437,0.8828073390625709,0.8724088879044387,0.8671596834591822,0.8932890472407111,0.8669984294152182,0.8750905160867494,0.8767720028217375,0.8761896673118953,0.8817056568416756,0.8810544554273936,0.87647441151637,0.8767814387229084,0.8817873100110225,0.8589117568051672,0.8766423850104723,0.8962550197648155,0.8816268241558944,0.8904452391959155,0.8571323888578009,0.8875024769410546,0.8803504939660388,0.8713189802984966,0.8790164229490265,0.9080228328091525,0.8818017308450428,0.8849119824934435,0.8600210973806144,0.8608839140941258,0.883646755557238,0.8858800693382803,0.8959806955068299,0.8805283737655076,0.8763672982902377,0.8795859493033427,0.865286465838821,0.877493919960669,0.8904793336162483,0.8802333359123659,0.8902593273764112,0.8902447101049865,0.8929441179941134,0.892602842190065,0.8772518815460024,0.8690496772091667,0.893548797938007,0.8955022665881219,0.8687760982211238,0.8702918763046305,0.8868362492674597,0.8872150502595015,0.8854245135128593,0.8653108730738703,0.8478652273359916,0.8696755883722341,0.8652824532746886,0.8922505310274799,0.8906258782628812,0.8744502466299566,0.8973826892493332,0.8852407402278892,0.8855764961754274,0.8805834239183682,0.8855544077838349,0.8979771719926971,0.8643045181563362,0.8865359189209318,0.8643311322565956,0.8784734079846234,0.8913737244688003,0.8859861608730942,0.884723414182327,0.8856105683251442,0.8627277434943391,0.8833519857032704,0.8987994895766922,0.9019650260208544,0.8792923230373175,0.8871052717350757,0.8705356922225984,0.8868735019907064,0.8678123330058283,0.8717235255143685,0.8598344637833593,0.8899434491048505,0.8846165290099588,0.8816493801324233,0.8790875158999002,0.8498071174605464,0.8798670445977863,0.8679992848351786,0.8745569859554756,0.88249471638396,0.9047398753252536,0.8851735794080646,0.9030117486173155,0.8778334895186222,0.8745732728196522,0.8643742521536785,0.861684606203784,0.8843032126291638,0.8754474547577905,0.8754570976792749,0.9013580999470598,0.8895436149978926,0.8891799596763177,0.8689329503017614,0.8919312243293427,0.8642847078752014,0.8808617355207006,0.8807561803471592,0.8733628707274143,0.8703442255873436,0.8917899056943175,0.86739567077691,0.8834541374222686,0.8931646292063345,0.878006637089984,0.8844153843951427,0.9019835957508506,0.9004412648422245,0.8633195619684062,0.8802561178034741,0.8824497228367103
5.0,0.5761893573105953,0.5743576140572377,0.5743417467661478,0.581481570681149,0.5783285456102709,0.5718326196378292,0.5813668685645081,0.574788785078641,0.5752251442714261,0.5793939650645065,0.5791207728678962,0.5748065498742793,0.5740826774785398,0.5824628949134399,0.5797556734578941,0.5735746599758954,0.5743575305990146,0.577947415070199,0.5793895324170487,0.5727401472856237,0.5820825616299757,0.5694711687750388,0.5773745423420447,0.5816123468493493,0.5707888093280558,0.5693581213135509,0.5784461281903852,0.576853280736146,0.5803431169772946,0.5749049406526928,0.577991097154959,0.5810580953207826,0.5791352355934183,0.5790681663725936,0.5718680969822671,0.5833722505798963,0.5775430142776978,0.5710141660098869,0.5804874700091109,0.5728849838979783,0.5764055288247465,0.5803818368258861,0.5873670894333592,0.5801428002570198,0.5769525415933061,0.5787519436524164,0.5787295296410877,0.5840426407223357,0.5732060513417883,0.5767252647397624,0.5738163484754601,0.5809000418257141,0.5776358433045405,0.5783353057834385,0.5805163995632474,0.5677196431981038,0.5724515713037126,0.5665288002508543,0.5817515712520088,0.576932264246919,0.5692682641879341,0.5728562052346547,0.5771257768682777,0.5765243082547558,0.5740215568842002,0.576485846250586,0.5792180047859795,0.572855018887038,0.579149953261446,0.5750092355232157,0.5769355648925314,0.5681966596368788,0.5769983236309267,0.5730531077932121,0.5767497751829751,0.5793542266213029,0.5761559498613548,0.5830440890196855,0.5700691882757619,0.5728400232739108,0.5776508586780547,0.5790790561665838,0.5788726508587226,0.5782843626580766,0.5865832353075372,0.57824942546603,0.5790482194410985,0.583381870018415,0.5780624799493935,0.5726116601922404,0.5777836953962847,0.5843569954745182,0.5742670045703273,0.5810486382795278,0.57897008352655,0.5706276359406088,0.5771880184240585,0.5755327103485446,0.5753483312770196,0.5786616552291841,0.5761458286846236,0.5742792167340303,0.5796060881438612,0.5778263846727656,0.580928109237873,0.5724374597872344,0.5753016667731499,0.5773470113545006,0.5744520041884333,0.5804077232533368,0.5732273709661563,0.5821474212503346,0.5790937246613036,0.5723634629654777,0.5784509435087292,0.5777139063266093,0.5838410473392222,0.5732363847281647,0.581777864023714,0.5726076382672651,0.581625344178209,0.5806823691001564,0.577049723636257,0.5759265272390137,0.5795981872071775,0.5837548258316783,0.5687146863491546,0.5737843441746555,0.5728541554827129,0.5758059311172424,0.5770443905353133,0.573161738508154,0.5680997193464113,0.5729234826352958,0.5785307100387485,0.5713101773212699,0.5721257889878248,0.5707766119461337,0.5773990490760407,0.5720759954910241,0.5725686480104969,0.5746053075565775,0.5770974388513733,0.5715761633324687,0.5716424761285008,0.580765289998689,0.5816670808827474,0.5802093989228491,0.5822354429801901,0.5667931603639783,0.5708939971558602,0.5775170850254726,0.5816656716928359,0.5781996431530642,0.5779506177559316,0.5784622563151222,0.5801294602940723,0.5653288252120435,0.5790960296267287,0.5689753523971033,0.5710018801937846,0.57798327666618,0.5766927600998399,0.5691576837727997,0.574883850296044,0.5701935336532454,0.5714183464620229,0.5776868348926724,0.578389200742239,0.5758658034890033,0.5738108649966517,0.5878908402163988,0.5771269067998859,0.5792394592303322,0.583112959472577,0.5770303882766877,0.5768032434466913,0.5748357943018053,0.5737098708950364,0.5816698431840195,0.5730401178329355,0.5762270627534068,0.5779526706131091,0.574248556997617,0.5727876902711081,0.5758764399271513,0.5740927601740401,0.5666235633328004,0.5787672553094085,0.5826552992262504,0.5768352195269881,0.5837479192052343,0.5709400808929713,0.5732147824833239,0.5850049180500376,0.5737560504450685,0.5776768290544645,0.5714416356733754,0.5798337349710129,0.5815160058128984,0.5692819692464416,0.5785015796855707,0.5707746461144863,0.5712626426212676,0.5797036176564755,0.5778104193978608,0.5731454812055264,0.5759907044991458,0.5714353499409118,0.578711220157903,0.5770129795049037,0.5684882670924473,0.5697495475362975,0.5776676697257022,0.5796352822539492,0.574627792162358,0.5743075288492108,0.5801617925475258,0.5793757230593406,0.5817195405648349,0.5831855247287181,0.5832570510964153,0.5792687738008273,0.5782389472415447,0.5720516536539729,0.5741048632662452,0.577194320678625,0.5705448022759303,0.5799014073843081,0.5764679989382894,0.572539688588595,0.5748578406351313,0.5807480133711359,0.5706704571701163,0.5708399005507357,0.5825085914336154,0.5807145012524094,0.5768114516095628,0.57740567359894,0.5739101300748367,0.5799637128488881,0.5785989347009041,0.5705965945005812,0.5640020450338324,0.5745490932180481,0.5717604795259742,0.5774862957484879,0.5786141374664255,0.56325313015419,0.5776889731431245,0.5766193881498437,0.574289221826069,0.5790628993164756,0.5801392469909791,0.57709281567871,0.5726350908912455,0.5806001935240199,0.5637461484491134,0.58368034188057,0.5836946639565472,0.5711687145394536,0.5876028657533964,0.575393208457647,0.5824903644990345,0.5771070738223545,0.5745133469573436,0.571178036114702,0.5793944294229558,0.5799102515714797,0.570272516271988,0.5730065370975732,0.5674259513941707,0.5802279784132279,0.5744376407945491,0.5727006393101444,0.5727320948127248,0.5828760811542735,0.5708078672766543,0.5743965720110191,0.5736051218450684,0.5737759643019453,0.5850403191613263,0.5825951005313722,0.5773347114112791,0.5905282417635587,0.5760347142993755,0.575533937418129,0.5767783692214361,0.5706877224107776,0.5793764015800591,0.5731554908567932,0.575881500475339,0.5747322753850496,0.5770836258003652,0.5789718362304868,0.5761605382750363,0.5705297728698203,0.5782819110663144,0.5851936189913288,0.5747590651539887,0.5767024129535611,0.579705884676488,0.5800452663716483,0.5692212059768276,0.5816272786609407,0.5702832458024262,0.5646769297401321,0.5733779721907427,0.5760171796000547,0.5708521704775034,0.5678953393179458,0.5814053034387925,0.5743395131736647,0.5795357366796955,0.5728979103890643,0.5764784549459967,0.5737039609811996,0.5700506302298619,0.5726293692111356,0.5742177471557277,0.5735271121566738,0.5770428549131148,0.5836782207715376,0.5833120662258394,0.57964703290113,0.5866886553871282,0.5761835736703789,0.5705175166128196,0.5703655796150633,0.5848834159318026,0.574932101617495,0.5856245509642788,0.572991519977262,0.5763589506425901,0.5711824419160756,0.5838783449167262,0.5724902812252559,0.5777643792500881,0.572265846639484,0.5825783901455477,0.5675253448823931,0.5804320953550478,0.5699828405491134,0.5688802049189641,0.5817594683647378,0.5767075404147646,0.5809278816964051,0.5718885317622987,0.5680922333847531,0.5768628574306384,0.5664100791975468,0.5817617780928759,0.577374120691254,0.5749694511314202,0.5738295415286961,0.5730659485388243,0.5748455856928066,0.5796410631142941,0.5714599089942649,0.5802075794310935,0.5804935362245104,0.5718407106733903,0.5854002603591958,0.5808845745783262,0.5692608650226307,0.57113167474272,0.5786363784040348,0.5729847720629995,0.571267378470767,0.5712388567986287,0.5775433333533488,0.5677529073450365,0.5796306040373087,0.5792495157970664,0.5759122062077534,0.5765097360638358,0.5726163045347598,0.5725612115493346,0.5766324776007813,0.5754303423542798,0.57596400936994,0.584091549049784,0.5747361715188238,0.5719672980453664,0.5764661452474636,0.5769303709043473,0.575736634630159,0.5756162022355018,0.572644428584404,0.5775515746920089,0.5773238345152361,0.5795373395455784,0.5690647095839378,0.5766825085412212,0.5849662586722516,0.5778815000003078,0.5809736872303191,0.5737121871375063,0.5729484186529086,0.5767159628242915,0.5700901175200247,0.5815620219992464,0.5815278061429779,0.5672367498523506,0.5759682217049246,0.5813901292195646,0.5819999248116693,0.5798098670053774,0.5689611555206062,0.5761425916159163,0.5795877528829453,0.5765653306297609,0.575929020260473,0.5873286171956694,0.5826403816818243,0.5735197983651764,0.5791353692592064,0.5716794461189545,0.5790861820646648,0.5856068567002107,0.5685296498699354,0.5769609551568492,0.5818176867350234,0.575617442699351,0.5715285665030418,0.5819755886450751,0.577577013323946,0.5760516366920015,0.5838691725362076,0.5729497669233883,0.5799525601941529,0.5682027709117862,0.5806843906019605,0.5759928366248535,0.5765154618236961,0.5864072246005808,0.5706163483399044,0.5768259925014423,0.5744004633597932,0.5740385651260488,0.5727256574589457,0.5753471785096518,0.5736991430846449,0.5752462840451754,0.5702217162910227,0.5735480795927316,0.5780996790760575,0.5712587421757226,0.5707824053012017,0.5731751175761678,0.5855901889670004,0.5726116048737245,0.5848922858623299,0.5710025851239683,0.5788178970476324,0.574313575246259,0.5694282238507623,0.5806807788162602,0.5752406157235107,0.5733010140865664,0.5680834002656128,0.5706658570454282,0.5770335321142034,0.5790800663008482,0.577084630114118,0.5693820320900188,0.5695508436023095,0.5768639398961349,0.5713902548978982,0.5745401872484629,0.5746650323711265,0.5804776017614922,0.5808398687473093,0.5786002567171579,0.5665273502781958,0.572775497623394,0.580745668234114,0.5718288339201161,0.5728855229097994,0.57896212353233,0.5789180864694862,0.5821608861285128,0.5723957583350786,0.5778752151689401,0.5788972035020182,0.5748250496879502,0.5724766863550319,0.583016346630688,0.5752106996684178,0.5834660643190258,0.582061419701786,0.5773263598972443,0.5770485612497668,0.5782988606892051,0.5695137853227342,0.57363513589297,0.5791624024883987,0.5729546747528246,0.5794953017199532,0.5740836164646397,0.5777583536608,0.5704740309246806,0.5745272781483927,0.5808625078234362,0.5728524881083182,0.5756849716486439,0.5795089280485537,0.5748252642729905,0.5722060344518206,0.5767119657411341,0.5712948379115507,0.5761501711336189,0.5785785787766078,0.5776653527970168,0.5725377708462426,0.5803920290311665,0.5748063410448795,0.5778464430964197,0.5752421638107574,0.5726500824014694,0.5790815724212067,0.5785748093702737,0.5686896713115045,0.5662443133393101,0.5780310046679125,0.5764541552223116,0.5755801079014642,0.574868487444712,0.5823531885311093,0.577058605732375,0.5771451116657628,0.5802630812282893,0.5775218428956119,0.5661309204233369,0.5740684441201797,0.5760017921252876,0.5761297764321165,0.57476064874454,0.5753071396161281,0.5806595587792133,0.5735266676952209,0.5797330081518195,0.574309619217185,0.5783255889181359,0.5732643059510926,0.5719992225414847,0.5762042669295661,0.5759151815367818,0.5787279964466392,0.570346585631308,0.5782066150754374,0.5801230045045572,0.5776371421367041,0.5723896297927232,0.580194442746862,0.5769593613887826,0.5748212116792781,0.5804826624622687,0.5775923534036626,0.5761246536335672,0.5840408332038476,0.5735983609777825,0.5811370704691267,0.5822650696316981,0.5698696558401122,0.5749896748535186,0.5797496862012665,0.5712880295138616,0.5831485803097497,0.5766345563541232,0.5799506812847499,0.5850430163825237,0.5794949574181119,0.5774382975298473,0.5686930924793445,0.573077336598225,0.5731032059653823,0.5726261900170808,0.5791043297726134,0.5810089731602999,0.5791490797984827,0.5727221666873522,0.5790129930139211,0.575037468672237,0.58073324545933,0.576873164732105,0.569860603718066,0.578993346566119,0.5757168273573083,0.5720982488477373,0.5717733499624832,0.5760127451079752,0.578329831805652,0.5816097764929844,0.5724632457284302,0.577239773690613,0.5823518642550473,0.5733040062342057,0.5764466113025081,0.574003991038505,0.5777593096639797,0.5781024803978041,0.577889750619867,0.5721922117189278,0.5839023122511691,0.5727347444082292,0.5699745858871124,0.5795131726265217,0.5782346296882093,0.5707400408863016,0.5760173344234022,0.5780511583870234,0.5732962736728853,0.575679353900796,0.5729649192289171,0.5791819312792054,0.576799655836081,0.5793774385393848,0.5742347005268726,0.5762972672028528,0.5788223710207545,0.5754340029242673,0.5765767063477865,0.5800119220587449,0.5749635693818202,0.5793485878098612,0.57670956211532,0.5775462196803743,0.5756762472985371,0.5742934942564025,0.5815149712841737,0.5678934022854732,0.5786312913152726,0.5785485597245439,0.5772545843899786,0.5710242718161052,0.5777191545106984,0.574490718738017,0.5809607394926852,0.5738049585671547,0.5792271396446577,0.5800686785596297,0.5813605007901793,0.5699270338354084,0.5758931400254357,0.5751157517339286,0.5781650014262171,0.5734547337946941,0.5744635994736106,0.587101339096534,0.575901626802793,0.5804664129554131,0.568578464075736,0.5815719387613175,0.5728034856874438,0.574834370376464,0.5840599718443683,0.5758149076431044,0.5815409671785517,0.5803359205030372,0.5783064646406476,0.5827648011108912,0.5708480438659304,0.5777751823066092,0.5665806609590465,0.5740710214901341,0.5792999003698003,0.5763943329446305,0.5792642721896123,0.5775308628691245,0.5779779172810998,0.579944491776627,0.5786936242790687,0.5760565640549095,0.5861408155086724,0.5732634327858205,0.5719901851901309,0.5736610498662844,0.5748875489426569,0.5762219905164163,0.5772136995162543,0.583747950971604,0.5752129318359213,0.5758709953729028,0.5775258719765486,0.5817229124004607,0.5751836432262981,0.5694578407117333,0.5723306315058797,0.5778435900993341,0.5798654277621804,0.5700152193166853,0.5795334954823391,0.5751589761254353,0.5668648560431967,0.5775612538704776,0.5752362567436444,0.5757393483060048,0.5770752292091584,0.5821040757093603,0.5823101519135115,0.5707453790208202,0.5772931841700176,0.5735949812716059,0.5790960354252755,0.5737112282683952,0.5760217188832566,0.5790339147991296,0.5855749102955166,0.5783607856153112,0.5744994160263467,0.5733924418084536,0.5783121132967186,0.5721801624218984,0.5797578112745648,0.5735290829213037,0.5731939259764882,0.5881537861447178,0.5780091100562663,0.5774532817404885,0.5688212549551441,0.5687735813691571,0.5704035126794533,0.575713588991566,0.5771696982064133,0.5734387186580273,0.5765988013059852,0.5801472412603015,0.576017672667384,0.5780983272787874,0.5761534555948432,0.5732905567556258,0.574005294703231,0.5750259518072988,0.5770130729466054,0.5773811592326974,0.5757965704048912,0.5740302658688294,0.5694260442623884,0.5711058789299497,0.5766572981336441,0.5713046024450472,0.5796216785226365,0.5722377790235864,0.5771109034625789,0.5735470676348456,0.5799906730519581,0.5760201160851258,0.5693455775520668,0.5724723525958328,0.5786500572094923,0.5743171028462047,0.5844490561090226,0.578352939360877,0.5805995331847459,0.5765815168569217,0.5759741274763547,0.5774328149862461,0.5701968418287782,0.5814857030230216,0.5800684300978218,0.5855748160871839,0.569310254948465,0.5720592524662438,0.5708460688510362,0.5775463512391606,0.5716380463585922,0.5805319761104448,0.5833317925491263,0.566006274271905,0.5715408865745848,0.5736826503714036,0.5812571597990139,0.5848027312833876,0.5753190004155803,0.5793902781365843,0.5804665906814284,0.5789742428020814,0.5750591806122252,0.5727494659763621,0.5759634596275917,0.5779242060992373,0.5747322241943634,0.5752934161313921,0.5781376842007463,0.5751072594244243,0.5804107328089819,0.5789660800573831,0.5850681815439694,0.575307597886241,0.5764024681147326,0.5781614347824464,0.5730938669573012,0.5740381769030471,0.5711035243456468,0.5727466265746662,0.5695404420765464,0.5768409008000488,0.5767203989996454,0.5770152841982292,0.5745514676351702,0.5797823071888967,0.5759759508271984,0.5763827837795293,0.5686721832318767,0.5727634042312025,0.5752998244632634,0.5790515471676304,0.5778181907062818,0.5812660874248058,0.5725139270316995,0.5707200001672037,0.5706903947377299,0.5772717392662615,0.5693530612134786,0.5743331073974812,0.5719348812937686,0.5669912374962419,0.5760785654797494,0.576617256129899,0.5782608029048623,0.5721697713374795,0.5690320882765183,0.5786075087572442,0.5742956343653436,0.5668273574021446,0.5827598103914785,0.5726310059366683,0.5744714956678222,0.5723080171825596,0.584253907901838,0.5813043114877514,0.5785758552475978,0.5797574752285787,0.577219923209917,0.5819163554826338,0.5756786287956284,0.5848595022214526,0.5776516515916943,0.5733684063274114,0.5792478513340477,0.5814699270868429,0.5774881317149704,0.5792414470938756,0.5701695528291322,0.5717364619599296,0.5762038253900639,0.5749434698647525,0.5745773339680189,0.5794660626772707,0.5783769427897465,0.5802364431602928,0.5630278396542285,0.5701875624283099,0.5737578937542964,0.5760618388451026,0.5799982853722293,0.5685421453224271,0.5780884522266407,0.5697939602634883,0.5745001163704364,0.5760903877830676,0.5797957218716747,0.5770108251318434,0.5769319227878583,0.5832675993845131,0.5776794665577542,0.5739546331285813,0.5778345700086819,0.5781645586480948,0.5786985473669048,0.5776634324522701,0.5794842641601123,0.5761703126580046,0.5803833700782115,0.5717016581751653,0.5811610920096699,0.5755665976868303,0.5750818748775366,0.5757217401807982,0.5815411631903246,0.5797326870502325,0.5713813778630693,0.5807863388146353,0.5841217170981468,0.5800401113750906,0.5790295015335359,0.5757349065708323,0.5771033478578765,0.5742797384151359,0.5799935557654166,0.5833800414427398,0.5771397110671705,0.5727083501060767,0.5781081672695135,0.5770206977981492,0.5784816650165597,0.5832650693391355,0.5792937156165475,0.5756255858321505,0.5818738053985754,0.5668448819333617,0.5791626779374139,0.5720347953013268,0.5824726930456565,0.5767831122254939,0.575916007821002,0.5707632593381475,0.5766306473466516,0.5711215663508326,0.5794132945112102,0.5767997148097693,0.5858451247456478,0.5723128923365396,0.5735663868207175,0.572983101392156,0.5716253103244957,0.5721211426044908,0.571246337661329,0.5740727122638958,0.5760481508013682,0.5756141184579271,0.5759896751966109,0.5715203676292303,0.5815875179797009,0.5728782741373016,0.5772448046985771,0.5762677075923484,0.5769800186683938,0.5816601613086155,0.5875620839566793,0.5816425253677038,0.5812469523659506,0.5716418756830646,0.5736392338195472,0.5759010426760777,0.5766572839905838,0.5788456910642079,0.5736092983815746,0.5764290695695226,0.5696078463046117,0.5719841857660883,0.5877127697414195,0.5759949114966051,0.5818557960909531,0.5766530213655982,0.5755192077133391,0.5681315478380142,0.5732527706699464,0.5705296718905676,0.5817079302540454,0.5740222878615874,0.5773900978239856,0.5737571538354111,0.5727677449751923,0.572495955829114,0.5791168605247983,0.575733824320864,0.5748012332872242,0.5798078609506097,0.5844306874180825,0.5733160661941709,0.5718092731050575,0.57859041300507,0.5740249526642532,0.5826634422516368,0.5789208000331024,0.5782887785462549,0.5821912593696298,0.5789259627383022,0.5676677559917523,0.5733363125717996,0.5787817792931887,0.5748162821032532,0.5854251792881868,0.5706934556938393,0.5885574493232885,0.5715994949128315,0.5819765215050736,0.5744929962023432,0.57387635112451,0.5732414182936837,0.5691969733660894,0.5833675511463253,0.5763656762279641,0.5834451782778826,0.5803971510292822,0.5705804342366699,0.5776978598841751,0.5707500263503766,0.5762992413217449,0.5789586829783041,0.575277566576648,0.5741937357250533,0.5737330733972007,0.5753276454075921,0.569965428682465,0.5683059434240184,0.5850039837025466,0.5683853268350928,0.5737118829614902


==> PSCC_2022_code/results/sto_pressure_wt_var.csv <==
1.0,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491,0.6432558336680491
2.0,0.6609094330543283,0.6812555416553215,0.6643812159652853,0.6549996234705294,0.6508242700452304,0.6276245095235095,0.667014072494772,0.6762932410249357,0.67300353072822,0.6601466065531146,0.6632590726613582,0.6869102918344079,0.6466335704785072,0.6432490381784097,0.6355433748165075,0.681700119054863,0.6594280610206248,0.6522528782267509,0.6258193280479487,0.6612084530762289,0.6794328050976071,0.6620284170980331,0.6609170463506973,0.70168572404836,0.6776656106660696,0.6633374288150912,0.662224876642532,0.6865744454811799,0.6292410176263853,0.6702392683341182,0.6479769650940264,0.6626222360144323,0.6817673637349547,0.656426895982495,0.6486498435914847,0.6592162869292296,0.6516145763437936,0.6936173064994373,0.6636614427660195,0.6439222894867921,0.6555009378970461,0.6673993536243018,0.6728708151205705,0.6696424411073153,0.6752093806668159,0.6492054297876523,0.6365119503704182,0.6535065232198574,0.6404657349913583,0.6450931914549306,0.6465111213761248,0.6646561175002663,0.6583950001642233,0.6489293110206183,0.653403127032082,0.6933539357114316,0.6584842014616501,0.6710381527394776,0.6800407087576741,0.6428043535587558,0.6607877186797299,0.6824955508323375,0.6582309009955895,0.6360625213869202,0.6525298643905846,0.6511133577379001,0.6263796810134155,0.6464300260805161,0.6392922996148659,0.6197028859830996,0.6708426290086538,0.66672329392823,0.6694041411450558,0.6351256775762388,0.6786522199982621,0.6588414841118811,0.6838648625748046,0.6667216013900547,0.6623094791123553,0.6713468964415914,0.6725193703399446,0.6577300480515507,0.6494380309251925,0.6457752481075517,0.6455706977401436,0.651181117602298,0.6596735948901059,0.6760453659719312,0.6614589271722255,0.6580370412211517,0.6876325418436325,0.6478781160918811,0.6658104605626783,0.6557636843886299,0.693835444241879,0.6870446155988815,0.6518812491032546,0.6363339278632808,0.6675803252232919,0.6356030874909436,0.6668363132972407,0.6661379111613913,0.6546156525865227,0.6476428277752141,0.6299166152839851,0.6683648558433135,0.6575654415412209,0.6555629622791632,0.6435715978348848,0.6346797319097061,0.6680197940928844,0.6562690437347128,0.6243728353591501,0.6445574625625519,0.6484000947754143,0.6358984318071148,0.6458102679750692,0.6945019745468013,0.6312686866915523,0.667434138428545,0.6602073995619541,0.6778517878384086,0.6789172183861963,0.643168876587688,0.614314195370331,0.6665391070027601,0.6753369715070633,0.6661803686933423,0.6575357025073645,0.6542230575708813,0.6563384837699441,0.6628717430480303,0.6747268210490909,0.6683544804624658,0.6300855432364122,0.6737498058439798,0.6613921383436813,0.6542026084891231,0.6548087560921704,0.6492790322922436,0.6469642781249929,0.6539941232512881,0.6545404925942383,0.6644735530751013,0.6768844189389444,0.6617645437414277,0.6539767511131457,0.6761863889461426,0.6331639145079998,0.6522368624515248,0.6848452391282147,0.6413565564448529,0.673203750080897,0.6472872183210358,0.6542838350757304,0.6409370889739711,0.6380446674213832,0.6537293250520784,0.6396599567371765,0.6671556454873893,0.6272984611332149,0.6650903209590616,0.6838445879800058,0.6523248118554933,0.683458023424699,0.6773046669497237,0.6851721200120209,0.6675597101898473,0.645839091021982,0.657646128183582,0.6286612009278193,0.6798518504438286,0.6330665569381133,0.6940320051410498,0.6717431904333787,0.6291795995271355,0.6480100565727229,0.6781803803342337,0.6622871160642426,0.6446940929418002,0.6319521253053952,0.6509643275541366,0.6410987132801448,0.6844778001258611,0.6526686017287199,0.624928464851547,0.6646118781521096,0.6499431662368822,0.6631216001222126,0.6450774937960523,0.6934318397016422,0.6516660143107649,0.6393986473845493,0.6494074328512265,0.6120993376727812,0.6457913412975316,0.6748454100944608,0.6647146344662517,0.6837053573823519,0.6530486348283097,0.6615746103485708,0.6747489829312027,0.6764978840192821,0.6600681883253819,0.653981163557714,0.6204882713691354,0.6949023409924605,0.6642646094244912,0.674036292000105,0.6514178625965862,0.6537595663947318,0.6680414414181386,0.6563354246129484,0.6636313825731012,0.6813731519888822,0.6753517303486337,0.6769714351402984,0.6525126297103618,0.6688567087117633,0.6619068721488823,0.6514147077023402,0.6536388494899152,0.6626662352994127,0.66611010727694,0.6540020340140827,0.6902997626576913,0.6707319176968246,0.6438431846166645,0.6700290687344962,0.6624845139981532,0.6328705763572259,0.6568594279824833,0.6647199814023619,0.6785306947126571,0.6824424068624289,0.6680094231184519,0.6680773498450214,0.6514681023736165,0.6670601288206408,0.6647393527805722,0.6444540734772265,0.6853014379453878,0.6613929717278184,0.6455442999003127,0.6877477614138242,0.671333290085162,0.6960326189558179,0.6834069356772134,0.6847700068990589,0.7002648679694825,0.6542201007139699,0.6429513644917805,0.676839094969726,0.708578319440697,0.6570555890159676,0.6289611156422138,0.6370816320646043,0.6804363855656741,0.6714005548320069,0.654924332919509,0.6303860699674168,0.6343907410462792,0.659496836473745,0.6690348112279926,0.6680901570232036,0.6806725796121056,0.6459756501106851,0.6580530897717418,0.6589820153409931,0.6639252599405127,0.6769388784878119,0.6517341492895093,0.7044023901766674,0.6409060658503194,0.6909534205048703,0.6568802399706085,0.6433180354330044,0.6446191786845775,0.6741916234318363,0.6708153697407047,0.686137570845166,0.6501955017342055,0.662579488680156,0.6625703278366973,0.6595042856493976,0.679148113371836,0.6439693901900518,0.6550557293772462,0.6775461190579787,0.6392284729638914,0.6864397980235851,0.6737885315172029,0.6615558762497106,0.655449218789643,0.6733006871062195,0.6552534482334383,0.6801188753482105,0.6475949483112503,0.6381489848626247,0.6217932548593189,0.6522975127043361,0.6512586489100978,0.6667801011449419,0.6853535397702448,0.6779368824291275,0.6724030821689676,0.6643079641646547,0.6617470348337849,0.6623772301236813,0.6572103895938277,0.6943166828799047,0.6830091573061368,0.6576117670268529,0.6346395623607688,0.6433508494181482,0.6871795943220775,0.6480922779811055,0.6763875905438834,0.6751346484810266,0.6679579098097084,0.6917139639997446,0.6526423726634044,0.6516830390502276,0.6494593589384066,0.6704139827328386,0.6427089645796313,0.6492400144802859,0.6667424139598622,0.6904707669118931,0.6802583972742787,0.6858602371612207,0.6535597941432532,0.6362968120304464,0.657666999749384,0.6652819568387673,0.650399757977928,0.6459205003687781,0.6777849625830602,0.6474078644866469,0.659084778548877,0.6497324611765135,0.6897055584670081,0.641780084643115,0.6845061533747089,0.666935386840934,0.6332452878421645,0.644472410263594,0.6400831490122176,0.6638145587216367,0.6706808252446878,0.680228116808178,0.6751163803748507,0.6363474440986188,0.6434473911373007,0.6491550538101999,0.6372594664957806,0.6767348314246133,0.6782090396303679,0.6374985142944493,0.6498101365529227,0.6428900704993354,0.6704132345183853,0.669716977795622,0.6530441970780694,0.6955074636105399,0.65756134204263,0.6461849548280315,0.6790172892581844,0.6587673314865068,0.6459449404195328,0.6710919478668278,0.6451106378511408,0.6749829525063844,0.6459702410191819,0.6572344631524463,0.6657852342653218,0.6520935795672932,0.7084691391403458,0.6829962143091676,0.6318014467174525,0.6526866517442443,0.6619430412306276,0.657757944993312,0.6928484991005794,0.6359126746337875,0.6942795010275019,0.6711982684227128,0.6999450831281772,0.6574467939666306,0.6892311145285128,0.6671650153055284,0.6728451080376544,0.6629342865992924,0.6394103230199765,0.6925816548522193,0.649432781753455,0.645656051261758,0.680777166204735,0.6745787049079993,0.6920162167154734,0.6360528916318766,0.6860049198590902,0.6469995585927116,0.6985225811568669,0.6473264803594752,0.6727722746764756,0.6698407498142701,0.6662203218357583,0.6720098466986696,0.6749620879134025,0.6374047756410928,0.6267166165921753,0.6618548990223146,0.651872826275717,0.6878422936577959,0.6645175233209972,0.6252685221111137,0.6820239444685342,0.6294978680451352,0.6536042833056147,0.6891469787834835,0.6489232862988427,0.647996953888039,0.6708517541267455,0.6778928346653832,0.6384017730005407,0.6707799890970064,0.6549534370980205,0.6937462231136636,0.6732107435853218,0.6534050199651105,0.6780509764019325,0.6578137037291762,0.6761978121909161,0.6389580888579781,0.6702088156880502,0.6652026824560298,0.6150493697270143,0.6435396505202825,0.6718093462385748,0.6779169997179194,0.6559002063609657,0.6467855432031262,0.6680786403761706,0.6603698341239354,0.6564943632623873,0.6404195497451223,0.6751229497118398,0.6614115793400507,0.6856044989494118,0.6485875181901275,0.6786934246591154,0.6539240106395798,0.6719996918584893,0.6578611022522011,0.6503377442067785,0.6394713994902858,0.6420114814912232,0.6632444572063388,0.6631718562039913,0.6691522374136817,0.6480649042899809,0.65884574169815,0.6677811879744174,0.6905067180242543,0.6832540242010974,0.6438114453384121,0.6602841371744912,0.665627115448467,0.6410180263894276,0.6563822165714172,0.6829418845851768,0.6720589741216352,0.6567101294489875,0.6763118647419207,0.6382647490102026,0.6736674800430255,0.678149557388631,0.6615887731203955,0.6416003736883638,0.6195381177886086,0.6719573373483334,0.6340291589222918,0.6456234296069342,0.6759362644527612,0.6665345305797106,0.6609248683810948,0.6494466296599352,0.6542528330413464,0.6806406117266851,0.6712146168709606,0.6484026763438001,0.6821491926424977,0.6487746234623675,0.6703699214182403,0.675141936422477,0.6510838699909787,0.6632976387612487,0.6820580574213785,0.6475221914898626,0.6577257038602793,0.6683510155702905,0.6617988059040237,0.6456614247983227,0.6603270422082925,0.6406843994847052,0.635619488383513,0.6448832482174687,0.6483542340579773,0.6868964760967492,0.6679447898449239,0.6671042955655574,0.6370125826598423,0.6664544355772625,0.6754891675885843,0.6570470528299855,0.6424074797840331,0.6504649882174641,0.6614196149514391,0.6472781264776536,0.6681148651388653,0.6630623228004091,0.6711444336187289,0.6572608238218317,0.6378859346357182,0.6713324656869644,0.7071403374915858,0.6810748596941816,0.6532696937205845,0.6602306599636127,0.6469982611462414,0.6724929342827944,0.6984402073378355,0.6648062337786607,0.6562888199883581,0.6907140942882374,0.679629597344321,0.6902243359834305,0.6503645198076775,0.6927781136325315,0.6744144508249984,0.6443839229564798,0.6611007428631811,0.6583175141381349,0.6528541315044801,0.6238663463180291,0.644246943205188,0.6650459713149349,0.6624202608114612,0.6585777067235556,0.6559486169767392,0.6825448989338696,0.6546312412062131,0.6403554244513314,0.6772818945740728,0.6473131544469559,0.6877954033210439,0.6581531983567265,0.6834880038580846,0.666442649094244,0.696551856035909,0.657372589099268,0.6667625964400966,0.6758584768268979,0.6261031235604201,0.6748219731084023,0.6974955937661176,0.6650381070426912,0.6511155385081776,0.6762134187605535,0.6334218939288851,0.6265825804097566,0.6491274316410233,0.6517414578211111,0.651109066957555,0.6661986495697781,0.6692622366240976,0.6919909266696196,0.6537048855436217,0.6404331014317743,0.6505979914106192,0.6748531623668599,0.6502671047275477,0.6529897292488389,0.6517552404404803,0.6554142023180243,0.6496024133399487,0.6557436659066985,0.6309725044218233,0.6907662472447648,0.6678303787541052,0.6748891819078072,0.6824625654787817,0.628176683729852,0.6659096681192992,0.6760991525121324,0.6717430608999849,0.6701040183722466,0.6610776871179127,0.6673092980256925,0.6778241667916232,0.6780584188564348,0.6368219384742335,0.6664623893685561,0.6727198318709576,0.6340031830361923,0.6546124577133416,0.6662202936691342,0.6728446757242482,0.6687913403908523,0.6352903313968775,0.6731815259471524,0.6638386350473041,0.6486296104794962,0.6272132788709355,0.6704487850625558,0.6925211072306121,0.6750632816172293,0.6430598327204121,0.6816049726671543,0.654718694055133,0.6550638401867823,0.6663078670781336,0.6685144592227059,0.6535072149587879,0.6809043356072038,0.6630646710180275,0.6812263467928346,0.6545398504288443,0.6697560403421527,0.6676001718938505,0.6547453464037971,0.667918389704157,0.6610464825212374,0.6586721392298706,0.6583685868068601,0.6450865122408306,0.6446935582612796,0.6641992442336692,0.6901831322612458,0.6685036311955233,0.6837144078967187,0.703563226236714,0.6684584416997732,0.6715626157038097,0.6348180894713684,0.6851445400415522,0.6486709338922957,0.6303650448420985,0.6501799349155635,0.6555401335855037,0.6760327334877265,0.6752367811187506,0.6510898178591388,0.677567081572582,0.662576836661698,0.6637175314625169,0.6644628746658666,0.6950257997138277,0.667243142214826,0.6887938077841799,0.6636859212987768,0.6615107770298051,0.6597383365465413,0.6679174245329278,0.6584708983410476,0.6714574738122383,0.6629283062608402,0.6605356767945655,0.6594431189676848,0.6664737833666806,0.6819123390306171,0.6691634577762497,0.6533665791104376,0.6616146399728462,0.665135066941996,0.6514579037221163,0.6611753908043254,0.6468435873310517,0.6429266989750599,0.6430568397763239,0.6797577163362468,0.640067254464523,0.6611061228052416,0.6797686480383853,0.6665545401054543,0.6763711940125822,0.6448993613179366,0.6550820639342769,0.6730552789745252,0.6561371612583095,0.6606447946528567,0.6389229072733859,0.6626677558783085,0.6450026955104111,0.6679106972628246,0.6693554199251334,0.6577448647387886,0.6409599076677462,0.6484657634974753,0.6449089598473212,0.669028892474375,0.6704573905565776,0.6704161772953414,0.6432746786928977,0.6425541658432404,0.6630982304858808,0.6801365753137397,0.6570971626894944,0.6766747249569638,0.6555214734849,0.6352937073951831,0.6619158766167949,0.6655487940147997,0.6465028756434553,0.660478255161607,0.663609880134184,0.6452387333502793,0.6613844645665342,0.6594077756095911,0.6712679184580189,0.6686940936777086,0.6599978924339139,0.6572667642172402,0.648848542358725,0.6630810334414793,0.6476960357562291,0.6549781817530166,0.6669053606443035,0.6354131093634975,0.6670845119531184,0.6750031208948377,0.6530689752722879,0.6626323800370069,0.6627761433840171,0.652845447757593,0.6759618477389041,0.6984222188826328,0.6950808155214022,0.6906760215490427,0.6501276931575914,0.702898215911227,0.6681094147356975,0.6845106890324298,0.6436544930637024,0.6587328055061634,0.6677185558055024,0.6616135500935407,0.6613677880810628,0.6316844640001655,0.6377464589786497,0.6382928647411428,0.6568709850364596,0.6595737876342267,0.6574196452262983,0.6820291701567878,0.6624655174875727,0.7034912518859114,0.660417475800112,0.6499223946340816,0.6764128052122264,0.6443604979707476,0.6701214336994464,0.6547539795038079,0.67765023400014,0.6572317209547014,0.6626371756068106,0.6678772017228338,0.6837858113156104,0.6698365385350298,0.6524373487078002,0.6883712123977339,0.6482539171127686,0.666982876655101,0.6763669790537281,0.6454519015837182,0.6476877491423463,0.6598827319474247,0.6600131951170066,0.6365819677952639,0.639888006657423,0.6502717383904032,0.6364506533613549,0.668354094509503,0.6488657578747753,0.6829196067050413,0.6382223876093994,0.6679456969714498,0.6536847674906431,0.6452609043620303,0.6873631066122232,0.6730315913436282,0.6538611285424071,0.67734667384784,0.6905491631165114,0.6744903530898354,0.6660990592273223,0.6824157898417368,0.6572477211495392,0.6413416584515678,0.6491463102089894,0.654617158054612,0.6412939238298905,0.6348802762445127,0.6295845938919326,0.633971782649375,0.6691500490169021,0.6710260941679627,0.6418309599155102,0.666110183735036,0.6464929779440646,0.6493076705895656,0.6579040654455703,0.6574954771401847,0.62568605403785,0.64924667370315,0.6629938559255043,0.6670640763168774,0.6605077745849504,0.6472865620564097,0.6586585848202295,0.6499292601063029,0.672429558061071,0.6882363648576226,0.6180323997056704,0.6829601244084751,0.6786464322239798,0.65642762914059,0.6437383145573379,0.6746428081906823,0.6654092933794122,0.6850045683432475,0.6549723878632033,0.6694955372955956,0.6929074134129636,0.6544311165799188,0.6621859708130995,0.6062090486594279,0.6778376184960834,0.6348041662485832,0.6291784048718106,0.6557287266709473,0.7075626932701349,0.6680415839619498,0.6856331034184816,0.6696696220775599,0.6796163216843247,0.6627819943434773,0.6271875640211326,0.6388893161963048,0.6867540989115024,0.6203838481603339,0.684220036696507,0.660898224265455,0.6496603341621981,0.6519720032617772,0.6458545576924863,0.6985629501605024,0.6508473260150053,0.6751227942816874,0.6859381274227812,0.6903378004943173,0.6800230115665349,0.6327618168931998,0.6353360045250913,0.6681436618576051,0.6345632152789077,0.679065908811755,0.6820940824350853,0.6471612395731728,0.6481258347102974,0.6707356224038565,0.6341935741623966,0.6391203105058135,0.7033314898049138,0.6543526118446085,0.6174919466427258,0.6492525773356453,0.6747698970721009,0.659618524368424,0.6636978641164065,0.7017900358845902,0.6572880562137621,0.6639402319103505,0.6609763621804302,0.6607576902388573,0.6718703559544015,0.6633702752788344,0.6552494363686918,0.6513878425017511,0.6621156558680976,0.6152142721277623,0.6530837607536154,0.6761929758668608,0.6614678883950746,0.675166589515476,0.6379777043760878,0.6743234871010857,0.675264926516007,0.6378583177930283,0.6555034535975953,0.7158815027306238,0.6864208490620176,0.6539543987243706,0.6460434884898179,0.6239252492112147,0.6582600171905107,0.666790832979349,0.6873452119593435,0.6473961180287964,0.6522816465864228,0.6471539027530797,0.6685692144181691,0.6316125454916437,0.6585101219373277,0.635988930730306,0.6619311317129619,0.6739246934638234,0.669678009554909,0.6765734959017569,0.6431583630882042,0.6513291273702727,0.6892423733867826,0.6721222566186563,0.6522048443571756,0.6358011280064438,0.6704150848785924,0.6917746303592744,0.6824300012583933,0.6401212501549353,0.6379121449601699,0.6421632901249614,0.6472021479102273,0.6741615082342001,0.6896495145341207,0.6524150815138283,0.6901665558205946,0.6731915277372695,0.6684512228082296,0.6595415587613855,0.6501009554980937,0.6726369509312484,0.6585986287351675,0.6776546907467669,0.6343910085174419,0.6596827333820839,0.6720357155314881,0.6589843198564483,0.6576293185557599,0.6615615542342549,0.6423039058026182,0.655595952617132,0.6839157114871562,0.715001826278791,0.6522979400945821,0.6629176865369556,0.666373803157591,0.6802602301640792,0.6286608444753029,0.6494516152480904,0.6421229583899755,0.6601245067983872,0.6557232641642247,0.6735476996604265,0.6674978236555434,0.6198243410699695,0.6591833889718284,0.6418959214408184,0.6693511897291857,0.6528848899663175,0.6992255489537563,0.6721729699947333,0.6955841612151019,0.6408353610760134,0.6883488546418106,0.6279316160825371,0.6480362784133008,0.6735460807437758,0.6621400427339128,0.6500324840415851,0.6986314207078156,0.6632396004331704,0.6644275563117972,0.6624848925404591,0.6983126614142632,0.6638869889886325,0.6718786304500135,0.6504584690703181,0.6299309740462506,0.6381788352101764,0.6896574078884083,0.6237511879738096,0.6638987574070501,0.6762919395868449,0.6538520064885206,0.6897074449692792,0.6934047912971945,0.691299436111102,0.6527042615393802,0.6351123320969811,0.6629320074186109
3.0,0.6760546463229132,0.6919093112743546,0.6873842224218794,0.6716916505399074,0.6726847224039555,0.6634700212104772,0.6738702962699287,0.6903171250053088,0.6952033814960059,0.6718729767049986,0.6752341660893024,0.6929290882324861,0.6785009605274288,0.6633370821062045,0.6607058163746948,0.6856520196754614,0.6695098514024566,0.6722310407172433,0.6522133309452431,0.670813754838063,0.677766782744905,0.68519158259596,0.6779704669475174,0.6966349559842863,0.6822678075065485,0.6856382683970365,0.6685333002228443,0.681853266570052,0.664525397570778,0.6739685763801512,0.6726305601005333,0.6764424724598368,0.6828301298277712,0.6671342498256667,0.6709144502502163,0.6737066402161362,0.66940331581664,0.6924689699284611,0.6794178408302272,0.6691598552354114,0.6658188220423116,0.6837913670656279,0.6726323889628584,0.6763853219706698,0.6834623663797407,0.6656179961032195,0.6666968942522694,0.6610106781843497,0.6623117056108035,0.6733515560890667,0.6631532612906939,0.6788971208864247,0.6693479572962356,0.6691147626247133,0.6738861409995623,0.697784193363316,0.6682435575448682,0.6855179417796263,0.682782205598113,0.6594034815783372,0.6774345984398664,0.6905581288940623,0.6699131164298084,0.658597673241849,0.6675886090429023,0.6738234239039798,0.6583233414181753,0.6758254003002989,0.6577643497603411,0.6502571918158853,0.6808391848074408,0.687562690240433,0.681542547775387,0.6679549380835459,0.6868807269525504,0.6819413170462479,0.6870438302417304,0.675213862059177,0.6800956254332603,0.6900448255302744,0.6813051726751901,0.6663332225616163,0.6648079784562227,0.6637233440829196,0.6572741447555245,0.669705586654286,0.6808488067577936,0.6808744497678938,0.6716970086057877,0.678450130794315,0.6885828371194926,0.6726511288552549,0.6773058493175833,0.669642941048907,0.6911577807108037,0.6957350205350836,0.6661469058560323,0.6629839002156994,0.679188483560868,0.6603586323958424,0.6793725777256383,0.6700611837985327,0.669612826241231,0.6731699629608389,0.6497376079212855,0.6838759254157614,0.677951223364953,0.6713281353635565,0.6678059294003641,0.6503992929817222,0.674931964423986,0.6698014416228916,0.6440197610245288,0.6710653617960923,0.6631379932624258,0.658976823703036,0.6599133232106441,0.6927492488302729,0.6589680505072156,0.6888138645393318,0.6719948329624925,0.6888485469462751,0.6803257178974685,0.6646384006746843,0.6503601249622297,0.6684086079666705,0.6909733613578233,0.6813406554421002,0.6763530341471629,0.668603908800617,0.6677545604858156,0.6832103057070888,0.6741648478767439,0.6774160196563697,0.6579490068182484,0.6916716700863961,0.6721304579813141,0.6732286734685787,0.6622126547866034,0.6690967305052244,0.6702715958447527,0.6741048350048527,0.6712077073881004,0.6794914833709441,0.6882687297623178,0.6830667481166616,0.674388478298916,0.6828166803245465,0.657601503658952,0.6789379152289705,0.7016641937364905,0.663102175678438,0.6772975905323791,0.6612808192055885,0.6705824270945326,0.6718701450187518,0.6557008470369236,0.6803587811735567,0.6630537755420612,0.6785201892608488,0.6603410832851266,0.6745680263217176,0.6852579492194715,0.6734065008042006,0.6912305731925669,0.6876869182460656,0.6923821464597243,0.6790226467793977,0.6762524136580763,0.6744853335756935,0.66534571960453,0.6717422090003382,0.661922043422038,0.6908754156499217,0.6771054824776568,0.6578534965270101,0.6687227605066783,0.6814920250599872,0.6812080437993697,0.6708507435101058,0.6575875494277842,0.6674379619863381,0.6607741251614387,0.692465330398554,0.6735371864641102,0.6592358567305934,0.6762598393210117,0.6705867334945367,0.675715482672543,0.6618718810955918,0.6894470568615257,0.6617615979333072,0.6647270494455819,0.6728974926254077,0.6442560616791425,0.6729582037665781,0.6808664148128076,0.683587485596952,0.6829236066154823,0.6653362258209051,0.6807556007353207,0.6796616124547005,0.6828314336802902,0.6745271994721884,0.66884600128099,0.6533712799640571,0.6973726203164335,0.6827190595821294,0.6825617315933892,0.6688036200293695,0.6686466463801894,0.687078623236422,0.6739829363541551,0.680133733991194,0.6878201668657037,0.6830969851154336,0.6815064537750821,0.6663286975328313,0.6790647587977119,0.6737481716717504,0.6665346366664098,0.6735633707576527,0.6705331044275804,0.6726001330182638,0.6682243327380041,0.6914546848765633,0.6868561266709885,0.6737499150371292,0.6812440546802632,0.6787293914006323,0.6605443936071489,0.6812974144227703,0.6692730669749855,0.6906392950687522,0.6956544503974524,0.6794644916916911,0.6767675314395755,0.6721050839276632,0.676191986066318,0.6824052841224137,0.669261268709859,0.6879993431063165,0.6785037448916932,0.6780540253753238,0.694011075439929,0.6786557373231418,0.7035855563464202,0.6871036699364411,0.6922464766603106,0.6949451127921695,0.671165381522932,0.6594537351083283,0.6829569610387359,0.6950166859386356,0.6763037714850083,0.6660862040850158,0.6591049749936962,0.6894602132209834,0.674387618136906,0.6761342790397559,0.6650199975432333,0.6498447568518769,0.6727680580759771,0.6797402450869374,0.6801164351794813,0.6869556503879688,0.672194421385684,0.6657434544775448,0.6721306931486746,0.683330884507596,0.6865803238420761,0.6793000898962582,0.6994155890391391,0.665000280517994,0.6985743340557998,0.6800621738158559,0.6659261523789474,0.6758632115133185,0.6829802172681755,0.68210775184562,0.6927025029365725,0.6667298618033324,0.6769860699754394,0.6731126620987076,0.6649674838745744,0.6891118390527132,0.6656039789959313,0.6637415642584149,0.6876299595161518,0.6651007560264324,0.6962083237927121,0.685564851532488,0.6712971455946163,0.6744839465108089,0.6806037374563064,0.6772438472357971,0.6880161895770045,0.6718467038913885,0.656994387185633,0.6552530958037731,0.6745159223227841,0.6707241885348105,0.6821114943446305,0.6933591965536596,0.6787240988808563,0.689455183472107,0.6792249906517371,0.6779795924662579,0.6875089893312434,0.6822825231053583,0.701452818552902,0.6868049214804891,0.6789188143444399,0.6593495211028627,0.6661680462023982,0.6928546149868162,0.6591905315106069,0.6869769377695693,0.690615938361635,0.678965304688371,0.6934732336275468,0.6721748067716603,0.6668587110685309,0.6637226767369928,0.684695681565158,0.6562798758390798,0.6659770418079027,0.6821828024111509,0.6916720847251461,0.6779651856244117,0.6925273496901573,0.668902550806818,0.6627844819731469,0.6673801927756645,0.682358321024543,0.6687732564237047,0.6722179817180564,0.6864697049672166,0.6674613692118715,0.6742136798826014,0.6689310368465573,0.6845204486487866,0.6616018683229443,0.6945449354791717,0.6829934599219281,0.6632835725728928,0.6630169232599986,0.6686063834813855,0.690262795535783,0.6846418673759832,0.6898571314807433,0.6761690246321632,0.661373217961417,0.6672233212927177,0.6667069561629229,0.6706672716341517,0.6925330354283622,0.683686324283448,0.6694039225795779,0.6742511989813313,0.6576709064446072,0.6809079357819824,0.6783865048704878,0.6747576075791963,0.7000258628636876,0.6754850970980295,0.6675602853195531,0.685494834388499,0.6766544269475117,0.6662867861332531,0.6761212185473328,0.6710959843200172,0.679276475936161,0.6653490915635167,0.6707648220289358,0.6774345250036806,0.6703305937912803,0.7024483519065574,0.6831439988203142,0.6633767993459962,0.6764056144113083,0.6688115485302484,0.6862564936379892,0.6957190743913292,0.663233843845854,0.689299070550044,0.6830158976244114,0.6943906381600206,0.6756887536842897,0.6931020616200682,0.6756695993298553,0.6805577910796932,0.6806669427685225,0.6678815474665284,0.6826146136374013,0.6663135028016298,0.6594437490746686,0.6833390031064277,0.6823936304471083,0.6901490411024942,0.6670207460569195,0.6812776331278716,0.6628778026204161,0.6989448124703386,0.6661885453990063,0.6729491583638524,0.6750600633920947,0.6849851604891404,0.6865399182480929,0.6879700528910518,0.6621688329159536,0.6592897488265671,0.6730780949827562,0.6635971711469895,0.6943289141277947,0.6772962673751848,0.6572487355205305,0.6905792727596957,0.6549986423008034,0.664754482330231,0.6998240090391635,0.6742076237543873,0.6662020144117969,0.6828586210112682,0.6914759283868994,0.6579211140178582,0.6768216872846196,0.6731488961672478,0.6863163606567674,0.6828999787313355,0.665768933360586,0.6849684778189108,0.6671236188377282,0.6873373266833981,0.6698894198103355,0.670101465924004,0.6807838203920151,0.649522313056779,0.66752428628041,0.6879566943577282,0.6880927132364059,0.6708360844729407,0.6600597930806423,0.6807380539904888,0.6739488075477357,0.672138478717475,0.6590936461582566,0.686149222829863,0.6752795552194254,0.6886899147122736,0.6570841042576901,0.6955463754083706,0.6684651963808355,0.6832152852424705,0.6684223148472391,0.6756762406020334,0.6702282871367149,0.662127545596081,0.6831142591238953,0.6898614211791083,0.6826370732658609,0.673070543048581,0.6739129809721309,0.6753013929424392,0.6835586948047692,0.6893537792400947,0.6669568758346548,0.673157242673885,0.6831374604593203,0.6627423377461966,0.6736510756611546,0.6917652769126166,0.6781971358834885,0.6697897566324414,0.6934783571217742,0.6662012738513688,0.6794478343635356,0.6901089000285624,0.6711629290810802,0.6621685666942804,0.6521115395751794,0.6772740168023702,0.6621652618638888,0.6639231388741409,0.681599246517674,0.6766225037264717,0.6855806269609777,0.6617438417012477,0.6685726707186478,0.6845178328421739,0.6780107900674102,0.6672377422808574,0.6786521618410634,0.6731119386765732,0.6915122320731123,0.6775920656560512,0.6710266599520883,0.6865470526561931,0.6861019913674944,0.6706740394072515,0.6695064980160564,0.6885448987012928,0.6817338713343722,0.6648747582553273,0.6761952362478633,0.6668397103083447,0.6688049689556227,0.6691964614566198,0.6753044377229009,0.6890846304045943,0.6896728146278523,0.678628514027479,0.6700473277056782,0.6735310523645159,0.6919862442721779,0.6716867122776234,0.6674265908145767,0.6716638968606242,0.678382593990292,0.6739405561905344,0.6824431360005037,0.678666104902241,0.6853500800736357,0.684626216532376,0.6614352171993854,0.6903894078054438,0.7030680888875404,0.6925211583119467,0.6672904221127124,0.6811244958272754,0.6702041709812118,0.6834411444391211,0.691514228775584,0.6773606622651689,0.6700634558921249,0.6892684262753829,0.682602048425614,0.6862655738455925,0.6727091813937598,0.6812035694272056,0.6911484899317579,0.6582631055512795,0.6830111643487584,0.6760820300293278,0.6701125845291099,0.6555677584972107,0.6639075757212207,0.6798011883890097,0.6730272382842108,0.6788397691323186,0.6704457474453813,0.6784326959502515,0.6766325416482761,0.6694238866340579,0.6839679842635743,0.6676953503784804,0.6876913611697681,0.6709375092104061,0.6920162029871684,0.684462833006261,0.6892983360114928,0.6722128523757427,0.671194207392679,0.6877837141055376,0.6639116665771705,0.690567544544742,0.6932468728749676,0.6791298637973907,0.6695638056370116,0.6859868278961152,0.6577248003948363,0.6493700159939061,0.6713915557612743,0.6676720944983915,0.6734842550420221,0.6791619491012354,0.682947708749824,0.6943154146609214,0.6700542185221839,0.6528614432378239,0.66288254844625,0.6785649513219117,0.6670235074117811,0.6710564797969082,0.6663923179881672,0.6786969302695581,0.6774504421433251,0.6640019910445375,0.6653909474317866,0.692179155512083,0.6900404600392346,0.6832784790275785,0.6791042866019418,0.655279243260898,0.6739975964091994,0.6794440680704038,0.6777627299071142,0.685960055419776,0.678336937038111,0.6825775624278457,0.687926731880323,0.6867132230236406,0.6646062529355078,0.6778231533698234,0.6712493164728606,0.6709095750702223,0.6775608908450232,0.6746832383642,0.6778510394052896,0.6853064920870907,0.6626856025600062,0.6804363881471002,0.679565243381149,0.6744186996695515,0.6552939066281327,0.683887950909174,0.6913319549717714,0.6799800170932806,0.666790070118032,0.6801668464065012,0.6702113774786219,0.6726458309947981,0.6784337995978932,0.6751995500357973,0.6754914859346444,0.684138357247982,0.6786202664328618,0.6808597057984369,0.6732038108368464,0.6769836419079052,0.677656646551148,0.6799703537723066,0.6711211302963398,0.6819343523607422,0.6682251550816931,0.6787854757260329,0.6665048709033593,0.6690918607436503,0.6747819537702651,0.6990780757462194,0.6779859364900158,0.6888306394180431,0.6902147607570162,0.6842579415042538,0.6838434645348317,0.6655602153290858,0.6883173405044033,0.6702833605613397,0.6598773533361597,0.6633936618247972,0.6751345719766159,0.6817880844540123,0.6828274551389548,0.6684687835722414,0.6849794390780767,0.6726997383048522,0.6714886630932428,0.6730692912864754,0.6942003693208604,0.6822183864172158,0.6892047789437682,0.6699292329937542,0.684855082070439,0.6705766024539632,0.6897130558988668,0.6797764806904341,0.6761835915649296,0.6822891827285048,0.6804813808283128,0.6712259141836219,0.6703795291351631,0.6834011188906809,0.679817029215936,0.672324444929673,0.6715871018547294,0.6821469620170907,0.6733668846563818,0.6747054377398444,0.6711698947008405,0.6668609137017744,0.668715012003619,0.6866334779366497,0.6635405871956237,0.6767743660178454,0.68674464799719,0.6704796884896991,0.6858584786990962,0.6680548221886929,0.6784461939915889,0.6792477602569822,0.6759627728724031,0.6760036566917783,0.6607111615157882,0.677447308764963,0.6779220579289646,0.676559224712124,0.6847671184005254,0.6723635483036037,0.6726232743106588,0.6633380055542523,0.6661428310780442,0.685199529206491,0.6807502572121594,0.6807110665937608,0.6650164902304557,0.6655292955316822,0.6792022804448568,0.6804015404598898,0.661280950328763,0.6861226385615046,0.6700434767545195,0.6685199183479368,0.6696828388901744,0.6796338080074209,0.6597040175840797,0.676311427746284,0.6798479806211541,0.6606272497172554,0.6741179658252157,0.6715701297060861,0.6851523920775054,0.6828975298344001,0.6811948661717305,0.6693167107134783,0.6591229869219797,0.6820117409201405,0.6691763839898419,0.6726837438870492,0.6793893629316208,0.6575485919982712,0.681717803059675,0.6908148892029612,0.6804802807294401,0.6791887120919538,0.6774966549685456,0.6720495713024114,0.6859617078327465,0.6965475381214447,0.6998634823132835,0.693580001875493,0.6731486165793665,0.699332914919804,0.6786000231903832,0.6908053453175249,0.6648680494297488,0.6770910078617071,0.6787209687510465,0.6765728527727894,0.6856366810289846,0.6610223541882846,0.6578314767383479,0.6635733755551079,0.6704683787168133,0.6730028734704653,0.6682079112038093,0.6863525420782776,0.675037908407826,0.7012373528150407,0.6818619281067875,0.673236450914896,0.6726952348948875,0.6576968068549102,0.6867197600972121,0.6740380959677045,0.683845427973472,0.6713480163545762,0.6824873959490803,0.6729084234943429,0.6798503962909744,0.6897813562319456,0.6770524480042265,0.6922119513305022,0.6705564420985772,0.6752587201633338,0.6845103100665623,0.6659032455899132,0.6682781423859637,0.6783047449771348,0.6678251235711428,0.6662834669222714,0.665600387689025,0.6630198213307053,0.6644727055834698,0.6820065931741633,0.671895861017832,0.6864601141612402,0.6612614325758067,0.672734109194773,0.6641551294953446,0.6724542682082236,0.6911731936965466,0.6818580615684284,0.6779397737611657,0.6876119349427801,0.6907181699105259,0.6768313672509504,0.6780882079576775,0.6903879575632671,0.6764416802741887,0.6661625564522874,0.6778424273304483,0.6702190097955856,0.666944720753038,0.6564852403130862,0.6595415958217369,0.6666920374340112,0.6767048065356905,0.6830316293215792,0.660831000188464,0.6759144416806019,0.6696077125373094,0.6692625374479797,0.6822217250535745,0.6736105379416093,0.6629663164772615,0.6699119227059241,0.6798532561606688,0.6864687504709029,0.6736794201779516,0.6698208107671199,0.6770565932922656,0.6710012804073126,0.6917286803377728,0.6897932835285431,0.6568198215595279,0.6915136160397665,0.6810539222876397,0.6720921871298234,0.6721743133844429,0.6887912800282375,0.6737424362048428,0.676197041047225,0.6761699559055687,0.6754668727561459,0.6968851167590557,0.6671694236129078,0.6808829247400915,0.6397202252232502,0.6826354942592169,0.6615698645689271,0.6620683815537138,0.6700398483752811,0.6962677340637587,0.6754610038325309,0.6894777689984093,0.6804969031363349,0.6844730230536492,0.6850881019619733,0.6530003625700346,0.6635434813201299,0.6861431399327698,0.6553054133530134,0.6991498804371977,0.6761755253808255,0.6711739784577379,0.6686597618493996,0.67059225317889,0.6973204345182425,0.6680054072011704,0.6936516579409469,0.6905990028183799,0.690422302214682,0.6816160390217988,0.6660331095887854,0.6609306376397345,0.675308706763446,0.6613115734061956,0.691978205947722,0.685707828784385,0.6708538435217131,0.6708602881113472,0.688276021857035,0.6637600017418197,0.6631372675851671,0.6907083915496989,0.667786411127189,0.6447737372933743,0.6704050362019431,0.6794110354595148,0.6692445688732526,0.6695169380732701,0.6952792485316843,0.6664629020855196,0.6758420284443674,0.6715638755801018,0.6774697312348508,0.6790611814622253,0.6779962565606859,0.6748536625561364,0.6709115424305121,0.6761261267784167,0.6508428635792306,0.6738617570465996,0.6904863095149999,0.679855655905773,0.684167602386162,0.6553788214986024,0.6857508496170254,0.6807879130486328,0.6656168312458033,0.6755519974345129,0.706242187521927,0.6825952094629402,0.6809926920729323,0.6626347917200359,0.6547807156536644,0.6763983300978064,0.6795916864262621,0.6925515354327618,0.6724268687278907,0.6730154393861192,0.6718603137089506,0.6681152537584185,0.6671999926596616,0.6808794175932789,0.6692159039937343,0.6819244965693744,0.6868026762715052,0.6896163269005074,0.6890027242422858,0.6711179204588616,0.6662294566201311,0.6911040130423284,0.6895537195066231,0.6661340216049515,0.6620457650912158,0.6820936472922544,0.6888388265582225,0.6844923105204327,0.6639989390577484,0.6516976270776178,0.6629367957325453,0.662927921580809,0.687001703521796,0.6896187716649846,0.6708762788341612,0.6970437938768393,0.6827785857535029,0.6812302150394168,0.676305485110894,0.6756907205592111,0.6913459289995404,0.6675642390231038,0.6821573699950756,0.6609036889907967,0.6735369113198094,0.6845934134581142,0.6763334594628477,0.67825017387874,0.6779874323628338,0.6612373627191233,0.6782037776619878,0.693249899205243,0.7018215170228864,0.6720054139552805,0.6811855831021368,0.671426270562655,0.6876686913797225,0.6619203332970675,0.6700165088221557,0.6565334337276092,0.681198529974939,0.6782118410323045,0.6817283256273212,0.6754958182524242,0.6449203949830269,0.6781153644059282,0.661614780899409,0.6741242405477046,0.6752765390243283,0.7023864304773175,0.6802340364257221,0.7045042345893248,0.6680378010123221,0.6801354428271301,0.6566232099767512,0.6628067660561778,0.6805725130423717,0.6769872667947799,0.6717021691137111,0.6966122411403795,0.6829958616042499,0.6818488459341665,0.669597978101028,0.6916793173269011,0.6651736706064902,0.6772651399969979,0.6711882494348682,0.6666378139296371,0.6625409616807357,0.6891878498269789,0.6612464404417314,0.6772565598796801,0.6847160504673401,0.6714572533258348,0.6834249849707316,0.6989366255016556,0.6968364709363921,0.6633074501290299,0.6681663826232798,0.681817833445171
4.0,0.6838527029975121,0.6956314582032057,0.6944489315525044,0.682898533110282,0.6832608308136621,0.6774379272714199,0.6815807377928169,0.6949206706754465,0.6998803888630201,0.6807266240259727,0.682500450889881,0.6933855435846591,0.6891539709024166,0.6762664967052292,0.6744076458756646,0.6868845918849911,0.6778562794277653,0.6824457059291281,0.6711920544422241,0.6788754088728179,0.6828222875977976,0.6920019421661705,0.6856301757799473,0.6943014141204983,0.684345325697906,0.6919518101954574,0.6772154130114534,0.6835292843414281,0.6791764824389046,0.6796482429784161,0.6831364485052599,0.6855047880133002,0.686174377737742,0.6777601825885663,0.6797233546469774,0.6830138257216509,0.6795193148173218,0.6916938699176229,0.688163388062465,0.6800085392480744,0.6756242730524645,0.6913874207048873,0.6806662728309828,0.6836491362728986,0.6872881409234153,0.6766444812944413,0.6800842655758463,0.6721520497324429,0.674272880091648,0.6848712899064527,0.6740492949289035,0.6863310540168227,0.6771974487258288,0.6801467085616226,0.6839610591802903,0.6965896908260348,0.6752407869878286,0.6895754006581682,0.6871242019136883,0.6721048157350759,0.6858966560702354,0.6906836110180626,0.6778110411224104,0.6721903658917447,0.6771025989956283,0.6831886009283205,0.6747443024000657,0.6858525143231705,0.6713482980524204,0.6667873888517328,0.6875011462387765,0.6929935301301113,0.6868310356590743,0.6807448768730752,0.6904058738329426,0.6891604641911454,0.6887695353641781,0.6827214845672046,0.6869042800135405,0.6933840313647103,0.6860602535226967,0.674763311673931,0.676143403383929,0.6749715194175594,0.6715533510815745,0.6813911021944778,0.6880721721300536,0.6863241170462783,0.6810905099449234,0.6865842944927215,0.6895492698879669,0.6859520305492318,0.6831997465491941,0.6805031935994463,0.6910616448052169,0.6976664800727775,0.6776970782585762,0.6754662836644383,0.6850413790285257,0.6743220730513471,0.6860464023624235,0.6782422503261892,0.6805578455340697,0.6848620626616359,0.665362805829948,0.6884188153587683,0.6872804267550343,0.6804379722402845,0.6795741312533661,0.667080159988591,0.680402500737873,0.6797866417496102,0.6626551960853073,0.6817407726695836,0.674957964690543,0.6738823550377877,0.6730257244430711,0.692738475077966,0.6754620427340583,0.6941951765158832,0.6813983909895697,0.6921881182234576,0.683901811370379,0.6762339183451446,0.6687285407399386,0.677976410820263,0.6928342209726783,0.6862496548075427,0.6838946220399829,0.6774119988813877,0.6762907529754245,0.688477588325978,0.6778409515499095,0.6834051884146379,0.6745469382885314,0.6950472605983783,0.6790578248533599,0.6821009791402033,0.6727299801455566,0.6793631370062093,0.6793026322086374,0.6840054710702201,0.6824590058515583,0.6852445277050437,0.6904897811136487,0.6910459716615467,0.6846254185131921,0.6879875069644301,0.6737644596178258,0.6883587857591522,0.7019476710443575,0.6759482531508403,0.6843541078471217,0.6734507200260934,0.6799865953466014,0.6834782468515441,0.6699122071920233,0.687328320283017,0.6766026447411235,0.6852898884530552,0.676109607886568,0.6808320451849665,0.6873218797814372,0.6820165900435494,0.6928978633479916,0.6901725397319609,0.6943827887993081,0.6858506963858441,0.6868185269683376,0.6814654183371586,0.6804340894848252,0.6788949085824246,0.6772489426467098,0.6927096025299622,0.6828549217276743,0.6728955315091065,0.6792707923676155,0.6864490022680523,0.6887635731735792,0.6827696407112906,0.6723982610022128,0.6770472078983671,0.6735357063134162,0.6946615390035159,0.683126302282179,0.6763556984110994,0.6840491423583328,0.6796985403413763,0.6846131848754948,0.6747439841104683,0.6896015191031598,0.6731781959387292,0.6782773802591988,0.6828830669176721,0.6649347352629449,0.6845454923904098,0.6858798137823948,0.6903341760055368,0.6852737533399637,0.6749609831917693,0.6884478273465352,0.683965736157037,0.6853021937205631,0.6818607500489463,0.6790364306500137,0.6711717431126343,0.695804028218079,0.6889386658201181,0.6864122646702105,0.6816068864030742,0.6783436469556368,0.6914150118744483,0.6822809843419396,0.6873884886251004,0.6907802533581958,0.6866941758355576,0.6848487248844003,0.6761634616799866,0.6853535753535975,0.680416357294406,0.6767393634021561,0.6848958748686897,0.6781046338348625,0.6805476979838013,0.6800002465732956,0.6918440567217123,0.6925152614913558,0.684436409499644,0.6869032185058999,0.686655687062627,0.6754635302863973,0.6891355781049763,0.6761813553934736,0.6927072025864262,0.6970357738164125,0.6863053773706942,0.6828513079216822,0.6830817892022233,0.6823140332367003,0.6879395725294695,0.6817575817822141,0.6893800167975423,0.6839773220015791,0.6876624984816945,0.6951498501204855,0.6839073768407495,0.7016248669263938,0.6902145179188055,0.6933663209360035,0.6919181772232298,0.6823216408921925,0.6720947302005031,0.686810721898303,0.6927911938841872,0.685213036214611,0.6815503047569079,0.6741059062969571,0.6913085011773219,0.682671507773203,0.685041100288563,0.6792361216665157,0.6662922612730959,0.6819286442375364,0.6863320872510119,0.6861846342432477,0.6892802113944834,0.6832352842786484,0.6758762455753896,0.6807229653951072,0.68847457582113,0.6897156652011376,0.6862026385790015,0.6976631495150856,0.678442082393905,0.697184833847447,0.688725647093565,0.6788163347443038,0.6855880962137462,0.6871043590060572,0.6872092161795453,0.6948119380388635,0.6792784915304383,0.6858459975772062,0.6807278187242363,0.6751520089193415,0.6934613975623979,0.6771246340022022,0.6739085501648763,0.6908889439956063,0.6795160580820679,0.6973011903745622,0.6898711986693119,0.6796694560660645,0.6834219533,0.6877522790403823,0.6873332285768897,0.6898467589805292,0.6833552064956729,0.6720378989528102,0.6718264484651126,0.6831582932417635,0.6803934268179856,0.6881794947028479,0.6935439044470479,0.6825934193248541,0.6936634395977265,0.6847503123371882,0.684666870039038,0.69247766811501,0.6887944917311931,0.6979369236171058,0.6905187538615808,0.6867390574635684,0.6753098786989982,0.678851918333903,0.6940481680874199,0.6707589635808894,0.6904624680831297,0.6941275950719985,0.6850478305099877,0.6923701426029504,0.6825294204150374,0.6773613717483239,0.6763183004640668,0.691371024450189,0.6704495085557756,0.6772644897662847,0.6877077398904011,0.6918726470182041,0.6833738954756416,0.691912254914204,0.6792030998550238,0.6762337627176804,0.6758340779039635,0.6892395564779463,0.6800303309950546,0.6820572038653918,0.6920153519044908,0.6766342492099116,0.6841469119789063,0.6782662893131396,0.6874457034662256,0.6733824137627482,0.6963977280460234,0.6898846343801525,0.6766972218809942,0.6767419948079763,0.6811131679899385,0.695503597237295,0.6885115032230438,0.6916424756052124,0.6833015079776992,0.6763155968845554,0.6796413652843398,0.6775275947567936,0.6836590600799703,0.6958633888886001,0.6889271455558127,0.6817049202514756,0.6854253719201076,0.671264047643086,0.6851414175034243,0.6848001091486193,0.6846238276999546,0.6971915800331999,0.6824590859669147,0.6806472016794849,0.6884988854011418,0.6848305984129713,0.6770525530203937,0.6822023812120993,0.6797545327479655,0.683956771161602,0.6767925702679746,0.6806683986854132,0.6841890645076854,0.6800115523999889,0.6995487841947444,0.6851721711351101,0.6773292118045144,0.6855398547329588,0.6786569898132422,0.6942230764722906,0.6952731345724562,0.6767693488810366,0.6895742105926042,0.687415691483179,0.6934944695045958,0.6835119587925977,0.6937405618992878,0.681759430666916,0.6852536756512314,0.6859230784910437,0.679750861906129,0.6841416688203159,0.6773041073299662,0.6717810669107601,0.685852564928154,0.6869997608005342,0.6902872696799319,0.6807445347808816,0.6847355420590023,0.6759796827337856,0.6958381542285799,0.6780558231717141,0.6799630818542599,0.6822227016640597,0.6930800160969113,0.6909541074426713,0.6910614591240826,0.6764458075429223,0.6756073489017884,0.6800600980268382,0.6759427791008714,0.695583261179114,0.6835799512333351,0.674105750206654,0.6911857150624475,0.6695101055728538,0.6753067766290491,0.7006417392037166,0.6841472822358343,0.6772910272630409,0.6875559067961662,0.6945681470846299,0.6726532415858278,0.6828215599687633,0.683864450069588,0.6892319207250738,0.686922922892615,0.6766061579805898,0.6881387046177398,0.677015517362884,0.6918954799411977,0.6831359959794484,0.6795141250962586,0.6852766544790442,0.6691611283818996,0.6790705427104288,0.6915946683066657,0.6910326115364585,0.6812763340352931,0.6721984097387854,0.685766866342198,0.6816800234872716,0.6801250835041062,0.6738748178843266,0.6889765916113734,0.6822984670980234,0.6893525150984714,0.6697738880964677,0.6972181030860132,0.6794922952988233,0.6876699072375754,0.6774992762069822,0.6861126265816073,0.6826858138668185,0.6743805426721216,0.6899168508395697,0.6950350336649695,0.6864306086709833,0.6836741968394254,0.6822565023405336,0.6830934639863124,0.6834438867797601,0.6909461816106058,0.6774242592653293,0.6806455435350026,0.6874415329623278,0.6752769927310763,0.6821352343362435,0.6938360191476024,0.6842902195466622,0.6773846962240447,0.6957547306738625,0.6800220682444036,0.6841228170418521,0.6924708784319987,0.6796453648874278,0.6754919659926161,0.6702001839063638,0.6834598065152342,0.6761825220134206,0.6765382704036451,0.6860737509350826,0.6822352460914939,0.693165837058954,0.6735942143364961,0.6769476907749324,0.689733961051972,0.6860404891476009,0.6774981395727487,0.6808977763991969,0.683808824765923,0.6950794752098718,0.6814156531346967,0.6820450747853223,0.6931815589365925,0.6906558847877134,0.6815707669748581,0.6780748891542677,0.6932155776434717,0.6885597473716032,0.6767498858002894,0.6839398456390398,0.6778660286943579,0.6840877715905557,0.680743228593837,0.6841288421503086,0.68903859654865,0.6944005209761113,0.6857053385923116,0.6827452956484034,0.6793809274441984,0.6940622962470382,0.6809795961821383,0.6787203279476808,0.6815546440170634,0.6868228069229626,0.6834381971177095,0.689910542210474,0.6863916906345383,0.6892195244842677,0.6904677623000375,0.6762660335753651,0.6945463387988038,0.7003253689921562,0.6954221593897326,0.6788794172741026,0.6879902410460602,0.6813535619576834,0.6886249512203422,0.6909689484990122,0.6830653118047983,0.6787185163699313,0.6902379601653299,0.6861810244710193,0.6877655776664348,0.6834167349376273,0.6822530629797557,0.6953910252488575,0.6711713132719128,0.6892209105692715,0.6852983107346302,0.6792033096281981,0.6718853288211548,0.677495906186614,0.686119614657489,0.6825852962200127,0.6867724120752283,0.6793637238830944,0.6819081684395866,0.6868941051236549,0.6816253253053196,0.6878548409254136,0.6786617313026633,0.689160043822137,0.6807867240397961,0.6945489468172171,0.6908654892231557,0.6898213861047869,0.6812516072113131,0.6787879332098744,0.6930560492435182,0.6793822259684473,0.6938245887714719,0.6935923820330424,0.6835853786691721,0.6812818416348713,0.690390261100032,0.6739750348735243,0.6670654088679392,0.6832039638108912,0.6783630372347776,0.6807244109156398,0.68494161296449,0.6875098498152645,0.6930056456677469,0.6792729931001039,0.6687781779035858,0.6740632853142511,0.6833652184951756,0.6776107173985718,0.6807022872861603,0.6766251516842772,0.6869286166322963,0.687675024190263,0.673889041120744,0.6811643343606143,0.6919391873677844,0.6958430298087466,0.6884297248586491,0.681150212398925,0.6723411933642406,0.6808493396247021,0.6835983621513749,0.6849379943073092,0.6906642570501665,0.6858698281307584,0.6885781202168548,0.6925399787632954,0.6891489516414524,0.6778889483503583,0.6832969386689551,0.6783700446984428,0.6833664243443399,0.6860961347248149,0.6817633215741894,0.6837787250662012,0.6900904699774334,0.678134538863785,0.686547014651229,0.6860962255122313,0.6839054111457223,0.6706337515635159,0.6889998043058458,0.6909922487007745,0.6855606027439961,0.6795737548327838,0.6836169440433014,0.6796350950188672,0.6820570984659375,0.6857640811531347,0.6831228906056184,0.6859929959423299,0.6873575489507118,0.686396323941421,0.6841599623797517,0.6840520592283446,0.6827903883509328,0.6857952800373487,0.6879842258448738,0.6776532296963833,0.6901266594098209,0.6759433439086223,0.6875216503603382,0.6791245232210179,0.6797869402141239,0.682771458292956,0.6990496192667768,0.6856720582441619,0.6908480024366445,0.6887215982181076,0.6890413732133333,0.6880750256840908,0.6802261955707397,0.6906489605252553,0.6800445083650465,0.6750495728090484,0.675629701742908,0.685793201143685,0.6874449951033347,0.6857870267246541,0.6805641114615917,0.6874866998623148,0.6798777363149037,0.6791972348792289,0.681277173752724,0.6939422884081443,0.6884328031342243,0.6903907906392096,0.6786583010220221,0.691099060961272,0.6775462698351777,0.6939854108899829,0.6879240874755196,0.6823807384972822,0.6888917555638286,0.6879508862578586,0.6790264924997109,0.6761989114586029,0.6875810538726984,0.6843071770451682,0.6801669278355758,0.6797870117404262,0.6886104385857695,0.6825573639772546,0.6823324166332106,0.6824211498926847,0.677954149286713,0.6811999788668861,0.69105777595324,0.6760005299660015,0.6840709531331459,0.6904111649991945,0.6784711739281455,0.6911233726861428,0.6772950919567419,0.6858050393785374,0.6840399945861332,0.6854467337532258,0.681782595051333,0.6736648585089052,0.6857337281208675,0.686512884158369,0.6828916487927108,0.6906676514303319,0.6809287729186552,0.6858397860104137,0.6762504984222633,0.6792622627813908,0.6895790917863189,0.6851638230617036,0.6840765597252384,0.6768221674605669,0.6778069117143156,0.6853077490217676,0.6852123162657834,0.6725977421943504,0.6913594984802334,0.679975343435842,0.6830394430637,0.6779328204311137,0.6866467140869611,0.6742470132663961,0.6828691365244883,0.6856121386088716,0.6741679398952243,0.681715121784858,0.68041995099187,0.6889861573296809,0.6878801163869267,0.6885096816936547,0.6780574616936654,0.6699675447682416,0.6893686265728853,0.6798198783282531,0.6832547495653744,0.6857152583561257,0.6719945744429529,0.6886543952139749,0.6925080169849143,0.6896245497662866,0.6851556404314341,0.6853783524119058,0.6826308379686481,0.6907011060232502,0.6943902242336827,0.6977064794329698,0.6924905500128901,0.6829847145299239,0.6965953615162748,0.6835339808029056,0.6909259563193549,0.6757007918853967,0.6850867886189467,0.6869146221580631,0.6838536687769315,0.6919781875828062,0.6773180791462813,0.6713804750738035,0.6756716235812149,0.6799067588285973,0.6828825662458913,0.6783014479829235,0.6902624966568632,0.6833858268741612,0.6988030430913176,0.6880924863226834,0.6842878264111613,0.6767214358350228,0.6714507006833167,0.6921888680511687,0.6815774661773577,0.6873187864196301,0.6802208630377056,0.6878621655989586,0.6794798650021242,0.6850163913192219,0.6931002491399338,0.6859456248249448,0.6914706579679986,0.6819254401543376,0.6824319935708297,0.6890869891265834,0.6774762596298054,0.6795620655670689,0.685527436372016,0.6760875028949034,0.6785613925196193,0.6780217510255051,0.6729462469836675,0.6779249450875307,0.6865654970635069,0.6821080671625724,0.6888408819824278,0.6766249813460298,0.6788571741305343,0.6752725082794084,0.6832288673022153,0.6915518108216753,0.6867409862115651,0.6870771602558865,0.6920574275619222,0.6906753626631814,0.6821464427018517,0.6842456748741816,0.6931323668076461,0.6827545297004425,0.6791214295127739,0.6875197193029808,0.6798847368632392,0.6790409130877484,0.6707937435875273,0.6737219822693161,0.6791536675434418,0.6826411426006394,0.6883074775693372,0.6737971810581582,0.6831119514514263,0.6789431167270465,0.6792589329591123,0.6897752377293475,0.6817926276504233,0.6772732774847703,0.6799002444697586,0.6856532169857691,0.6906600202426146,0.6807869435089607,0.6806839017471056,0.6853093921445194,0.6808707927351344,0.6936866958727537,0.6911876597435878,0.6750533269473817,0.692876390589937,0.6853176680385448,0.6804186640379392,0.6836398759778451,0.6919146144034811,0.6819942143177793,0.6797148339830635,0.6850044065294564,0.6820570583493591,0.6963928574908862,0.6776310935753218,0.686974569169609,0.6618536572509022,0.6876395574468948,0.6768555890372836,0.6774619139642094,0.6792361462582129,0.6946275845760833,0.6824020183599263,0.6901451472182182,0.685354757627058,0.6880294346298127,0.6912874322731983,0.6682713908106922,0.6786582526359206,0.6890520646311891,0.6729484937301673,0.6993554439632232,0.6837819281815661,0.6816153067792571,0.6786315462978209,0.6830686452228353,0.6940357224018218,0.6793450039159894,0.6976428992543203,0.6931285636639837,0.6906636625464636,0.6851267169061732,0.6793068587851427,0.674096695044116,0.682335969163583,0.6750795157260776,0.6952524500964765,0.6884191391149479,0.6820393744751886,0.681301190523849,0.6946142095731749,0.6790252859581027,0.6757407872305745,0.6881672812741731,0.6753840545072567,0.6664020611873069,0.6817022220158727,0.6836945543694123,0.6776778593359721,0.6774032193132832,0.694227901641303,0.6734819168728512,0.682497834170863,0.682484748034463,0.6848434289148567,0.6850679209639883,0.6846766608058283,0.6832818404859542,0.6810886975158746,0.6860898164954536,0.6722332184068268,0.683100265371779,0.693855142872028,0.6872115944827041,0.6894752970571477,0.6686828976324831,0.691955043832244,0.6849378991231007,0.6784116821757191,0.6851269282296696,0.699317748768487,0.6857816249861044,0.6888367647430218,0.6741526140563454,0.6718359416729931,0.6853488190831992,0.685056937862812,0.6941828320291115,0.6831814932519465,0.6833292716278591,0.683241152024338,0.6764793784716706,0.6810585249559925,0.6895354770141644,0.683161178896397,0.6892779956634681,0.6896194434700266,0.6929833475894609,0.6920852526643327,0.6824913186059116,0.6753198152104409,0.6920863905303072,0.6928973685070385,0.6774311195790894,0.6758885452408067,0.6882701883166529,0.6893234283455179,0.6871360340472308,0.6770331919417055,0.6658628064199871,0.6775409562770687,0.6751309971132222,0.6906211679481213,0.6896679679364239,0.6803373347000106,0.6969625905157623,0.6888920301742507,0.6864174113969528,0.684004297618092,0.6856011353846367,0.6946092607868098,0.6776365831860186,0.687015810706237,0.6757807337746757,0.6833532013942782,0.6907774064015219,0.684856219359884,0.6866970979445928,0.6854214559662041,0.674396105294868,0.6865330379621797,0.6965570358152597,0.6964120469508368,0.6818381346947834,0.6879845080656355,0.678317458209962,0.6896973503802082,0.6765643703963246,0.6802235077357078,0.6717106868958511,0.689745488519148,0.6866570927136513,0.686051167141133,0.6822940555000905,0.6656028521893971,0.6859454661620158,0.6762821259410067,0.6809655833407406,0.6862019739760895,0.6985608496879328,0.6853695612805343,0.7030688089180906,0.6812396171312387,0.6828270011269961,0.6713629574810637,0.675628224785242,0.6852466644671373,0.6843000749532401,0.681680382173142,0.6965483051506428,0.689777493470979,0.6879843665315808,0.6782142474899286,0.6915469348113565,0.6740870580330428,0.6842725772005295,0.6821530100153724,0.6820280921934831,0.6750769295214202,0.6904176408412753,0.6776774118748302,0.6848929630021539,0.690751219291273,0.6815338333140006,0.6851509393132231,0.6967800197513715,0.6960387480315616,0.6749107184571307,0.6814561582325654,0.6869698759258964
5.0,0.6584035934313772,0.6602478338570115,0.6618297880370905,0.6633214276231815,0.6574504999140114,0.6520283646491634,0.6614024874666075,0.6638977833234068,0.6677182578458059,0.6590058661015029,0.6607126612117702,0.6593547941298022,0.6610804696258262,0.6574462517965054,0.6539860108505404,0.6551415278748058,0.6553434847289497,0.659325965623017,0.6599620157869116,0.6573158486011048,0.6622490068669467,0.6560832868829949,0.6560174778287973,0.6663396302876529,0.6508328415108073,0.6533553289843264,0.6577760444353853,0.6600286542275794,0.6563819270540624,0.6523820285309399,0.655879099629452,0.6633899231047155,0.6609498526712598,0.6609604170624753,0.6492718063401633,0.6620472947829755,0.6572593939102807,0.6597572295806825,0.6684570513382571,0.6574833796759716,0.6558919531266711,0.6661361689449202,0.6676087929642882,0.6627160290296759,0.6573997776110522,0.6595186799497861,0.6603026212644999,0.6635434674373938,0.6540382011314853,0.6582451506528804,0.6516811132552183,0.6605511304213146,0.6547039452382266,0.659737729362793,0.6605999427647412,0.6563383362958711,0.6480063594990769,0.6529725814636226,0.659225999040118,0.6559275967216499,0.6588468041420731,0.655741220195418,0.656207634878629,0.6570222833552543,0.65451142241199,0.6554768596088565,0.6547930725312044,0.6570940302577951,0.6546211501645887,0.6500071550607592,0.6625312490118264,0.6553488468979994,0.6578582438358629,0.6537829766509244,0.662617714070577,0.6600683665404864,0.6580441132389999,0.662379765152665,0.6571716767475041,0.6579000226758842,0.6588752805717208,0.6533695610851394,0.6560163925175443,0.6547012035280726,0.6615344762956162,0.6596544929900541,0.6560888417569706,0.6640981107532636,0.6594319592262649,0.6579830714987907,0.6577711975037462,0.6680541017691193,0.6548457447241459,0.6600972520506264,0.6605843047130704,0.6633900226004885,0.656687882766796,0.6537328440339774,0.6597583194116982,0.6560114778359701,0.6631214862435026,0.6574917106857104,0.6601630422464054,0.6611364792377378,0.6519811581219365,0.6560958288508871,0.6615740939899967,0.6575191983071741,0.6572591570890342,0.6570295584311121,0.6546408473195534,0.6618071530155706,0.65624153337797,0.6538363682215073,0.6583007610617291,0.6585265542438581,0.6574493141838387,0.6606517631404116,0.6591940974238258,0.6608577456334259,0.6638452037961805,0.6659376147733788,0.6582251527286022,0.6566074627275004,0.6511212312969403,0.66433999476627,0.6542210291594861,0.6544597274571886,0.6563835537916424,0.655834624931258,0.6540494222076669,0.6558089163093371,0.6486975045779562,0.6564473322305774,0.6528175579970731,0.6603354070337099,0.6535723509995329,0.6572254671068095,0.6560554070692528,0.6543303667992911,0.6500414205085939,0.6583262615508945,0.6618657155961312,0.6532603582909208,0.6539342941723782,0.6644593318754157,0.6610773145404093,0.6613652318656693,0.660672590346953,0.6584352261012334,0.6585687754788399,0.6558267261124094,0.6635741782480451,0.6565979968621707,0.6551704731985035,0.6551735398729343,0.6560599441458429,0.6511184723504436,0.6587143929432477,0.6569597091491557,0.6534644363482432,0.6573077671686544,0.6596354124993224,0.6528716428676345,0.6622931011029762,0.6548743086965624,0.6597149197066339,0.6616077523795938,0.6670616552728634,0.6540969443262851,0.6584204969168752,0.6671287080536374,0.6584231986960705,0.6676586737025177,0.6640314970264072,0.6538777117888903,0.6550329054174224,0.6610413608827037,0.662522953729524,0.6618851311731323,0.6523661651332057,0.6537638051571641,0.6548240622085484,0.6624259742814436,0.6589154177191685,0.6565960667625605,0.6615373351956062,0.6512167890939732,0.6622761847646736,0.6584814544854972,0.6582927890103017,0.6552904269889002,0.653863477024361,0.6599092252933502,0.6581104387914654,0.6607608235186049,0.6613080813783812,0.6589527332593661,0.6641291145369258,0.658150302688621,0.6583336086532615,0.6604467870134233,0.6531878948962253,0.6563204465232813,0.6600157325407099,0.6515522699347401,0.6554866509948533,0.6577892415050265,0.655873556295275,0.661921849033654,0.6537944304155396,0.6567676279739646,0.6555834652962259,0.6616126069371676,0.667379468468997,0.6589414371366495,0.6562364248460242,0.6550773312340331,0.6621757160253428,0.6567571973959458,0.6534121466680026,0.6665097474090701,0.6540946946659504,0.6635890908626425,0.6603800941180276,0.6612807470320536,0.6617068728239826,0.6539646938596355,0.6610379120024117,0.6616539539966276,0.6531748822696486,0.6604544317563708,0.6585128719619548,0.6564949398160124,0.6588792824969147,0.6653730103172735,0.6599630601557611,0.6584064876060265,0.6592604168411984,0.6588223609766368,0.6620111366128908,0.6568392436372674,0.6553803035715153,0.6532060784950569,0.6600370894362304,0.6575146701503022,0.6608987814051043,0.6609828427363786,0.6562702129004871,0.6598316066324503,0.6616171656809063,0.6517873243581856,0.6611082782958532,0.6650678078517162,0.6576045569615608,0.6556131991206382,0.6584533956423504,0.6541295050054132,0.6664176784724587,0.6643757569578915,0.6544329629983288,0.6596110517001941,0.6567596023452054,0.660927090339447,0.6575079705156546,0.6590134529173007,0.6566922979823705,0.6617594100697459,0.6615024627712962,0.6530292755096668,0.6592827520525331,0.6494290227363164,0.6676041321440157,0.6577087979558722,0.6554916902975343,0.6555768957944018,0.6585345193706358,0.656355018203427,0.6598694272123005,0.6586803562889781,0.6641125375303402,0.6653089059786043,0.6656179950293201,0.6550491753376018,0.6620891055648594,0.6657892630110792,0.652362682274865,0.6563258879927677,0.6567396282830433,0.6595893377166947,0.6595630937833467,0.6568799146957104,0.6556075269907644,0.657286115999047,0.6644429379838852,0.660580259017075,0.6550948897675011,0.659077495118986,0.6585501020183145,0.6517927390529391,0.657928786076009,0.6600044600903385,0.6611773950210476,0.6557303265649737,0.6615422789699954,0.6574918569522267,0.6544432448801317,0.6539797761875406,0.6568241061930532,0.6584244748804675,0.6554083778438049,0.6630078216061508,0.6587849582891128,0.6611237303007177,0.6559338294721379,0.6628151292064295,0.6515114730007796,0.65671107442089,0.657754437417041,0.6587295785722069,0.6572254167022769,0.6593127594272608,0.6604417693748573,0.6617658331626525,0.6632239067616722,0.6613072739274395,0.6579740382807892,0.6542203892203167,0.6593651260882372,0.6632475005602598,0.6559832252357177,0.6616565428096169,0.6545295642987274,0.6569659284322596,0.6572074513865486,0.6649632389035062,0.6514090704155898,0.6633657957379842,0.6502224234322949,0.6626568394147414,0.6495329233047765,0.6646924927709179,0.6544521094057393,0.6596603565549125,0.6657791432452255,0.6527455672522489,0.6624102940369072,0.6544941559689695,0.6563236837528482,0.6602568052050357,0.6540888177658676,0.6657858095150073,0.6565223201789672,0.6565016147854031,0.6544598981069094,0.6590505418732919,0.6611668349390165,0.6608179534078418,0.6509258773707541,0.6620646352021635,0.6574694052101507,0.6540710743132888,0.6651877377257861,0.6620672074013126,0.659485496525006,0.6497469146980178,0.6641874880657577,0.661351024913346,0.6581188932039341,0.6527675162582706,0.6600915735817046,0.6500706799978431,0.660966556021853,0.6571771243714908,0.6611176049364227,0.6557077427562471,0.6555786380954126,0.6623996157428397,0.6556110094769619,0.6566132407844999,0.6592752886289405,0.6648272495481552,0.6643538080994241,0.6593289809465833,0.6540591211184851,0.6626194282331163,0.6558395634490302,0.661718067962785,0.6564574462303789,0.6616072326345998,0.6560121227567453,0.6601048491143212,0.6537239655406104,0.6569164622164972,0.6622993506201695,0.6562130232261163,0.6591646878114664,0.6557698055275921,0.6604408899672215,0.6612338175147812,0.6575192109559607,0.6658485287085795,0.6596284793047821,0.6592244748933958,0.6584773748243686,0.6631570236655673,0.6616259295927037,0.6673067389376881,0.6546094143235058,0.6592630002575286,0.6588006011940335,0.6575983248296403,0.6528427112921494,0.6648109299679168,0.6657324276869838,0.6548894106503962,0.6563269784534461,0.6557325216312943,0.6536841462000836,0.6615399844835881,0.6625181835576635,0.6568958027644037,0.6582130043366812,0.655882918850686,0.6592380507142728,0.6586626906230623,0.657932532389978,0.6588826599507882,0.6676055534287231,0.6573524238392926,0.6601973322707955,0.6548833175161617,0.6631018311495913,0.6614407461773931,0.6582669281346518,0.6637420039770084,0.6493002938972634,0.6549340729905666,0.6539013551832706,0.656014811796449,0.6605392658696155,0.6574177351869692,0.6564094651956462,0.6589768427568002,0.6537348388778227,0.6509552467752562,0.6569467376397978,0.6518120712632236,0.6533332417480023,0.6563644373645715,0.6574374115154518,0.6624145094802809,0.6638313077240311,0.6525439457824952,0.6583178090837926,0.6575284949704808,0.6549178135218473,0.6582973982235597,0.6606989472280441,0.6598421345272699,0.6506040952042594,0.6554752510919771,0.659490016676266,0.6586386841295041,0.6542708791471147,0.6582178340983436,0.6496328289510869,0.6554947230549404,0.6540428703313258,0.6534427169692101,0.6569017252774287,0.6658901580399427,0.6616713809632467,0.6537317912257251,0.6556494129723724,0.6581180998978865,0.66078131371355,0.655721965553903,0.659035881350464,0.6572017785244008,0.6540150731601458,0.6644403722408923,0.6525732325207104,0.6564825501414528,0.6590620466913124,0.6554111808867916,0.6581014986787661,0.6608268573351701,0.6505249325120563,0.6656388684048369,0.6639364635875911,0.6542458573686252,0.6543618670878517,0.6590634314346029,0.6592667505068781,0.6522504711321012,0.6616389558634925,0.6620827930802943,0.6647887585689644,0.6568166629598443,0.6544152784846926,0.6551773116724411,0.6578097707235877,0.6550590804723664,0.6557632801903207,0.649728087213705,0.6665041377082577,0.6555735718044304,0.6535460784333954,0.6571724423815504,0.6574223533983089,0.6613433896123239,0.6543895681346251,0.6574906403271732,0.654865231571822,0.6610272695078998,0.6560064633843112,0.659722481711717,0.6600494283279636,0.6526289561638019,0.6647621726285667,0.6606450353186515,0.6513606742749706,0.6561576506350669,0.660910178061259,0.6608613830810748,0.6636368645680373,0.6630349030421413,0.6614131562947941,0.6600064342444871,0.6571862452959567,0.6635968869306618,0.6597372740641637,0.6488687071846743,0.655494469560805,0.6604110707534474,0.6611962953310997,0.6605870355749012,0.6612829553385271,0.659626803073043,0.662898524657993,0.6574271838757905,0.6586604164374024,0.6623364442914768,0.6560522968860409,0.6481100105197717,0.6614072183185403,0.6581492956061463,0.6653660386680396,0.6562895343333156,0.659320565623718,0.6580789836472378,0.6597647050903641,0.6536568402252814,0.6608336317240694,0.6573432024136017,0.6624236791957119,0.6597566164790677,0.6640585303287806,0.6633985938495072,0.6661931523402213,0.6565278512850187,0.660178942001873,0.668700611291332,0.656103144592977,0.6586671140743674,0.6648487951209214,0.6503058374332463,0.666618962579902,0.6631549271102052,0.6617333216083445,0.6588932424956203,0.6623340288192089,0.6574286953067695,0.6484947474814488,0.65439058008929,0.6585959181380874,0.6561035666945116,0.6572453409376079,0.6586184200462739,0.6592765187368366,0.6556170786095991,0.6585150946741696,0.655850168723973,0.6560115063222448,0.6564277872381854,0.6562073928960761,0.6568312988518413,0.6595611407452883,0.657777264313299,0.6601121138076542,0.6606031531856665,0.6571579257131628,0.6586648633780056,0.6530587099099591,0.6585145036484736,0.6617547092192486,0.6589954387461385,0.6578618508826654,0.6611617618764738,0.6679401243135458,0.6596274444105017,0.6584968054127462,0.6531670921749726,0.6643771219044767,0.6565618201265139,0.6548653934296035,0.6589923788728508,0.6599812314457236,0.6581193184653465,0.6576595503507248,0.6620742290312648,0.655588084629335,0.6579396305187206,0.6504913476827447,0.6581417571306589,0.6592472468915285,0.6628168607898609,0.6588880562659191,0.6534164444027459,0.6551367656481263,0.6560769893001113,0.6583480150601372,0.6634431804678292,0.6633893254544158,0.6593900564397747,0.6626831789673988,0.6586290176244257,0.6658108421523552,0.6584253009460048,0.6609651369298396,0.6558641435489868,0.6577810169137527,0.6668087785323459,0.6517313550502432,0.6575747658388337,0.6575753633827033,0.6583865592117603,0.660827161468798,0.6623483773423354,0.6627290548987916,0.6646584597978633,0.6614314107531233,0.6530324227192287,0.661611744671855,0.6598499162066261,0.6612663801715843,0.6581840821535053,0.6552549051147322,0.6616588220870849,0.6602048078148585,0.6644860529501413,0.6529821599079049,0.6654022004927906,0.6587872852229592,0.655651718475289,0.66117389127481,0.6606448268403459,0.666800785602768,0.6655996685896688,0.6605249277373283,0.6613227759806799,0.6608979830926616,0.6534050887827125,0.6546614246130805,0.6593711553377787,0.6617311772616354,0.6604206599390621,0.6619947237531254,0.6561660484502542,0.6542596834775152,0.6633625363613042,0.656284469089607,0.6515652052910548,0.6609952219682415,0.6585447388529919,0.6519132255095811,0.6587576613943967,0.6558132016952204,0.6539563783508262,0.6613574115504569,0.6682453391328851,0.6558372158363343,0.6585977461585001,0.6608781092022624,0.6572547851865115,0.6617700490650947,0.6521661329844378,0.6552075441288812,0.6565441845468818,0.6622042644705584,0.6506258987266621,0.6576402633596484,0.6621897192051049,0.6514262735315594,0.6598065284961412,0.6605494439421854,0.6582721279637164,0.660000060896389,0.6600079908222096,0.6611443631422356,0.6597776747737518,0.6542869894834266,0.6537039368778357,0.6549453687670828,0.6568999499305758,0.6562980734125018,0.661307359778881,0.6628971830358045,0.6638281961321468,0.6570627370858686,0.6625539860976327,0.6572838108723135,0.6583568605730992,0.6617293389891109,0.65540691185177,0.6563502055115111,0.6624287107836639,0.657003764037516,0.6608374183690331,0.6554725994173931,0.6569087741456794,0.656406718759812,0.6563701994039334,0.6537282188998577,0.6600128078260544,0.6527186702065823,0.6618948293695608,0.6573405340580255,0.6591548652807914,0.6607912920906498,0.658237033838006,0.6619402937146971,0.656846696442135,0.6586031354145391,0.6611746876265238,0.661239956895271,0.6606165775016024,0.6556520924294774,0.6567854284468567,0.6549453760953499,0.659760829974916,0.6578102219772883,0.6521667276953269,0.6524613483628259,0.6599113549622699,0.6635267098457922,0.6590185982324095,0.6571110974217248,0.6572888082458965,0.6546578110870964,0.6524245486733485,0.661294125116953,0.6625659548651611,0.662947639737044,0.6619715010768729,0.6595770284642688,0.6646702218749019,0.6541578081054163,0.6606603676785514,0.6564506581232834,0.6623730229975117,0.6594025863771465,0.6514769424577702,0.657075085922076,0.6592361215728452,0.6527115746589316,0.6606208858124961,0.6632540017014071,0.6530861826446674,0.6578578774528563,0.6543225783782795,0.6616148531107001,0.6611055714490686,0.658511498860381,0.658317251220962,0.6601889009894074,0.6590566197745812,0.6565276512185095,0.6526392530418633,0.6570533817674293,0.6526002747747375,0.6563473807776039,0.6533480108812096,0.6558413226329827,0.6604838158445948,0.6602145942717593,0.6568202460968801,0.6628558518330415,0.6567379013420321,0.6580688602694533,0.6607414776241358,0.6585188300416076,0.6588216564817554,0.6571690370165603,0.6575508863300996,0.653773436370124,0.6628959073893699,0.6537031809004737,0.6603082958678658,0.657794953262238,0.6581279850309575,0.6581707513839189,0.6535259599489097,0.6475333914036717,0.6509233613035126,0.6599465458857102,0.6612901277178549,0.6565863425128492,0.6624828870032881,0.6478014892920115,0.6531271048723887,0.6568330975691522,0.6565925254724693,0.6491585101289404,0.655333422652009,0.6561897357727283,0.6534435225385006,0.6550249281687285,0.6570801140433271,0.6618692293182595,0.6550496540374146,0.656480923366257,0.6632002129239323,0.6565971051763632,0.6543388941101724,0.6620135275619005,0.6582416144149069,0.6550310193739703,0.655109580279593,0.6637367722139096,0.6636584281784077,0.6579456004872937,0.6628773807339329,0.6632651761595388,0.6589367752266254,0.6557523260474126,0.6550230235162858,0.6642877334392681,0.6567987891323326,0.662064978880073,0.6610643867431475,0.6660325861713057,0.6608236927440395,0.6530929256784831,0.6564968981659551,0.6606588947059442,0.6613882704224896,0.6511383599644747,0.6608945228606895,0.6609434167090282,0.6562589827142331,0.6572331690277405,0.6572693936432671,0.6584161959679274,0.6592002619932176,0.6588697456245027,0.6562682942058218,0.6642367287427222,0.6623894804806965,0.6579231826533651,0.6582382547631541,0.6603850538542918,0.653420099311981,0.6542699435743874,0.6595981950016734,0.65720823516014,0.6580780377277595,0.66205333501523,0.6577070870546259,0.6549852041564518,0.6661512055602126,0.6606848368184819,0.6554504733484515,0.6574599715962862,0.6494841510815494,0.6606385448499233,0.6548444727548205,0.6574320754164077,0.6562921364234866,0.6590392039112571,0.668218670740934,0.647563685491277,0.6586106454958351,0.6660845213501165,0.6624930301431768,0.6617583057938984,0.6587013650184262,0.6587306551103251,0.6581004383406379,0.6675236682396016,0.6612623949398088,0.658517985713173,0.6599706114560869,0.6622161066086891,0.6598457098992506,0.6533475744715926,0.6644620972248017,0.6572614813611012,0.6537343542371232,0.6595772873196665,0.6597886776084981,0.6623548298579333,0.6570572611128532,0.6577214451173917,0.6566845432389814,0.658754655712987,0.65469332808033,0.6624641608338677,0.6578022634451338,0.6605460371116225,0.6584630278299881,0.6652959712780167,0.649177596003681,0.6578227826692544,0.6584799733036186,0.6556862563791186,0.6567769250624406,0.6542035685443512,0.6584305888812673,0.6558715299273306,0.651125367099582,0.6619822157514346,0.6569432029064696,0.6596987197603016,0.6511670911517812,0.6626240224033447,0.6615519814359233,0.659172001735251,0.6588163384274874,0.6582537468979891,0.6611404351593323,0.6603507448106759,0.6571104372900229,0.6554255138852972,0.6566942382750652,0.66302326757497,0.6644716245542523,0.6545718550752594,0.6593855554987509,0.6565610970439733,0.655451925794977,0.6646496389021074,0.6597315079354759,0.6570206255846384,0.6653766169874271,0.6641585857144187,0.6561495080216581,0.6568630068336125,0.6587701130806985,0.65710273322369,0.6604399596755841,0.6676123833119328,0.6604664865227364,0.657125341690583,0.656612000676914,0.6602310790613339,0.6567829188810895,0.6544378365118835,0.6579132231774917,0.6618135022315665,0.6607886059353293,0.6599004623090573,0.6572044600926078,0.6572094764532698,0.6578077788075967,0.6586033205209333,0.661761459481921,0.6599666806878525,0.6605866856384299,0.6582216276577662,0.657446471840711,0.6664611446931705,0.6549786584647667,0.6638119512274439,0.6505098449766582,0.6611918175688458,0.6586282297624857,0.661608816923846,0.6598767192064915,0.6617222279628768,0.6573200353754627,0.6545859148947714,0.6607215914717668,0.6641265146402414,0.6596653681306541,0.6637469825456508,0.6566862748621131,0.6618215455596065,0.6509883498126035,0.6617121074746243,0.6592909150444082,0.657855389210384,0.6637962381592935,0.6601802413519192,0.6606234001800558,0.6610998266434379,0.6613233427270888,0.6617392266266838,0.6553496964830205,0.656160262862607


==> PSCC_2022_code/results/var_trade_off_conf.csv <==
pen,cost,std
0.0,734271.3937396333,37109.74907374751
10.0,750248.0206409565,6923.26050597878
20.0,752375.6342150592,6769.98009480141
30.0,753343.5459106253,6729.654645705135
40.0,754006.23993305,6710.487126051068
50.0,754579.3067789106,6697.68650995684
60.0,755098.1425046744,6688.215901478113
70.0,755584.3124635832,6680.70658788449
80.0,756050.1157568821,6674.481531102734
90.0,756503.765390326,6669.139942107829
100.0,756912.0462613327,6664.826642320056
110.0,757321.3795512845,6660.931079155697
120.0,757466.7544969073,6659.650781890567


==> PSCC_2022_code/results/var_trade_off_conf_c_1.csv <==
pen,cost,std
0.0,734.2713937396333,37.10974907374751
0.01,750.2480206409565,6.923260505978781
0.02,752.3756342150592,6.76998009480141
0.03,753.3435459106253,6.729654645705136
0.04,754.00623993305,6.710487126051068
0.05,754.5793067789106,6.69768650995684
0.06,755.0981425046743,6.688215901478113
0.07,755.5843124635832,6.680706587884489
0.08,756.0501157568822,6.674481531102734
0.09,756.5037653903261,6.669139942107829
0.1,756.9120462613326,6.6648266423200555
0.11,757.3213795512845,6.660931079155697
0.12,757.4667544969074,6.659650781890567


==> PSCC_2022_code/results/var_trade_off_conf_c_2.csv <==
pen,cost,std
0.0,732.9208163145582,42.478097936046304
0.01,748.6551871888646,7.134213683761547
0.02,750.0420462667355,7.033882081370555
0.03,750.9020262536637,6.998788637578053
0.04,751.6478686016169,6.977264358983276
0.05,752.2603294055659,6.96361258140121
0.06,752.7663301384514,6.954363133086695
0.07,753.2625918697623,6.94671740517855
0.08,753.7514870486394,6.940191582840336
0.09,754.2405153858967,6.934427131512248
0.1,754.7389526629937,6.9291701416772336
0.11,755.1251283839066,6.9254635005310154
0.12,755.252589510148,6.924352659530708


==> PSCC_2022_code/results/var_trade_off_conf_c_3.csv <==
pen,cost,std
0.0,727.5018029126519,45.53178426863777
0.01,744.8303945427351,7.743748571728229
0.02,746.816803169193,7.602413007764245
0.03,748.0975717512781,7.548701438406445
0.04,748.9500019720604,7.524148170943248
0.05,749.7224586175482,7.506863681999311
0.06,750.448282121647,7.493637308559144
0.07,751.1438519505986,7.482876692306589
0.08,751.802317361204,7.474103441576745
0.09,752.442171306745,7.466563625572386
0.1,752.7783101608329,7.462980294142528
0.11,753.0922700242143,7.459987290719504
0.12,753.3967958381421,7.4573572546912805


==> PSCC_2022_code/results/var_trade_off_conf_c_4.csv <==
pen,cost,std
0.0,726.8638334156569,45.26705421200015
0.01,743.868804896374,8.102906780196708
0.02,747.0968293767222,7.875312194115638
0.03,748.5212384714048,7.816858291314932
0.04,749.700315428523,7.782879631503538
0.05,750.7336023552435,7.759687344474042
0.06,751.5127181260865,7.745453287705135
0.07,752.2066920445883,7.734754283349037
0.08,752.6736561013352,7.728503061627538
0.09,753.1073991416507,7.723400828100865
0.1,753.5136456502571,7.719114034834143
0.11,753.9301650823755,7.7151424631351135
0.12,754.3545042981364,7.711445421340052


==> PSCC_2022_code/results/wind_results.csv <==
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2.0,0.9082568806337853,0.8844798567194692,0.9039418709166628,0.91492908687145,0.9206266604802118,0.9471319376210087,0.9011786817138878,0.8907545530859446,0.8937259680047551,0.9097535860117177,0.905854660369925,0.8776789258331178,0.925231319928424,0.9294794159393991,0.9371771851557423,0.8835007418597711,0.9100101206139416,0.9176437951844829,0.9494433061712235,0.9078598369923327,0.8869078512455467,0.906339831311785,0.9070218427350216,0.8610205378067085,0.8888908419204126,0.9057541897090301,0.9069509286314971,0.8777943994195109,0.9467130627444148,0.898180578622237,0.9232576077156194,0.9064996465624963,0.8836005201075655,0.9133588039288135,0.9226828580162039,0.9102269682143693,0.9191216019804015,0.8693239833046487,0.9058089103303595,0.928886990315331,0.9134681972482023,0.9014015611558329,0.8948435052134782,0.8982558632363183,0.8919257629617012,0.9221451897510872,0.9367514035244144,0.9169907007309972,0.932787187828645,0.9264182467856799,0.9252418186103547,0.9043778445903907,0.9107235717021306,0.9220592874700317,0.917444831138706,0.8701898850915776,0.9111268420113735,0.8961805141381245,0.8856072342136933,0.9284492463820667,0.9074560099573945,0.8833725265371811,0.9118940874094804,0.9374281023599159,0.9187704743986453,0.9192216413058605,0.9480046777268908,0.9253821727885969,0.9328650065770683,0.9569107381878337,0.896854753845081,0.9018132533528381,0.898269844920991,0.9383241003605788,0.8874844267257428,0.9105596433688593,0.881325205362357,0.9020761018287456,0.9067363079955317,0.8950743163758497,0.8948613228060763,0.9115876094465515,0.9226676759086927,0.925285148566409,0.9261377222080284,0.9193506075035343,0.9102740272911418,0.8909386263892917,0.9073729097046919,0.9118749528261431,0.8769749336424773,0.9235324842067711,0.9025389597887661,0.9143689428168197,0.8691863605353154,0.877203218364562,0.9193048788474691,0.9370392935044624,0.9005648629903678,0.9372154563512083,0.9006033684175841,0.9020812190706242,0.9158320750002037,0.923709074336819,0.9444099936877444,0.8997326362201922,0.9121221801365501,0.9143776798437365,0.9277970158029862,0.939393224946401,0.898985005936055,0.9142336412109705,0.9506894052676992,0.9275153847542955,0.9232959006330281,0.9383503600127597,0.9262908433389484,0.8682667661095672,0.9436889415318006,0.9004407257213974,0.9088795615131915,0.8886422128882497,0.8871639598473663,0.9289926973008655,0.9628116209184632,0.9016991971995301,0.891396502708179,0.9025462569832094,0.9120553662972218,0.9160715429626751,0.9131429788096235,0.9066805492938305,0.8913710848081997,0.9010610966401208,0.9442573540138448,0.8915188794115324,0.9082967999840786,0.9160504100220225,0.9154749430973657,0.9211479747083909,0.924422500170181,0.9163836689799114,0.9162497226621846,0.9034544306608422,0.8895327445979183,0.9075918030675378,0.9163735830571117,0.8903232404678875,0.9401580756893987,0.918113371948836,0.8809116543249672,0.9305758298455762,0.894283859531557,0.9241136306958097,0.9164454020696781,0.931943131201606,0.9348321497156927,0.9157352560798687,0.9331517406605179,0.9007992696754995,0.9475898047880608,0.9027383137937887,0.8812063268802387,0.9174593228112486,0.8823008925616838,0.8891939528150223,0.8804898639822749,0.9017072487295843,0.9267131317693452,0.9121544776914361,0.9456215942318148,0.885451041674058,0.9406222045925129,0.8694772292090612,0.8952926031117204,0.9450690633911345,0.9243136959047363,0.8882548455442716,0.9061577267843796,0.927098498481629,0.9421203721930389,0.9200452206320562,0.9316307775777671,0.8803122328928286,0.9178020342966589,0.9502220512449758,0.9045509674184714,0.9205036365348369,0.9064398874365792,0.9269907960315213,0.8698481781483995,0.9202032868058443,0.9334270133492408,0.922401357374319,0.966291989068024,0.9259297277442066,0.8924173154889665,0.9046466257570859,0.8802352992412835,0.9165442004705762,0.9074396414066669,0.8916179086174795,0.8889948643834769,0.909183768555218,0.9156302063092663,0.9549505940764245,0.8689429330042655,0.905487754555752,0.8920236607952254,0.9195569894378223,0.9162809091404148,0.898889953577438,0.9134568353604556,0.9052897618533016,0.8847051633301063,0.8908483842558922,0.889455733010486,0.9180589806505547,0.8983529911140451,0.9068657788105596,0.9187525563425094,0.9165165334815087,0.9055220444709896,0.9028136996580473,0.916384760130638,0.8741615440709782,0.8972764468735553,0.9290864876429498,0.8973865179022007,0.9060672188136268,0.9407470941402244,0.9125708790747363,0.9037717403914669,0.8874258247056693,0.883702196073584,0.899988476742439,0.8990350426856079,0.9186142767885416,0.9006988036676358,0.9031431106621459,0.9287159352997622,0.8798594201438008,0.9078220147677716,0.9258605507110176,0.8763303442343232,0.8961116159677299,0.8686855716538411,0.8811872649332162,0.8802621327555057,0.8620147107802106,0.9168508105581639,0.9293063884429275,0.8889492505535952,0.8524820703393287,0.9119539043496471,0.9453277782597784,0.9357630276719723,0.8844386923183626,0.8960989593535348,0.9157160274325254,0.9428792179380616,0.9396011307175542,0.9099776481548977,0.898729553758791,0.9003311143073792,0.8853869114492839,0.925621397074087,0.9116480730490694,0.9095915551218151,0.9047205934637914,0.8899844520017473,0.9187790254137957,0.8575059422938451,0.9315986600990088,0.8727911332968978,0.9126348832491679,0.9287591452800189,0.9276240912398229,0.8930303896949389,0.8965804305829769,0.8794181929622663,0.9203452259971604,0.9069733306807515,0.9069878387727512,0.9104023052922283,0.8873254181576951,0.9283243279714452,0.9143440164827668,0.8897776089677898,0.9335253329792597,0.8784649664761169,0.8933739153984144,0.9072696793277903,0.914144076974729,0.8936517713862291,0.9154360850335331,0.886297728820968,0.9242882418934106,0.9357216795227105,0.9545198774288297,0.9186092740596082,0.9204003389460895,0.9014566486520571,0.8795937906849856,0.8887137425136239,0.8940206241828095,0.9034491195398843,0.9072879773282775,0.9073496510168337,0.9129558949488129,0.8688362774715734,0.8821646009327274,0.9126578754968254,0.9391037892956258,0.9284439291196825,0.8773532296488975,0.9229532603150501,0.8905734865695291,0.8920219340957708,0.9012274013041665,0.8716936989373487,0.9174720472825818,0.9191959941502119,0.9213050047140349,0.898046240306764,0.9292541717967273,0.9224746100986542,0.9007552580791133,0.8738460325724813,0.8853071121135346,0.8789349037018117,0.9165969890357863,0.9371238735974523,0.9121962752906153,0.9041074984110754,0.92047681328018,0.9254279187243047,0.8884200029650622,0.9240851121493011,0.9106447369447376,0.9219550989277501,0.8751713945600541,0.9295883603675146,0.8806764454646498,0.9008812728767812,0.9402016341780343,0.9276230068659306,0.932311111359492,0.9045523212534631,0.8963057047640143,0.8857817049757206,0.8908908085371656,0.9376380089763354,0.9293986049546911,0.9220239801324996,0.9364980444838645,0.8890523278819634,0.8885787343837557,0.9356940383463193,0.9222544431548083,0.9295329566674099,0.8969572730250809,0.8976535461536826,0.9183157466557175,0.8670457539721728,0.9126933051461488,0.9258850915274318,0.8874651625850436,0.9099930921411785,0.925245620417867,0.8971979220587468,0.9266653637454967,0.8914257990906638,0.9260579833335087,0.9137209102265398,0.9028486000611256,0.9192760545389974,0.8531950122875231,0.8822892398048888,0.9422261446180145,0.9171578213495688,0.9080685441615782,0.9126165475944046,0.8707263087715169,0.9375966088333662,0.8696885068767899,0.8966817405335584,0.8626783483858496,0.9112518005432289,0.8754012116675268,0.900570851862375,0.89535304270771,0.9056036845624837,0.932454950649848,0.8714463277030879,0.921627358259634,0.9256500029294978,0.8849065975347867,0.8922240297794491,0.8716654001882254,0.9371022091170292,0.8792345688679135,0.9242791137166556,0.8633951621514081,0.9243147736831978,0.8941247812657546,0.8977162913149486,0.9030676499788233,0.8942368917605206,0.8912568041646921,0.9358867515547741,0.9484428125422641,0.9073922824169416,0.9187932446020227,0.8760312632438311,0.904591459900337,0.9511322624716761,0.8835875477423547,0.944640875116349,0.9159904416084382,0.8746777144323978,0.9224363080923303,0.9234741963643961,0.896097509915413,0.8890729937185484,0.9340966278689739,0.8967688866798295,0.9154700583522625,0.8701441180855767,0.8933272023454725,0.9166144078930375,0.8880396906613147,0.9114637007337166,0.890873830114034,0.9339093053554676,0.8974917074647984,0.9033521798812694,0.961062263835661,0.9282557273201513,0.8947619955381628,0.887847058166265,0.9148112279326006,0.9251404345731207,0.8996373224741498,0.908430617458682,0.9131405522449453,0.9323540740142173,0.8917310780872839,0.9066084827400961,0.8796783991131626,0.9229950486227826,0.8867322503017208,0.916765799964266,0.8956553860121138,0.9112757532791026,0.9206544424521218,0.9325957820118789,0.9296113694460387,0.9063070619063731,0.9057041000752323,0.8985852954938142,0.923108405408284,0.9102044165104687,0.9006728953343638,0.8728997115508346,0.8811515581845561,0.9282321601913133,0.9079409541120319,0.9033302907746172,0.9320143432270336,0.9133155697237131,0.8832642385355147,0.8958931702329986,0.912886603425477,0.8896804769944477,0.9342646205322928,0.8939586912118979,0.887778620391118,0.9076005209958586,0.9307396830275154,0.9559597471056401,0.8959638114593967,0.9395892059265549,0.9264173347399636,0.8905927094527396,0.9009337322112221,0.9090921168926631,0.9208854063065546,0.9166210487952652,0.8854435892030849,0.8959666600337088,0.9232021153237371,0.882755654784596,0.9213803216872769,0.8967016260698797,0.890631422705646,0.9204430675904747,0.9052782887801258,0.8837711988269504,0.9240034306625874,0.9124761750425814,0.8998309428407121,0.9072025974852005,0.9262079013172204,0.908881480632397,0.9318669772738211,0.9379022830350032,0.9273594958799524,0.9232731237874454,0.8770164067482037,0.9000376820023086,0.9003160812297191,0.9364961667388788,0.9013555732815197,0.8912419430218763,0.9125351520055114,0.9295650513358413,0.9199935819223471,0.9082022527385721,0.9235583562480861,0.8993549867306481,0.9059170388070822,0.8953662206236911,0.9123194510096702,0.9335679057162789,0.8962790666305286,0.8544977087184333,0.8847524622612433,0.9181756789388619,0.908729597491127,0.9243563755257633,0.8945289098170919,0.8647405592524203,0.9034451407871116,0.9135060874918676,0.873432881397101,0.8860925032616311,0.8737625225076622,0.9209796655142597,0.8712802648212382,0.8934333084142185,0.9277394042047165,0.9077898532072814,0.9114893809462475,0.9173384171375403,0.9519097485147341,0.9287627196747632,0.9031803044722199,0.9068472541730415,0.910784935595928,0.9133786375518863,0.882223896623257,0.9161154514840827,0.9333190299053885,0.8893557181383474,0.9232290326876817,0.87658781245129,0.9118036166110274,0.8828935807182063,0.9021250190586596,0.8664368782969162,0.9131677731972966,0.9012134858639749,0.8900430634647493,0.9491482329475647,0.8919825320602881,0.8659262791748042,0.9023714521007511,0.919988632979143,0.8904539212967278,0.9395075219304494,0.9483300022457811,0.9228217254870016,0.9188524905481761,0.9188882567929746,0.9019602904911059,0.8992886333278519,0.872632169423145,0.9158392726871563,0.9322064143558391,0.9203264269167611,0.8923269091990689,0.9204041207702801,0.9178283774186583,0.919491710320737,0.9144823374721729,0.921710018925596,0.9136090369260818,0.9442954446725277,0.8736157210837796,0.9007964646796773,0.8923795596877471,0.8821250939001084,0.946508076377745,0.9025030043122426,0.889274162797404,0.8957496378867634,0.8973631264072531,0.9077470064416671,0.9009127935727904,0.8890461674839744,0.8880887209903623,0.9362006337686539,0.9020325436211496,0.8939260671716516,0.9410142726235651,0.9158385497731796,0.9019551234144335,0.8939096723592908,0.8995003777260745,0.939431338353747,0.8942017176611525,0.9045245519027203,0.9218175589912213,0.9471583013152565,0.8974861186049629,0.8714665197378859,0.8914896745096309,0.9293126051489484,0.8837701295704997,0.9155091998531886,0.9144089196062789,0.9025372575387526,0.8986865916684406,0.916842971712784,0.8861067477658529,0.9057352099192385,0.8841696463580866,0.9152333893092346,0.897544998526962,0.9013565759322842,0.9154621490421203,0.9003218776871235,0.907742287927538,0.9109741766447872,0.9112351897352863,0.9270775556977089,0.9284373313470397,0.9051436549701233,0.8744032230088817,0.8988541155144671,0.8809933656841451,0.8578358882848025,0.8995189932331827,0.8966337099982807,0.9390738344181755,0.879545122580194,0.9216363846935716,0.9437018497152486,0.9208963652481378,0.9150596875797823,0.8907786373003806,0.8909357562371935,0.919403590850487,0.8883818146574152,0.9061488771210621,0.9043727327299806,0.9043922846093388,0.8689934389010749,0.9009621893885065,0.8756001389216238,0.9053897036739587,0.9080971596167738,0.9081786718120104,0.8992866623674836,0.9114541029646774,0.8965328139504354,0.9061814031686802,0.9085924602956874,0.9098521156847951,0.9011037390283579,0.8831924729015612,0.8988679367968897,0.9165078518468197,0.9073618077721187,0.9028846429042339,0.9199224156558538,0.907534079888377,0.9255083096400132,0.9294164493812346,0.9289990159449634,0.8868552976161815,0.9322671619233935,0.9071694864159539,0.8862290828423611,0.9015213541857686,0.8903437885626062,0.9262018970192274,0.9147313350469741,0.8941319138236167,0.9142669875093605,0.9078897081968741,0.9328839734843616,0.9059131114512233,0.9270247194361079,0.8996775775285117,0.8990071862706875,0.9122446932488234,0.9314198471877497,0.9235697709167485,0.9266078548738532,0.8990599913606688,0.8969307327338385,0.8962600098423674,0.9290687554871733,0.9295626815208617,0.9058472382399458,0.8854909921010959,0.9122827323511881,0.8904203582402254,0.9144777711284497,0.9383787576898815,0.9068848707805772,0.9027920168198625,0.9256362511936332,0.9091862664283479,0.9047233467867921,0.9262607730297375,0.9081023707200064,0.9094557449537528,0.8959878428292569,0.899155751643804,0.9091731310538125,0.9135669329350455,0.9224102190506519,0.9058828199795864,0.922751709278283,0.9161819990209251,0.9014221750606882,0.937567287083833,0.9000982713678916,0.8918020232022532,0.9174763331842171,0.9049674139011818,0.9059331777012033,0.9179456327126981,0.8906903151360617,0.8648541546055606,0.8680036489949008,0.872934588550449,0.9212808818779268,0.8590991870901565,0.8999841650408061,0.8798263098179432,0.929008390437444,0.9103972915429348,0.9008566153953057,0.9065877775415545,0.9074596285931127,0.942310790718405,0.9354100835275936,0.935044428980255,0.9127976474754457,0.9096606364558174,0.9124874397873922,0.8836829515080656,0.9063304494792318,0.859276034459017,0.909021475746616,0.9215961985332813,0.8891026561667178,0.9268429929967881,0.8977057168378559,0.9153211676837913,0.8884082866994206,0.9123969136305397,0.9052676848081612,0.9000133314048417,0.882380556878581,0.8979278045662465,0.9179333943494707,0.8756511141560421,0.9229204994590461,0.9012939827022701,0.8904163665976815,0.9261512072701723,0.9235144646293896,0.910502227520239,0.9098226720837255,0.9361116121040125,0.9325331629976504,0.9212589777033059,0.9365108154102056,0.8998998292085687,0.9229601190108896,0.8823522779217143,0.933734971541775,0.8994559151177626,0.9175919684320083,0.9275630372195545,0.8770918354170516,0.8935213193749005,0.9166181337175402,0.8894196634442503,0.8731275466618863,0.8917346302275392,0.9017557579049704,0.8834275709705159,0.9116818925303047,0.9313473222758413,0.9217101991913937,0.9154367027960674,0.9320041760585156,0.9383654821384321,0.9438321366086398,0.9400615838768754,0.8986108756621772,0.8969288245260599,0.9298834134456949,0.9015212665285205,0.9249380758680512,0.9218445007384994,0.9127838500978867,0.9114457015491972,0.9496757352653232,0.9215904985274481,0.9056102913042611,0.9009572531605835,0.9080158444986522,0.9246357319782889,0.9117480344574469,0.9209642390237692,0.8958961794474873,0.8765305135436801,0.9586967058693867,0.8816720161221412,0.8870178016092417,0.9137315414165631,0.9282984214094506,0.892021292624243,0.9025082819894342,0.8796031882772875,0.9157863707409369,0.8970706483117832,0.8708146009166381,0.9155465699427006,0.906148430987164,0.9715674684523902,0.888170534013122,0.9389549829209514,0.944826134712226,0.9140840544294173,0.8535110260429101,0.899638186149625,0.8798455890324526,0.8975604502308334,0.8863093921275055,0.9069390786460994,0.948247196181692,0.9337475752706246,0.8782050115592798,0.9558319351943887,0.8809272924474852,0.9075732906067959,0.9202514770400061,0.9180038085843947,0.9264324006918074,0.8639526220466428,0.9202543791723828,0.8916003301986685,0.879269023379776,0.8738122567873439,0.8861414246965531,0.9418874293279178,0.9376148067533036,0.9005237632564612,0.937750662156284,0.8870260573107894,0.8837996673445577,0.9252489870852373,0.924343144414178,0.8969950642901168,0.9394136397889084,0.9334043945053626,0.8581898952273264,0.9156134809836478,0.9595472352350739,0.922023666470271,0.8919808314875494,0.9098658321745082,0.9055592940647808,0.8602173715421899,0.9116988804345183,0.9047806017013501,0.9087553420054162,0.9091827293644561,0.8947567254385584,0.9054887412421463,0.9138596377151799,0.9186708520641642,0.9073812917122054,0.9619508699513984,0.917151166216045,0.8903178037938667,0.9069045892571519,0.892037521589499,0.9349200376146846,0.8930048613955013,0.8912335874717171,0.935001188434927,0.9146492271336958,0.8432879366611861,0.8784962663758272,0.9174363450250013,0.9263061803503136,0.9519697413210769,0.9107977744866095,0.9018836730619255,0.8767236867743272,0.9241527953042254,0.919034464098222,0.9234208266997849,0.8995719848740591,0.9428781398176,0.9098654456695675,0.9376192545278128,0.9071209873977789,0.8925267888010119,0.8974893728854746,0.889592404832062,0.9288454459058952,0.9186193368234045,0.8748226010550479,0.8946542030783002,0.9182188215084273,0.9374349730399115,0.8969870318555984,0.8732115854896683,0.8830545515857121,0.9316467561183612,0.933657437228235,0.9294273120027537,0.9244031116909963,0.8916703869835195,0.8738663037605584,0.91795668996434,0.8742232354923828,0.8941118544736729,0.8993517272404052,0.9094591812221706,0.9208919299247876,0.8954846117855043,0.9114750104090329,0.887972524349546,0.9393298394777243,0.910819492321236,0.8952543134173577,0.9097698488143904,0.9110635364191674,0.9072440057808296,0.9297173786694748,0.9153623120952014,0.881553335893173,0.844909176257903,0.9184967765033933,0.9057109063983423,0.9016825047382852,0.8862426084298987,0.9464032958291747,0.921353115382186,0.9296939016814155,0.9095790017606864,0.9139279228333553,0.8928316517291891,0.9012132826880405,0.956985157444769,0.9101828512103025,0.9304840041430815,0.8981990832802268,0.9181278471275285,0.8629182172090705,0.895281381801277,0.8684187223789851,0.9316501431302308,0.8768420675138782,0.9464304103528564,0.9231754284271093,0.8939972351959252,0.9063283768201449,0.9207801441595863,0.863830420832399,0.9058557121652607,0.9046873942621086,0.9065640547700279,0.8649231992486873,0.9048814295642655,0.8960545517372648,0.9204728310541233,0.9443774893911123,0.9338936152774208,0.8736376128447411,0.9522656554598595,0.9048223862113107,0.890067601974112,0.9159402964014242,0.8743708313703599,0.8703812144416064,0.8718968658887212,0.9179658161326065,0.9379660743848809,0.9066287721566201
3.0,0.6788990825393488,0.6142358755790872,0.5925338213782899,0.7161707122217363,0.6734601155624921,0.6468138907768851,0.730084671473592,0.6058963231782701,0.5664981865210174,0.7310739210091363,0.6999045015598364,0.6220582836165242,0.594804775574191,0.7301828778082129,0.7277596553680267,0.652841669262916,0.7288436875302496,0.6833770123549862,0.7784433514146692,0.727591803699662,0.7687106511764071,0.584468570973321,0.6505013193475581,0.6576862012319971,0.6590341499917532,0.5849073347928808,0.7632472360187593,0.7270633708757961,0.6633635353037138,0.7345279591131754,0.6503824595132036,0.6961042780307126,0.7018589203679614,0.7641200427440424,0.6507629401110542,0.7085461712114307,0.7019522937167275,0.643398807118069,0.6848232986521315,0.6750301859970325,0.7505235323789976,0.6431279388657859,0.7995196532564857,0.7326341950022704,0.6728198169284405,0.7443208764897326,0.6782201893285928,0.8178420136902748,0.7083050274783899,0.647491511404949,0.7253910606354254,0.6755615834268236,0.7309511344995918,0.7054123270333928,0.6787431994832376,0.5768743442569373,0.7139544149785904,0.6067817527351123,0.704111535962283,0.7612969697901485,0.6570011957182743,0.6173717576278368,0.7321385273913356,0.7313522535590203,0.7261961070165643,0.6567287500201299,0.7148859335174046,0.6215232968142366,0.7700588507391309,0.7347207862074513,0.6767130327041487,0.583151607996328,0.6507718213998661,0.6272971636666841,0.6462788844928778,0.609295442870418,0.6534129903600987,0.7250563471952869,0.6366298572308798,0.5774221267541854,0.6733285136030785,0.7549498389149496,0.746706247882353,0.7310800977353933,0.8194189619621686,0.7121746597187048,0.6304911492623669,0.7164567006490996,0.7389716162195453,0.637759172027475,0.6645016124703803,0.6987444686535913,0.6750730056596536,0.7188783888671484,0.685104676711198,0.5890672607322567,0.7297494156427311,0.6925920124701637,0.6717702877801826,0.7212908863017717,0.6769983822836365,0.7512008061204423,0.7304063137304415,0.6617135102920441,0.8012010612610448,0.625705301456731,0.6431761192672943,0.7030876229768291,0.6901123879784937,0.8172525319535334,0.7100984115353502,0.744350854357539,0.840992707498501,0.637035715734072,0.7609043726369267,0.7403209759631117,0.7768169821927583,0.6549741531174806,0.7289200056137867,0.5853047415172674,0.7270193228450432,0.6414599727019744,0.7083763081608934,0.7139042976729538,0.7278427181748978,0.8050476655768094,0.5697457496584212,0.6344960407137845,0.6557376138783838,0.7161185781181412,0.7304101864146564,0.6029346281996827,0.7213723208245533,0.6983473682651268,0.7308355806259178,0.5641596240820735,0.7155145566392532,0.6695396368604337,0.7867094983514625,0.6845920804132802,0.651022773884451,0.6679837874531577,0.7130507512374741,0.6443007692871437,0.6101352449191356,0.6393093005646172,0.6838998453025746,0.6770767468338375,0.7566903312524712,0.604755183700439,0.5212005827341344,0.7196673097211883,0.7381103881611526,0.7676290259488876,0.7115326944436544,0.629404285791998,0.7987422872168579,0.5648339245313959,0.7190645033984487,0.67898835736226,0.6761488295293604,0.7111344649827542,0.6825476841272333,0.6502223064357772,0.625576849385344,0.6227615822619121,0.6177972309918234,0.6975723364629715,0.6348242223293723,0.6704020808601446,0.6402122878091,0.837175805432716,0.7111430183752487,0.7008404167563833,0.746311813824011,0.7140021729883879,0.6928664680651521,0.7086496844241871,0.6352493658147595,0.6736868281718033,0.7274659114279222,0.7144972835298976,0.7437772293899094,0.6270881471058545,0.6648881050061497,0.7081727253194752,0.7031221062811198,0.6589614337160059,0.7026571061041175,0.7703255401396206,0.6893684167704371,0.7826558363074957,0.6867720980113154,0.660785960002598,0.8062081350208761,0.6451004705122192,0.69218804641369,0.6266027164512593,0.7159734692872607,0.751050798372262,0.6213755295416175,0.6950095572912175,0.6485346797824567,0.6809366846745276,0.7304801378050434,0.7247984570107949,0.5913208479725105,0.6281937774244922,0.6541599307048426,0.7269967111377431,0.717358276669698,0.5788197928733858,0.659604077119187,0.6638394976310128,0.6726465292722311,0.660684387391384,0.676674535652439,0.7246889570260627,0.6959701624047825,0.7092323180725759,0.7408588276205722,0.699703880053607,0.7322693036943266,0.7507816150789044,0.720756460668408,0.6426108534880132,0.6201434183061953,0.6126688734971767,0.67059115100541,0.6703664218638116,0.7054215933386433,0.6227184718311805,0.7665149462407913,0.6035264760793493,0.5721145130182271,0.6964429275000114,0.7128005160314019,0.6784576861730093,0.7042456240833098,0.6214862159951258,0.6890682281771903,0.657757087220767,0.6424511318966879,0.5604027548409942,0.6121000620183404,0.6828779037599768,0.5714196424384598,0.678219748128728,0.5966081690054645,0.6692762947264427,0.7192053398705065,0.7444185042935096,0.6814135901635827,0.6989018411297985,0.6551579489664742,0.6302875762301229,0.7519624249834864,0.598695830265571,0.7654099783450213,0.6828139301705064,0.6397458154148561,0.8537566209337317,0.6954147194525979,0.6794098375212173,0.6675677445397191,0.6503597180462857,0.6508611169688865,0.7890672915440664,0.7190615357968718,0.6039014784888229,0.6265043704645266,0.5660704977143125,0.6541193919731585,0.7041983910426034,0.5719414764905894,0.6110833425686119,0.7065925306332824,0.6010333425100263,0.6556171786756488,0.6687207754929708,0.623919672992781,0.753762907274116,0.6987132822331035,0.7145163132372961,0.8132655489716437,0.645972351642086,0.6868188595487067,0.7702833514300702,0.6223720249692005,0.7080429531629172,0.5892285991336454,0.6444635127110493,0.7262013602369778,0.6672400442568275,0.7048573694888498,0.6587636729906718,0.6248227154547228,0.6634730481280107,0.7899401938920053,0.7130114304276735,0.644995254880498,0.6931339153587356,0.6497484408751311,0.6008814988886816,0.7432934083418509,0.5919878593311121,0.6373109007856962,0.6492054756719849,0.5709650232724933,0.5950944489537556,0.5474849168348203,0.6761622160973663,0.6373290598998953,0.7506446617388218,0.6938748661170953,0.6265191701160766,0.7756507252369724,0.6221688663399432,0.5964885569805332,0.6847184704858403,0.6247358110948632,0.681027108765723,0.7466549029823856,0.7677394837590608,0.6500628546591523,0.8213249702968889,0.7259421266558514,0.6225641093329625,0.643833991143413,0.7641362288346294,0.6084932370385375,0.7278463627070247,0.7045798086660352,0.7433722978821551,0.6318002227729931,0.7315262997215926,0.6319369242466231,0.6622077265108939,0.6781250423236334,0.7077741914552304,0.6652608175245163,0.7374672267231054,0.7167753635950356,0.5882023244435669,0.6669315751988897,0.6854084998011865,0.7542779819801431,0.6508986029245035,0.5266328999595064,0.6286295524711224,0.6139335780650533,0.775542755160479,0.7260811003578379,0.6990096489984357,0.7142401630833088,0.6322680931305458,0.5912065443998016,0.6862363237237212,0.6211791214817739,0.6676444809375497,0.7896034422756241,0.655901736967761,0.7133157208001418,0.6793474642274664,0.5701560050226719,0.6418770839493243,0.7192105302536115,0.6578995300356624,0.6515419795687801,0.693950748621484,0.7298197620922529,0.6215638607421314,0.7068537428394626,0.7157782378641354,0.7218306401093035,0.6805921542721268,0.6819008365226142,0.616633113584583,0.6956332719542309,0.683475839538508,0.6296652399957702,0.7756387804776664,0.577067052746996,0.6204569909386818,0.6919198199656225,0.7058260185888479,0.653895177422369,0.6614240105683424,0.6606318734106716,0.6353169384927441,0.7091409447061287,0.6943024382899197,0.6144117132186621,0.6665594680701967,0.7798006302856479,0.7218665652625164,0.7872823079431339,0.6843792059930315,0.6723186753218003,0.66968356009238,0.6449421558581675,0.7614894709002047,0.7660202222996496,0.5931254548700943,0.7193546154965678,0.7725255966421146,0.7383751201062186,0.639559555745416,0.6003001918237337,0.6215892950202685,0.7192511294841313,0.7054257265746842,0.7082634533351577,0.7928583691296452,0.6378575910600827,0.6697688802780325,0.7146446770184234,0.6074374590457665,0.7476374355362945,0.7757902316604594,0.5756363906262242,0.6562643407700961,0.7335056450521643,0.6487296908316935,0.5968156897686129,0.7866876901243818,0.7266271681171349,0.6854639237434405,0.7375617887233096,0.6601443650395517,0.7596811504722619,0.64872810670027,0.7639713265930352,0.6338078575188755,0.6512377357838278,0.8069853035101635,0.6241202484723875,0.7358047536839714,0.6730655977840632,0.5810207848347037,0.6198873192976937,0.7048429668693906,0.7711333727654054,0.6577552164575529,0.6845686099356474,0.682787214140662,0.7623506044401044,0.6217075903859546,0.6684959431360701,0.651710016776896,0.823075361931966,0.5555971587194991,0.7494564985504237,0.6320850931223891,0.74241915863966,0.6400570651932518,0.629972106514202,0.7383486626538721,0.6277419004793976,0.5511722167788974,0.6193648036578437,0.6442813597762321,0.6903124723375458,0.713974652290049,0.7175580074923374,0.6280445456735831,0.6678883212593978,0.6940047156998403,0.6215312362936402,0.7191069365355653,0.671538497780346,0.6323402755224728,0.7190016068222554,0.7093990098600821,0.5500811115599834,0.6785516179051406,0.7044407483845639,0.593671000015931,0.7236717739034784,0.7338712791452228,0.7455043032246461,0.7278875050810653,0.6888196102072139,0.7410769427205287,0.6890301492042916,0.6869723852337863,0.5776968940322257,0.7801207769656883,0.7117381317766184,0.6978800869491254,0.7290128663806832,0.7119831651254356,0.7278187584389412,0.6562928587341142,0.5529669350051314,0.7088467134553447,0.6961691145448682,0.5930480848462661,0.6920966258478967,0.6725965719327037,0.7257054107455589,0.5727384886739939,0.6314212225966691,0.7347495754765109,0.6685226438782764,0.6666833875269441,0.6661387524275764,0.6758330111541611,0.6125223658043404,0.6582557237643681,0.5641252617969739,0.6855808704694847,0.6385189595027815,0.7258133658659999,0.5791691251980505,0.7162452820525664,0.6783508971209773,0.6821498342257487,0.6704960554114362,0.6329390468399086,0.658677137900907,0.6661091759282107,0.6108956094833403,0.556913186581752,0.7430951785155272,0.5775403725045459,0.6223262462018481,0.6155627457849809,0.7406262457269043,0.6361000709082358,0.6855611785762348,0.6650232103972985,0.6772341244738241,0.6437933366082695,0.7066053560759445,0.674989144438904,0.6929866286280131,0.6974620993828685,0.6757443443432427,0.7769493731159621,0.5928452098018709,0.7822758553615545,0.608773116293171,0.6848378815401068,0.7004939214737018,0.7119854028228484,0.7462317633539747,0.6518198038033602,0.725549581584426,0.627559691106185,0.7239206080416142,0.7513467735163324,0.6612856142703826,0.6491542977906113,0.6859504152443937,0.6970088791047578,0.6789807319343926,0.7268584304714495,0.6365915392304298,0.6361779568405432,0.7291055097469648,0.6968220677669317,0.7739286477261479,0.6626009127073068,0.6393443123945121,0.5992788420889567,0.682537200618541,0.6305467949785369,0.73826878583422,0.6471217376039038,0.7624707914539552,0.8058968554368157,0.6912931976187481,0.7302371775836083,0.6293878998597561,0.6472251132699296,0.6373864254787185,0.6156742400822196,0.7085208792134509,0.8369834196228301,0.7697571677946827,0.7116555451214809,0.7186272648943993,0.687709206870777,0.7368117529618577,0.6185842135194597,0.6135694402525464,0.7788464400813561,0.6532946593297669,0.6333835962166828,0.5798736166585872,0.6681952369406841,0.7326845232338927,0.7514696115418265,0.7095921805694549,0.7086213904034361,0.7259757849205748,0.6186301646051111,0.6522020939334364,0.6432560950587956,0.6583973903038964,0.6415136916888793,0.7039577724123176,0.6691575167991334,0.7964949228544571,0.610073097690621,0.6272078038851346,0.7217005443203519,0.7189812648488738,0.5965009019280666,0.7065004440911714,0.7024271268048907,0.6478715564421932,0.6449693850558857,0.721472358323402,0.6415814565757125,0.6575930731667909,0.7167622146491447,0.6913487338705999,0.7156784968300968,0.7193813435026043,0.6836936297078006,0.6812124532940467,0.7429945680437452,0.6545022884654461,0.700119459815866,0.6666728653274376,0.7165196811380481,0.6979718324995395,0.7101392667551683,0.710800968728674,0.6031019576562716,0.7642013694872227,0.6439860177209646,0.7384949400598723,0.6432808016406505,0.7101997798841342,0.6793556595260877,0.7176300047446211,0.5718719598840356,0.7115048933821148,0.6667910375408954,0.7326272312113077,0.6064045822678585,0.6535974750585348,0.6800728541542078,0.6716710883162633,0.682986171560405,0.7025182550209453,0.7779948845941164,0.6612711094350091,0.7161351409688339,0.6515719286512185,0.7381860240103706,0.6476235934769263,0.7113214075933936,0.743380584294418,0.7281804265748693,0.6630244679271333,0.6677890828414877,0.6708615463576383,0.7717083606297991,0.5849945413113381,0.7046498938120471,0.5525759197974333,0.6324199859272168,0.7293145998619722,0.6312975904009124,0.649477417753298,0.7209125510371152,0.7394082180471688,0.7018990409509613,0.6723863579930548,0.6732579948661275,0.7421499470582957,0.6345395921519053,0.6443946393761565,0.6891515292197765,0.6643639327111603,0.689375344607049,0.6825998249293211,0.6866931755135813,0.7095715143332304,0.6788159303407807,0.6560785946064943,0.7637081952202607,0.6595704002502482,0.6663650816976574,0.6198180825661221,0.7087657246744797,0.6691261368460968,0.6511266156976814,0.7465486854699308,0.6820575675346174,0.5714259244163512,0.7063440754288861,0.63454779452425,0.7035034743801087,0.6364024225412558,0.7708104419511471,0.7183087987308089,0.6194905858059012,0.6650918991514089,0.6424475313518984,0.7122737014551187,0.6989444534157281,0.6362425830763276,0.7301839481602566,0.8367253403079662,0.6550560887851207,0.726676311212014,0.6589143575978696,0.7437391089581195,0.6565349902227671,0.7955191397673852,0.6602298980154047,0.6407691886966786,0.7852260207719638,0.7106943856644672,0.7188429176369275,0.6053823018633915,0.6266975972408129,0.6177967480902514,0.7289258678011579,0.7865812580492457,0.6320604779144455,0.6754461634879816,0.7058912417426141,0.6642979096209495,0.7556883377562108,0.6569009249709761,0.5759040684070414,0.6007592111199938,0.6476457104034693,0.676190490761953,0.6987745360751475,0.6673782324158251,0.642702823279971,0.5693357204370628,0.6245070004892543,0.6634759549952647,0.6279824104889844,0.6933784195416104,0.6115330614365461,0.7132837243187173,0.6618371529179188,0.6927333343806054,0.6779479251601076,0.5796848251347402,0.7018519622979166,0.7647373126554444,0.6939236975535792,0.7321121530048683,0.7208042086900185,0.7580675013738808,0.6792709508610913,0.7087759098819908,0.6275083277906084,0.6094789185928374,0.6647247593446988,0.7690251243082846,0.8147942973447985,0.6151982147425376,0.6460589569993272,0.669116199309379,0.7094391666607052,0.6065403911030368,0.7513188918902797,0.748243942950214,0.5521367695468562,0.620110671809492,0.6181901034794114,0.692133147153649,0.722786519058382,0.6551226021036766,0.7174959079085186,0.7218634942240952,0.6633565133701391,0.7519611385927712,0.6566653988714761,0.6919705986694205,0.7532050931353653,0.6945306274273257,0.6426944187926532,0.6649648119985063,0.674314622380123,0.7396134321858133,0.7411770897874478,0.791922581538394,0.6493728828039277,0.6461592763635249,0.6714582052862892,0.6201880063699966,0.6364059709313143,0.6476008177554986,0.718953709737881,0.653738614527576,0.6364152123516179,0.6458231023692016,0.7019490557575067,0.6126309297461986,0.7165676698208734,0.6946296020720204,0.7532302680819561,0.6793805362659495,0.6331869671129472,0.7160265133669128,0.6659437166034152,0.7368817214777479,0.7161960570453865,0.6433764559906353,0.681162359773567,0.5957071876194693,0.6854689812074264,0.6298877948171241,0.6864201486935834,0.6316527853049537,0.5719347135822866,0.698791409612482,0.6863834315990799,0.6748317897310316,0.6692030933575543,0.56275618533631,0.6706450253432126,0.7021343019591046,0.5908237341375323,0.7261127981376819,0.6822157602666501,0.646053408889447,0.6034286391736142,0.7319002918661549,0.7834384454069965,0.6522484460060095,0.7270459331268926,0.6071486337005239,0.7488661395711359,0.6319490031847699,0.8053143929399632,0.6839341328413585,0.7101150437785372,0.6924557761307165,0.7295879808512883,0.6943854488072329,0.7141841786925688,0.6309701645314706,0.6557451559470722,0.6699478418181254,0.6039858409380671,0.753180244163382,0.7171062132031892,0.6878336749468623,0.7154418167419548,0.5230169711024378,0.6607884467545763,0.6756981780715263,0.7036255205847244,0.6904301731059849,0.6215532057570439,0.7237084350708932,0.5678165751989396,0.6411161072929948,0.649828817244984,0.7108182954388925,0.6581568097739808,0.7027949270895746,0.7365421749110529,0.7102167542269744,0.5929260764715834,0.6806812222274432,0.6777688349170159,0.6771559928728177,0.6057915391875245,0.7042911789926085,0.7182403915100208,0.7117882917089398,0.7117886056052601,0.8150870362066899,0.6886566643722893,0.6981060304032723,0.7475495978205086,0.7788106751738525,0.694888810248251,0.7198383139951909,0.6995934707893879,0.7651628427026065,0.6763233773410078,0.7051633751361716,0.6729691776682311,0.6720477308638575,0.6774256715893306,0.7136499167928849,0.7610347882339301,0.6662080113005641,0.6023255393730597,0.6595163344701162,0.6730087470868602,0.7799688014195997,0.66093600374686,0.6961126586551615,0.6713620099512152,0.6790880831073999,0.6059320979617798,0.7479572568097715,0.5872563487396414,0.7569381869662507,0.7339182328639218,0.6626619180926192,0.6503222867163675,0.6325937993861415,0.6426264305012628,0.6841185001458912,0.6565891576355634,0.8192844739495649,0.63054872678835,0.615811747667358,0.6350551541108601,0.6209306639745216,0.615522869477286,0.5594173869546858,0.6107643592030495,0.6476030239460883,0.717715641692354,0.6532394269074286,0.5834698786323591,0.7539647880445024,0.6988268471508152,0.6688379814924574,0.6889753052466034,0.6921552104866859,0.7115456686626801,0.8265069671917159,0.7467373075902521,0.7479295536125111,0.6090521063042998,0.6616517769582791,0.686431672734326,0.5920593326190264,0.6790173884810051,0.6459307526405892,0.6734235815106838,0.6206882093530683,0.5640144487185209,0.7816606752328081,0.6840189539285025,0.7254531156155538,0.7204171457260546,0.6520223429394649,0.6535743709491139,0.6482179708656437,0.6528665482225179,0.7524252730753082,0.6355828893489155,0.6345237054708398,0.652258776640578,0.6792610459353982,0.6271356246556555,0.7538213734027082,0.6435268705349803,0.685797369661413,0.6868728774791114,0.8130338201426958,0.6337454723650142,0.6366447556918204,0.6788866263872106,0.702983519335463,0.8288469614307377,0.6597510268316057,0.750674189405004,0.7539319806196858,0.6679782984268179,0.5604787935055395,0.6724252975150237,0.5635110202451044,0.6698851611962143,0.7754146880227356,0.6950288319573558,0.7635996188166444,0.6856858515467907,0.6778020793781283,0.659283792847666,0.6327972335727956,0.6179596144033,0.6158397664021924,0.7624617011340673,0.7000072093897098,0.8177727540440121,0.7291209477654287,0.6785579381151028,0.6532830557057424,0.6841817859582549,0.6729618778108946,0.6759373353804459,0.6793016712643778,0.6677649286516384,0.6921982661368741,0.7352322116398223,0.5840121521726441,0.5891833289005456,0.7871354800160804,0.630547978322166,0.6148714292975866
4.0,0.5871559631731338,0.48614511311275116,0.48201321710569867,0.6147113210420193,0.5852091747835054,0.5591063261323701,0.651676177427985,0.5193237929280256,0.4574096420415055,0.629355008467746,0.6319161186953861,0.5402259407007707,0.5201636276126752,0.6589134012176641,0.6475397727851198,0.5808003612906598,0.6178865045484151,0.5965568588494843,0.6413716305100795,0.613137531215345,0.6549631216967985,0.46525335183264,0.5534223274018991,0.6328362363107545,0.5766805939248886,0.4608345652604811,0.6598760914162587,0.6435390593419852,0.6090480075402637,0.6164247290855603,0.5856669606373734,0.6066719901881451,0.6317368225050357,0.6443025840040818,0.5619939789168117,0.6303960610447081,0.6282919609231342,0.5357193533020854,0.5894263534905932,0.5871247768632518,0.6583437241491569,0.5672663651808386,0.717447165941372,0.6305978033003916,0.5750562571364491,0.6733252717942825,0.6107383301075521,0.7472634169836218,0.63098457936633,0.5478809812234067,0.6327059545406011,0.6001161543186496,0.6610346701476327,0.6260104872807329,0.598589232125388,0.4529128759754871,0.625346200455148,0.4950062414617451,0.6099936950245317,0.6653028659825394,0.5267112107471391,0.54797258365162,0.635472684783752,0.6475211974199191,0.6181631899325689,0.5771116833298139,0.6166225779660702,0.5327299384807336,0.6777324122478335,0.665419737322253,0.5665028651061719,0.447470159112348,0.5677143412628499,0.5496876004860364,0.5780162408938139,0.5604890543147942,0.5824009441034891,0.6560975766766732,0.5334155123166104,0.5086159934547542,0.5996285947753004,0.683933863555031,0.6519323300090079,0.6555682404989643,0.7395357959378145,0.5917350938780028,0.5647807835183616,0.6283349029284864,0.5985306048411195,0.5252244655849121,0.584747865133126,0.6010976787374026,0.5892839026591047,0.6179832720645027,0.587565591936475,0.47425503897335464,0.6227164556501583,0.6236516383541831,0.5849867484425071,0.6542397862959143,0.5913127012976667,0.6174511679667917,0.6123661032810036,0.556667936877063,0.7174826099050718,0.5324971674232901,0.5377921677174645,0.6199125093229377,0.5817883329358657,0.7166899908532361,0.6028772058982554,0.66076969436548,0.7223773788481562,0.5637840105177216,0.6688576111330016,0.6479791735416367,0.6950694675275231,0.5391179093306626,0.6457933949004594,0.49042101208817374,0.6524657352003921,0.60283921238938,0.6289786365490014,0.632163854503844,0.6656168483974877,0.6897563834173888,0.47826207278326655,0.5716217517518047,0.5699928854956047,0.6324976578262632,0.6429304414782969,0.5349662913397913,0.5994109655417235,0.5816217287667137,0.6097928963972753,0.4823703850139858,0.6062061168951919,0.5558046983084551,0.6743522943042879,0.5602761348000221,0.5770701830255596,0.554430714627641,0.577418125202681,0.5357946210120708,0.5267121084545666,0.5610167022142596,0.609409911532468,0.5852215930982558,0.6648697615751739,0.46686156858656924,0.4310685989675882,0.6262032280934221,0.6401749693926806,0.6683286909210795,0.6228242998119436,0.5678638534272946,0.697008462976425,0.4807974574541529,0.6423373094804783,0.528668396812028,0.5473156852604404,0.6371924007537789,0.5970878690081478,0.5358876788617946,0.5462242719559508,0.5163881161501147,0.501089219091175,0.5790339643437507,0.5867974609888634,0.6086481561530005,0.5517097420407233,0.7369702988565332,0.6134483169609096,0.5843998223052382,0.6762818554558749,0.6438581429324504,0.6130438160658261,0.574370266488009,0.5265394912528647,0.6083213113410525,0.6080569540866101,0.6295611512029733,0.6472486632408951,0.5093716925140077,0.5524870319273651,0.5800676539022769,0.5831409542533634,0.537187437069675,0.5881175564568026,0.6750073287533792,0.5868522140394529,0.702900621600151,0.5572931953145231,0.5673611792975125,0.7362435447679531,0.5453245386235133,0.6013956612256274,0.505651269578397,0.6542132167949422,0.7010794623453329,0.49466264849041797,0.6355989577637516,0.564311166683641,0.5728105937464901,0.6523674854932793,0.6235160323736406,0.5000226134502149,0.5480999706535014,0.5511753342958284,0.6006339580241994,0.6118111918646222,0.4866117883167591,0.5617213409080967,0.5848426857031969,0.6116900445505196,0.5830621934742757,0.6037585816236559,0.6727505989515081,0.6189232058544398,0.6656867238398825,0.6645043489510678,0.6334737040495189,0.6488048389595638,0.6551403990051218,0.5654821187303868,0.555749788536612,0.5261477880105431,0.5135599775324478,0.6082740866355949,0.5716134046565117,0.5756324644232201,0.5347340776924399,0.7035158962890629,0.4983617771121478,0.47151678286915805,0.6299220245218647,0.6448232858544264,0.5791208832045509,0.627753247253324,0.5544386001675814,0.6033403543057776,0.5720199616097184,0.5503511903751181,0.4574835384826034,0.507586437333726,0.5773893918818072,0.4979482963429669,0.5742162782689496,0.44783407411763515,0.613517002215391,0.58218264520425,0.6282139903749179,0.6200199486932687,0.6168248017083892,0.5715638876940693,0.5117305138556111,0.6620470778317115,0.4547862380876016,0.6507990670669122,0.6479468843984375,0.5373290705706684,0.7704995242379461,0.5854553494407108,0.6208386201726596,0.5782625210949661,0.5731756564633033,0.5345843672134076,0.6793578293593798,0.6515060609336406,0.5108267257639028,0.5329563424189486,0.5025544535566512,0.574807822759633,0.5766458903701627,0.4935158069658544,0.4909334581700493,0.6471647080911272,0.5136971532316297,0.5772085417826142,0.5533080602475783,0.5142482708244578,0.6769524729446251,0.6254885784024591,0.6111627957580058,0.7740676360790313,0.5379133853544537,0.6039498206201694,0.659393835659633,0.5111089127491789,0.6026629940493902,0.4733258679020893,0.5414779931249595,0.6104621248604583,0.5833653502485281,0.5739653811787816,0.54330910435632,0.5313292807712666,0.5737736717213693,0.7063778845351959,0.6178356322300256,0.5996163247415401,0.6472993629285473,0.581230668489356,0.4996733385039708,0.6704621236870497,0.471687419370251,0.5218547563852322,0.5539631934735808,0.5279210032644115,0.5167120482665648,0.4810496536035478,0.5863393300474896,0.535573161122095,0.6425562959904664,0.5739678880600105,0.5500612385807959,0.6616554622356084,0.5073007831254641,0.49447731550111906,0.5733095937639922,0.5402040658203037,0.5962454531039885,0.6879036327579424,0.6904638625010989,0.5493644037368914,0.7599443751809662,0.6222611996156642,0.5050438496054489,0.5432048187835191,0.6738788602538051,0.5629183470406639,0.6841499757582543,0.5865070602205469,0.6699735902587067,0.49683830393466477,0.6729622163937997,0.5534930828556519,0.5404017452874192,0.6068318548058885,0.6215207280160435,0.5580316708430584,0.6153863921848287,0.6084443820180512,0.4520497000826513,0.5915752053319935,0.6148892832908237,0.6617607480434814,0.5558245417188192,0.4274937340252961,0.5824578782610143,0.491726009477957,0.6441809917908656,0.5964032236230197,0.576530043451683,0.5924418203286009,0.5385776839600989,0.5063886506169912,0.5875192333174639,0.5286275789382678,0.5844656729719047,0.6770526028394951,0.5552078423620009,0.6694288464256629,0.597954993939139,0.49312194043960855,0.5559278650573815,0.60448075787794,0.5723377438092001,0.5457851367702683,0.5874975125042816,0.6435887400022359,0.5512299060090637,0.6412118761433898,0.6407808154236108,0.5980083923567177,0.5950372453379941,0.5811390666153485,0.4860039367973106,0.607754533831687,0.6000418062272408,0.5652726168978283,0.6848777582142913,0.48648284124925917,0.5056551710813932,0.5994490193088392,0.5958055501593759,0.5738070637197176,0.573761717133762,0.5671468308306536,0.5523716523805178,0.6068607908183136,0.6403727791547055,0.5345612222875199,0.5955201883458467,0.6972729867994563,0.6201642993190699,0.7078752905775858,0.5815829442340561,0.5640998293509717,0.5927042073214815,0.5199084517987211,0.6678710795344703,0.662578600851247,0.486435835901337,0.6195413800932743,0.6759580671043397,0.648833528346619,0.5405600820288692,0.4774165087187047,0.554763999230092,0.6296913463806597,0.6029732226878867,0.6066138311287179,0.7261700283538683,0.5727724582593255,0.5789953337305808,0.6248128689524728,0.5385604748829418,0.6747739334294395,0.7260997061942808,0.4370229551786111,0.5762627797135608,0.6642106133592627,0.558137841159875,0.4837381600677385,0.6967274532623297,0.6209471415067243,0.5551116997315919,0.6450076442143229,0.5753319056349714,0.6539724709571199,0.5122181424912636,0.6868864033464208,0.5404628789108684,0.5497930725449393,0.6785637561807215,0.5444632418416925,0.6327789451424289,0.5867189111552633,0.5370389305844177,0.5462752932895308,0.5722407760832775,0.6389687363560574,0.5839554295504938,0.5686805471550984,0.5816835829146534,0.6291371549413761,0.5141291013397564,0.563213719567977,0.5647923432609593,0.7306877523358845,0.48602166214745895,0.6640004698411801,0.5144999742052414,0.654064589180162,0.535820300907245,0.5068171250445649,0.6851684316495512,0.5356436318299742,0.4880153831981977,0.5204600763297114,0.5298076125973238,0.612370500461838,0.620527846915148,0.6461716473440984,0.5164710185919582,0.571352181937407,0.6167158738347077,0.5231231581551947,0.6138019701810148,0.5741416922837801,0.5765111814709469,0.6284251440209081,0.6703008481398939,0.423557842894506,0.5464718227541081,0.6523580689951513,0.5032511288200835,0.603313880199217,0.6452430153641816,0.6434962588745431,0.6638225526754286,0.5774020102557231,0.6158973561075302,0.6103539065079795,0.6059521484768438,0.47102682241581256,0.7056705555354043,0.6326041660756234,0.604990743343849,0.6061128172317055,0.6213626768367837,0.6496384300867906,0.5805263273039938,0.47438365322524917,0.5910711282295849,0.601806567872464,0.49626730296494487,0.5685222779943532,0.5805096434866043,0.6398369158651809,0.46866949707006095,0.5325125877537402,0.6444080352358607,0.5565422255503114,0.5863183359860865,0.5645539060543426,0.5780960452765513,0.5412833944002966,0.5830178663368492,0.45998154295905364,0.5715095660401375,0.5708172415317194,0.6546921030689142,0.4963192501380454,0.6318729402336043,0.6053085398939005,0.6101695508432439,0.5480650863348806,0.5319158930405675,0.5679522743797698,0.5813607817723322,0.4981150771951744,0.46124645913275925,0.6221232719800128,0.517417557982971,0.5032241237795676,0.5278712970017133,0.654262113903674,0.5726957695246495,0.5947711821306404,0.6078360015316966,0.5871384904998144,0.5179920455660854,0.6161201295038825,0.5705491960174217,0.6012993906519801,0.5930537410369588,0.5814348744013806,0.6922428106610657,0.49936639956706386,0.6947247264420168,0.5351148454652753,0.587484807597064,0.5982409200053944,0.5779962128721104,0.6192363832787718,0.5720429103561996,0.6180603806331875,0.5078377274799292,0.6482378861515459,0.6576700261345443,0.5413182495078146,0.5294885395870711,0.6167491370790884,0.6213566684013724,0.5864421432155469,0.6345044829695581,0.5463981224654061,0.5307208469177097,0.650485080710733,0.5869120644117315,0.6707447540888353,0.5814323906212425,0.5217368859354182,0.5119662360584173,0.5769741217542805,0.5505295426447008,0.6562156374126716,0.5680646347131284,0.6434899942607678,0.7428260635889675,0.5923841309442792,0.6295981161073588,0.5425444546891743,0.5691253450016218,0.5753708566213686,0.5421407830542758,0.6300883376396272,0.70802378114619,0.6895985340714235,0.5902899656483449,0.6485817325844548,0.5932826108902045,0.6645876205726492,0.5462835353810067,0.48197241200283664,0.6873064854218187,0.555781147500731,0.5405194137589301,0.45566649294209255,0.5676017170873265,0.674896517023624,0.6778521241907478,0.5750661060973455,0.6330942384492009,0.6244465567950729,0.5278200611727025,0.5584713657984713,0.5514087946303712,0.5709944459255925,0.5972895425001278,0.6313702411167395,0.5654634887124926,0.7083095208034957,0.5531626183096124,0.5187481820452874,0.6409506167345937,0.6233046946753248,0.510868359856448,0.5842879379806195,0.5953506067550227,0.547879357751852,0.5814405583717805,0.6193200395177142,0.5651456089156239,0.5723378770057302,0.62168300957615,0.585371987792358,0.6096951822268795,0.6215977608012192,0.5713577283459392,0.5653432639884074,0.6243948771091794,0.5462460808324101,0.6140528271560923,0.5792758208911883,0.6175680994354626,0.567697431515559,0.599187105105274,0.6028049307609094,0.483191207712804,0.680280750250863,0.5679964806858848,0.6567364820103047,0.5146794369229732,0.6022411942647637,0.6053464558670243,0.6384256292878129,0.492290996115097,0.5906495806727226,0.5980771780802719,0.6458546414179239,0.49995778957327575,0.587112285541621,0.5675959367148099,0.5797335297124732,0.5971805252089847,0.6098956758846384,0.7153902568360534,0.5550184710223303,0.6063463543016713,0.523541355504534,0.6402920857251504,0.5758309428292723,0.6310734397491266,0.6956086249819574,0.6100393138739059,0.6065528646426969,0.5994656333133467,0.6029785677752247,0.6776541145847025,0.5051281626412125,0.646639749477431,0.4341325457249821,0.526987508983792,0.6391028707577899,0.5598403341168564,0.5786066429002261,0.6349958303073987,0.6729521215314563,0.6141714548466726,0.6230124572045782,0.5945806223589731,0.699187543557862,0.5313648381559061,0.5383366939907547,0.5880591738140845,0.5493235719746664,0.6264711863421355,0.6005257028030301,0.6154459988547659,0.6157671392015058,0.5870452413738,0.5739783213766804,0.6718421053430811,0.5335367196478427,0.5866324336991882,0.5462818608730932,0.6246558742590074,0.5912739255334276,0.5697276041577721,0.6732966248052521,0.5494311620063905,0.48050825440180533,0.6219386090839938,0.5256999067716283,0.6075232522156481,0.537602157362403,0.6743424008838514,0.6450516751911319,0.5299459397683443,0.5882324258367286,0.5823205144784369,0.6350313310528382,0.5980729263283026,0.5814098706292825,0.6106047111151968,0.7386613815422068,0.5674062992485333,0.5918847028758433,0.544870453587114,0.6510492810663204,0.5423040906243238,0.6565522340959772,0.597220024877415,0.5666827106047868,0.7389464537810735,0.6122779278728724,0.6268994863946917,0.5201801885753542,0.5253957830221581,0.4996725481891474,0.6201153250865011,0.7014092219989652,0.520863707499779,0.5868942851462969,0.6019869136155999,0.5734872853677058,0.6774759252838407,0.5471430657173036,0.5378681252704038,0.5222100303544855,0.5843484105863654,0.5789832737732152,0.598771087070372,0.5573220897558755,0.5473962422352141,0.47201160691199956,0.5311378510037132,0.5707000609098626,0.5153879819880401,0.6327781110165436,0.5301639338776367,0.6311024809381646,0.5657177556925412,0.592855397465207,0.5887602430607304,0.4653143529229714,0.5595774048041737,0.68930481719874,0.6118560352266564,0.6783780226908689,0.5971414842090267,0.6660396898449606,0.5697108806424667,0.5926130481192333,0.5419408663900567,0.5077682343067429,0.5879698937017325,0.6946726700947673,0.7404813683900866,0.47193968693029253,0.5664107253459607,0.5513706177745428,0.6210762563677216,0.5291462996799902,0.666448370288121,0.649819528916334,0.4661184657067293,0.5287691787422352,0.5520410422837804,0.6155075167585731,0.6581606853418546,0.5571027305593167,0.639891207217819,0.6457059843952108,0.596061411006589,0.6465206519773246,0.5732119461989271,0.5997147993318829,0.6604448445655808,0.6047305276195071,0.5665826896901511,0.6043803341221712,0.5737018336470432,0.6286302982056046,0.664573130533736,0.7216869920906955,0.5649261867449706,0.5565321182326349,0.5957838835703811,0.531036847196277,0.5090800522824876,0.5367372698153979,0.5999326197290229,0.5421150649239154,0.5612547579368535,0.617150778533302,0.6037414742806405,0.5341116434244828,0.6360318977550901,0.6055006851175493,0.6533633627842571,0.557460306735359,0.5683531368913033,0.6164921501157379,0.5862390465606698,0.6553353756420414,0.6425463856473078,0.5664410468487889,0.5611164405247955,0.4981361398822979,0.6082261792538728,0.5262607222320466,0.5883886239799869,0.5623992465429419,0.4837426272274715,0.5953049829281983,0.6026585335852696,0.5955277244916409,0.5567534741806238,0.47839526208010713,0.5907270661822894,0.5849343920613654,0.47000296934547936,0.6550893487662772,0.606372057947807,0.5388015091583966,0.49425843224693305,0.6781854926260836,0.7177051623807058,0.5847451698018472,0.6384029910607282,0.5430619889357848,0.6633026867579511,0.563582840532707,0.7393549068029842,0.5957810711353208,0.5652212565897953,0.6353780900211556,0.6757103712805682,0.5741277630642916,0.6317826556034434,0.5155320009225004,0.5762014893084664,0.5964155407744456,0.5448084968974113,0.6543141284399069,0.6083453790658829,0.5885758562344436,0.6502700929794588,0.4025572717874514,0.5460831993186651,0.5789090973685502,0.6219361658683468,0.5899756652407061,0.5190025665140598,0.6420417038554992,0.4504421365990633,0.5097020410788099,0.5804732906133193,0.6365879054592316,0.5807453833285597,0.6406975758931137,0.6639609853341888,0.6293892684553872,0.47741046687472044,0.6001030624857309,0.5828870828821228,0.5908415453591905,0.5235377656000858,0.6193120339428823,0.6277541589432436,0.6326728825964534,0.61591621559232,0.6942987044480967,0.5603042852448741,0.5874292595447848,0.6294402501466208,0.6916604387390541,0.6031329376303506,0.6475654183028134,0.6325748428395416,0.6353585744746268,0.6286955848800966,0.612634006589936,0.5837492274037915,0.6060192319607662,0.5848433388535649,0.6003685336583975,0.6523662586376785,0.5961816387366048,0.49842955887940005,0.5789486809263714,0.5480999662697502,0.6932761170805649,0.5841470163500955,0.6150157584421723,0.584629398352337,0.5952348490428729,0.48379453173937187,0.6356650881612881,0.521511544361765,0.705309855283478,0.637570768163025,0.5571995263388285,0.5430604888084378,0.5392601346475726,0.53772819116354,0.5992407476986623,0.556975771434999,0.7359659937294472,0.5143942690280984,0.5035335739891672,0.5232036642708972,0.49601776107386447,0.5314093157997126,0.4905347956194191,0.5228993511844027,0.5555528319734688,0.6271569227869719,0.5581967013392138,0.48080140432138013,0.658713533583858,0.5806640795280834,0.5705455773057146,0.6057747033784563,0.5977557192547851,0.6588631330571213,0.7898194257558089,0.6398817491360825,0.6788325474084737,0.5157355066591646,0.5632082790914582,0.6024625006511205,0.5304990415871901,0.5857706881648675,0.548131688020451,0.5864987000657518,0.5103592711744592,0.4619273737851358,0.7241770849684533,0.5746496356550503,0.6458755301823915,0.6070659778064651,0.5330238067938705,0.5206251333335674,0.5402213633201868,0.5390480089593624,0.6805606839997675,0.5424539549412392,0.5172600957132828,0.5492095522971024,0.5626970935586406,0.527916883475158,0.6818922963750167,0.5713875910373005,0.5888703112489748,0.6264003346808904,0.70639782480676,0.5078380668943321,0.5355997918743692,0.605329673437388,0.5988871913883282,0.7158429840391207,0.5862207183591471,0.6442700329186376,0.6586466316822672,0.5513586155608771,0.4739494838671522,0.5644886787602179,0.5122155058649691,0.5506102093351378,0.7121362701739626,0.6000531192641898,0.7247026470881399,0.575399948680343,0.6364612352658526,0.5892388501014544,0.5154902042583281,0.512551731403927,0.5074740448914752,0.6838520034780857,0.5902995873398513,0.7187087662008614,0.6258579608390826,0.5414555779852893,0.5705357923238251,0.582657497923769,0.5682324683632825,0.6015255689016109,0.5669913036337443,0.535488479980572,0.58344035048971,0.6176429397915328,0.49256421354920527,0.48815753125508177,0.7116621788781777,0.5118372684932734,0.5643882941783576
5.0,0.5550458714270686,0.4616002643278696,0.45077609096609894,0.5833973286367719,0.5602469880091145,0.5289350870989936,0.6202019993906072,0.47376083324285195,0.43195510864623415,0.5985456949210506,0.6009592961341599,0.509582747715878,0.47683661956342005,0.6397716116368363,0.625060374412597,0.5521657925470422,0.584137067467501,0.5677052355091546,0.6086991955560797,0.5651520044391389,0.6304604769603159,0.4307478121299061,0.5447938695391712,0.5945459396010543,0.5396365750001128,0.43281506266337294,0.6257985803318932,0.6067495564930897,0.583750199560093,0.5849498772035423,0.5598757867506342,0.5767606421016581,0.5940886067869399,0.6094842951121568,0.5429133572464374,0.6095095505869949,0.5933905108335574,0.5000396337387916,0.5544871515513418,0.5431517905053078,0.6140274690363932,0.5297722184852403,0.6808440728655797,0.5936265376685564,0.5587461990593906,0.6254516588010987,0.5725125373989152,0.7002132807155674,0.5877529726104092,0.5225431193851984,0.5959999339500753,0.5742713295227095,0.6228563377878513,0.5873066466726585,0.5748906969278641,0.43066654773214885,0.5991322076251749,0.4460162194193161,0.5945919811223286,0.6281183349720344,0.47346368392970667,0.5194344788749731,0.6115030554169133,0.6192836808433325,0.5763407748836913,0.5544678063607514,0.5960362267192078,0.49842735522172404,0.6467735854309642,0.6339430362532928,0.5368537036711024,0.4220840096286685,0.549555136348907,0.5245805534883524,0.5436868982502125,0.5433597213906523,0.5540368348755095,0.6249470157448682,0.48588997221864855,0.47651600860503585,0.5665640968998543,0.6516172721724014,0.6184917275371814,0.6269061084146338,0.7074800376429836,0.563064974867353,0.5466189888437243,0.6091658284050115,0.5760748843766347,0.49647712751844925,0.5665882960782784,0.571530427751115,0.5575916962528277,0.6050950710036855,0.5648339423113109,0.4336822823275623,0.5912387037569681,0.5924714507268685,0.5523963699377127,0.6141320395300612,0.549334110117513,0.5829316934287007,0.5845255328402824,0.5323514044425898,0.6955917362158502,0.5050589031705512,0.507061123792517,0.5834489659864189,0.5483892411155652,0.6799258499498239,0.5718108386395742,0.625591118876269,0.6847534560966171,0.5239846303309467,0.6264011920489396,0.6040677763609081,0.6768166682285485,0.5066741665422148,0.6207044574328396,0.4516700601696979,0.6179554516497615,0.5580631770845185,0.5922296918402613,0.5922914995043328,0.6434243834712335,0.6591385396628959,0.45007895984331964,0.5358470927418297,0.5297668981056186,0.5994103372630029,0.6155807208683175,0.5051857179892452,0.5590819277745342,0.5376983925390776,0.5880897636550617,0.4531229105913825,0.5655093254766355,0.5168297656447596,0.6424193272248829,0.5356709795107325,0.5511807181576697,0.5241479458462475,0.5484762809909751,0.5115944959251882,0.49642863491911493,0.5367843170632763,0.575230136990893,0.5684631994884881,0.6371645359515159,0.4247412321933914,0.40482433922962197,0.5976043394046241,0.6029231090042544,0.632384713908508,0.5868644420800331,0.5486651670727944,0.6670940614423806,0.43904815714709594,0.6037406926832936,0.48664179979015754,0.5203430694924326,0.6063179128176936,0.5698089640355628,0.497399910934861,0.5121893589680766,0.4821285902735964,0.4606532836098327,0.5532248206249467,0.5430478502261029,0.577088911211179,0.515175295864982,0.7030045403887054,0.5714873259895527,0.5463274889661957,0.6408211983536728,0.6084310206669543,0.5863391812083776,0.5389365640579638,0.4925848861930026,0.5839120565133534,0.5739573110690126,0.5978653782243469,0.6182368520186549,0.4796961816606536,0.5144368284339651,0.5504516553120679,0.5371036428161708,0.4917535067549635,0.5642787503404372,0.6537838572363203,0.5620359992723747,0.6829582408513606,0.5193887281176814,0.526609236686893,0.7055208347813353,0.5052560500176444,0.569257290947498,0.4671363839378302,0.6181194583460419,0.6676385913387354,0.4601710292745602,0.6049471350385308,0.5335860348109015,0.5319430355111213,0.6121181507240729,0.6018199076353962,0.4873802317367954,0.522351615173369,0.5186488842177314,0.5620231863415531,0.5913898784831229,0.44567504214899517,0.512267308604164,0.5437460880224723,0.5691184630214315,0.5482375733971406,0.5626901817843015,0.6417367853385404,0.5839671695388051,0.6391498084029253,0.6522245872257604,0.5921624198828098,0.6279326365551379,0.6051069656273999,0.5235672274305788,0.5230084838940773,0.5065632165601187,0.480187168488565,0.5805318533801773,0.5362976733074618,0.5437230510330588,0.5037844749887083,0.672263446958321,0.4688930201092752,0.43669173979139664,0.6000614030787725,0.6173198984842772,0.5461810660606995,0.5929692340295113,0.5223209236770748,0.5720390845390669,0.5645243134053824,0.5216645460020325,0.4111730503462337,0.4891508828170625,0.5350070301002945,0.4765959327513046,0.5454251151426294,0.4117321578303533,0.575527280545621,0.5447509232130708,0.6033902907050885,0.5798041473337875,0.5881298293148414,0.5427167034821259,0.48976909094563187,0.6238975938298331,0.42378902718114153,0.62561077157155,0.6122529876702597,0.5070512802712426,0.7403773325892202,0.5544830930438734,0.599336127849922,0.5495056672783054,0.5332762308223734,0.49293752675080826,0.6327179976481871,0.6120322433450933,0.47908302750930837,0.5044961637047229,0.4694417492225362,0.5409695717886185,0.5463836790689469,0.4718020400034281,0.4701828498575412,0.6223348389230449,0.483239294213982,0.5431111989659119,0.5214174978684812,0.4797417510326364,0.639810230032004,0.5891049002518942,0.5853638274713177,0.7406050500885073,0.4990522456405499,0.584511609808508,0.6293429591308485,0.4778182818501163,0.5756526793814266,0.4557194311441428,0.5197138130410421,0.571475062590957,0.557306698799556,0.5480772567952997,0.5103943675826345,0.49291065088423375,0.5506503183350588,0.6799143099244828,0.5857015908916124,0.5691234136886749,0.608287443859907,0.5608784110828859,0.4649238964705842,0.6369956302242658,0.44273378797142354,0.4695222633744229,0.5300683762340068,0.5031744200459745,0.4794076588460306,0.44351491209191707,0.5702646490746044,0.5126723824707264,0.6058836668721237,0.5389561301269784,0.5197506978075592,0.6189930583067251,0.4719745520851617,0.4626413367231408,0.538993560311253,0.5148165752891637,0.5597210610263469,0.6577044844826545,0.6490671323232993,0.5276732614943899,0.7218846787869235,0.5885678925231989,0.48956504274487445,0.4948467470379339,0.6457006557403207,0.5352113822978765,0.6617518406160704,0.5510950183823535,0.6281076104041469,0.4659044321756865,0.6359557563480591,0.5251491222874937,0.5093974368278364,0.5746223831282874,0.5915365422976399,0.5188666379367668,0.5885176140196502,0.568290594331082,0.4192531401429736,0.561525270362872,0.5858570109742283,0.6170668307636307,0.5126422823230465,0.39934785388370975,0.5514229647830736,0.44201590538822993,0.6137452852179752,0.5725244235576262,0.546678288204439,0.562004627052328,0.5028406376379315,0.4711996026685197,0.5586369622954516,0.5009683191191381,0.5542455585121018,0.6527368933295993,0.5211273657178351,0.6413915327078482,0.57525115760959,0.4568603854300713,0.5234852987534273,0.5656265277792629,0.5231058559378557,0.5024139310811503,0.5521712342002021,0.595619384720078,0.5159349126529469,0.6074579200032789,0.6185997677036754,0.5649832825637854,0.5600793790082254,0.5468953335121381,0.45746942359180615,0.5832230178276795,0.5655870365825094,0.5330841291553527,0.6555799219660642,0.4550174542319622,0.4734314846346938,0.5764882304506257,0.5610713430607766,0.5424065647642712,0.5330665597871762,0.5265865504819903,0.5316342027956581,0.5873842451021926,0.5950727020578367,0.4943172452568105,0.5679561032751044,0.6675664600154764,0.5985499356127875,0.6734507077093985,0.5476004732958016,0.5263086992059278,0.5632460352185766,0.4894808878254485,0.6299190924519718,0.6302441541083001,0.45405428185214436,0.5753147998135566,0.6409829795639351,0.6204363369591261,0.5060611680354956,0.4471754633109129,0.527122635438511,0.6060287948750706,0.5747160512211665,0.5846238639890597,0.6941110451212119,0.5509884408278956,0.548303624605924,0.5979497606723764,0.5036689205199295,0.6529762020148804,0.6915048088475373,0.3904534568537856,0.5411920490294877,0.6418797883674557,0.5321880642869178,0.4563180971984117,0.6536717090436156,0.5869087419938775,0.5289682009355,0.6071530515066029,0.5312276839003398,0.6286343543404769,0.4767003032677073,0.6429173285115902,0.5055365426311322,0.5272598440898301,0.6601621626372438,0.5152232658691429,0.6051968788152439,0.5573762451837696,0.5054892241065366,0.5074770349167341,0.5447469885714784,0.6027980478407775,0.557152983435823,0.5196204490606343,0.5536392503944605,0.6066555995405758,0.4972523243556816,0.5268938804118934,0.527389423901293,0.7160089842911608,0.4538390531097902,0.6461176956301524,0.49511704682033647,0.6227951653957745,0.5031738069367186,0.4744035837716333,0.6476138873749657,0.5027604113279154,0.45569391374746315,0.48781054841352606,0.4904163891943749,0.5783105547236104,0.5897542518126362,0.6147380806793504,0.47601266420464505,0.5319466432685958,0.5895777468338574,0.49960399434942204,0.5774177611517982,0.5517110465807513,0.5482566983732572,0.5987754084482437,0.6392631155977765,0.39852976134505647,0.5145622031470485,0.6206566136067722,0.4830552605692335,0.561240842139473,0.6141159936978263,0.6207579430574502,0.6212873428858795,0.546049820178419,0.5895998079451618,0.5800876751642431,0.5721385664243832,0.44203328561834687,0.6741819368042423,0.598632869473644,0.5827844868671044,0.5779262211597709,0.5961469567216175,0.6217846006809262,0.5547387184798915,0.4367291109897579,0.5728120983768548,0.5715736246683423,0.46272837421275453,0.5423797108263844,0.5409862990216237,0.6173033540341726,0.4431022751468334,0.5043724303694141,0.6221623064864836,0.5231274685036201,0.574282062698398,0.5355213137919662,0.5466093519190979,0.512408459806251,0.5625388282143017,0.4402662828844642,0.5417097342404426,0.5482644340000262,0.6203866247560916,0.4730066421738183,0.6040113961784814,0.5656505230805936,0.5778630852674833,0.518366049514604,0.5128414321932839,0.5322455888476655,0.5511709383985989,0.46845131984141336,0.4298642196322572,0.5859094426640186,0.4909649401178649,0.4755245405498995,0.4824362616242853,0.6266628206494783,0.5328026059914932,0.5615865955203663,0.5716641894320906,0.5653275164877759,0.484890897285918,0.5795979627325001,0.5432142617349076,0.5652490865304314,0.5525098695576379,0.5360404970538484,0.6491295633686943,0.4602546917170633,0.6584585406086101,0.5082134774384198,0.5547693396759096,0.5616325289096246,0.5469896596526829,0.5674867047386195,0.5432508214828303,0.5771636262587585,0.4792554445951236,0.6086602870199455,0.6321699190706683,0.518065306426921,0.5058234027322489,0.5829150628361264,0.586521052684709,0.547318126133305,0.6019890167638555,0.5146371395150745,0.5054708014429508,0.6203237670736469,0.5449343252381743,0.6386736157669991,0.5481157664021469,0.4858662808858265,0.4892383740138104,0.5515457788534226,0.5344467873348154,0.6142136796509609,0.5329733369324002,0.618032779703147,0.7130488266219075,0.5629657000554747,0.5941946046915112,0.516855759215155,0.5340992524236771,0.5258322607844634,0.5049493411254845,0.6107803378896166,0.6724181300540154,0.642959850867855,0.5464637688188507,0.616790237696856,0.5618566865164668,0.6391464380440188,0.5271023341080288,0.45012802383980055,0.649075442983246,0.5211268627011288,0.5057880455779104,0.42829873083904746,0.5341752045818523,0.6427080972790672,0.6392053707924436,0.5507202694733827,0.5953843012698236,0.6000475963937077,0.4918793884571573,0.5398827946344527,0.5076444968174615,0.5257636098340237,0.5668690763722268,0.5854918336378214,0.5363518893594381,0.6761716094252169,0.506853764504095,0.4763217495817716,0.6071800076651397,0.5868307197319277,0.4821373525479888,0.5462276291839925,0.5607199799034467,0.5176628109398692,0.5419099964287288,0.5893700606114046,0.5504719070508615,0.552887621429518,0.5825501654483639,0.5406018243465556,0.5833892554562198,0.5949489341479774,0.5500682216537611,0.5438212346861451,0.5907410658679425,0.511882163822374,0.5824692854691615,0.5387601774685057,0.5881047649134201,0.5314668116729173,0.5613006036228572,0.5826802988479638,0.44586919523977026,0.6389866534363354,0.526705764946044,0.6284546554848323,0.4703945070029191,0.5753250422271686,0.5611924957689368,0.6052949521146286,0.46186429188182354,0.560204892334427,0.5662561753360802,0.6191696403086733,0.47435056122009667,0.547924771342758,0.5287252279718044,0.5467789116497114,0.5546758870803173,0.5657057982208186,0.6895029001179074,0.5170151117837082,0.5753621872218995,0.5006504209527288,0.6030664327896892,0.5348552449090456,0.583764289793339,0.6650783379954899,0.5711101146889063,0.5765375817342633,0.5608582742402127,0.5660094652709564,0.6489692662282619,0.463771171870125,0.6290271885463539,0.40945994122633106,0.4962145446005493,0.6086797084142875,0.5221065700445168,0.5488947924043512,0.6049105508653987,0.6475856885063197,0.5819929793514831,0.5939998962706687,0.5782135659329825,0.6714778811461612,0.4969264770271235,0.5156264343025525,0.5470703342641158,0.5283754144722339,0.585905922139198,0.5613179889102725,0.583581500050551,0.5819477601565037,0.5566270327771817,0.5360789775013526,0.6418638589594052,0.5000686196797072,0.544457136513177,0.510560219089571,0.5875972862627313,0.5618127855501842,0.5277705896067664,0.6400923492729704,0.5209153616786244,0.4450731787874573,0.5866186300207114,0.4994173794633571,0.5694066826547801,0.5093175122436108,0.634624119882908,0.6136793787924932,0.4882549882333671,0.5711897132359816,0.5642449229606479,0.6152249952864354,0.5531276109769804,0.5535282360314397,0.5809741164669869,0.7044322214805249,0.5268865893380698,0.5561158318079172,0.49523718890467966,0.6201420384927769,0.5006868040229084,0.6228136060602436,0.5558579791485058,0.5329458826021413,0.7027780281654202,0.5864818995736297,0.5890274273623914,0.47830856218647205,0.48104087997805145,0.46783507233221416,0.5917589283312277,0.6644946000723442,0.4853541164830789,0.566470521723406,0.570619005941269,0.5450179230649235,0.6334406209540633,0.516510492682624,0.5023104183273102,0.48516932269845003,0.5505922351057788,0.5479298508309862,0.559158157021935,0.5109843866848509,0.5079564371827353,0.44410413829101375,0.496506004748003,0.5487006977305007,0.4785019723117434,0.5999537307824907,0.5125063984611663,0.6065798460648385,0.5228957675528502,0.5609079200949895,0.5511072766908355,0.43901056543323713,0.5185680800437268,0.6469556931755035,0.57909672411256,0.6488252411900818,0.5650406409641752,0.625091387571131,0.5297049549459101,0.5507849510003167,0.5090108864962866,0.4739425760147776,0.5740136063956506,0.6690485255599218,0.7029800097944214,0.44085764738772987,0.5411179925756665,0.5119732507233046,0.5944320067313085,0.5012330286149046,0.6366823443497396,0.6228890996579513,0.42164758405145125,0.49139356134551415,0.5232552928337489,0.591195407768808,0.6459033435279483,0.5261903541278041,0.6136095014480089,0.6084311189109027,0.5682929467885176,0.6049781140691483,0.540259591849675,0.5684680486265414,0.6377564296090785,0.5615379620038925,0.5440462289101299,0.5688561350568919,0.5394152726504617,0.5947228661185994,0.6293622556895232,0.6860482074618983,0.5292268512592622,0.534899985271507,0.5706009960585323,0.49640410035235544,0.48490419237044446,0.5088702678591639,0.5590588941738184,0.5087118974300004,0.5231559619278702,0.5846303376890565,0.5683190530143193,0.5008395894282811,0.6056364829025263,0.5675412538175139,0.6203123953282784,0.5301427008498764,0.5364054120881512,0.572502482894502,0.5594505468688263,0.6212395501656085,0.6118424897000364,0.5488085245994686,0.5307004163414831,0.4558450915937572,0.5782433521293365,0.5034189081241682,0.5545908156599525,0.5206505894873992,0.448468297202581,0.5755175765233327,0.5707878518486726,0.5605491823377132,0.5298916518346087,0.448867230351472,0.5580130724020319,0.5472894786089368,0.44153903428633984,0.6269810329786287,0.5599676253637424,0.5115676663259253,0.4773568008241919,0.6365370936870764,0.6701230076076152,0.5598042903623388,0.6113923538481634,0.516537607094028,0.6381964065437911,0.5372160527057294,0.71829308180664,0.561239374246111,0.5329223328317335,0.5904133701524457,0.6373413955844174,0.5376792285760259,0.6049132227896832,0.49305372733170977,0.5299693595292737,0.5566353490417312,0.5019390850754715,0.6196596556011154,0.578470100073287,0.559047134526291,0.6210435956176719,0.3609745299033262,0.5044245342702365,0.5358149113863366,0.5875777884387094,0.5622701783813725,0.47810005579078596,0.5888932230744608,0.41060793440434,0.4930794679130331,0.5494206733963363,0.6092374462349651,0.5608170315418896,0.6105497262922754,0.6325513820025227,0.6056335533258845,0.4615003844974393,0.5637440131286453,0.5607283116382576,0.5735055851957142,0.4850294852390162,0.5783544843217252,0.5938564047233507,0.6216549117878156,0.5844722948759095,0.6521473302666247,0.5355203781589493,0.5670172211544927,0.5956067267538788,0.6496790548406177,0.5586499000722924,0.6130163021490973,0.6105571798856475,0.6049403401145408,0.5906707250453386,0.5852778867798399,0.546805957824687,0.5652116295167503,0.5458870644823783,0.5562858407481404,0.6231406305481779,0.5638576786224604,0.4701165829596116,0.5504661120177339,0.5290085269731165,0.6670587561228136,0.5584204477196313,0.5898561300976289,0.5594286652199634,0.5769485449687114,0.4449039041714555,0.5934355691013349,0.48257179446810483,0.6712291373945598,0.59990917273065,0.5274670406810935,0.512964418696571,0.5115855197005691,0.49886031837633127,0.5699662278408386,0.538747748233629,0.6993521951921876,0.4971038946447025,0.4768028539684837,0.4951337353745804,0.4654375306740795,0.5035219001441904,0.46878866335922825,0.49562597065627023,0.5375795646252287,0.6031542448869535,0.5276857209551452,0.4633050659449588,0.6305653151529933,0.5477521246037994,0.5360471823217234,0.5659819730351062,0.5711324712131033,0.6301867828268229,0.7662436763609815,0.604211298667072,0.6442892187343329,0.4850277136310437,0.5340361479924006,0.5750233898382615,0.5070632417779694,0.551818824284398,0.5241954881992534,0.556959797005373,0.4710166034611724,0.4560339636493287,0.6952911656759023,0.5446920175265084,0.6252415123478238,0.5510453239121917,0.5035842599870749,0.47442916352486836,0.5096149538569457,0.4963465146912894,0.6474975573833325,0.5073197651392366,0.488899561651574,0.5139169358879783,0.5330952540617829,0.49497262459638003,0.6373252101414503,0.5432129509010076,0.5576381192920986,0.6065410903220966,0.6757176682227474,0.47739688021051974,0.4937895182934053,0.5785102220373776,0.5554207785289956,0.6741259572869654,0.5555968187597741,0.5980624907735423,0.631544492200092,0.5310843942633185,0.4379798622689504,0.5350806657042185,0.4800483660863316,0.5265883940471497,0.6766888230796967,0.5619617901293721,0.7026898994769087,0.5277408413945778,0.6097312201894091,0.5513066252473192,0.48050453446429314,0.4855856379778176,0.4717760495064608,0.6549206273683215,0.5435366397191761,0.6840762104010125,0.5928609540254552,0.4974750962160798,0.5365484666857422,0.5495886522074768,0.5397931665723126,0.5775094397712498,0.540046634253221,0.49220343549791545,0.5407796104941073,0.5753701918348609,0.4563445730887681,0.445487477386277,0.6767360604377983,0.4704636087251856,0.5257206076473551

